Amplitude analysis of $B^+ \!\to K^+ \pi^+ \pi^-$ decays

The branching fractions and quasi-two-body $C\!P$-violating asymmetries of intermediate states obtained through an amplitude analysis of the charmless three-body decay $B^+ \!\to K^+ \pi^+ \pi^-$ are reported. The analysis is based on $pp$ collision data at centre-of-mass energies $\sqrt{s}=7$ and $8\,\text{TeV}$ recorded with the LHCb detector, corresponding to an integrated luminosity of $3\,\text{fb}^{-1}$. The most challenging aspect of the amplitude modelling lies in the description of the dominant $K^+ \pi^-$ and $\pi^+ \pi^-$ S-wave contributions. This is achieved by three complementary approaches based on a physically motivated analytic model built on the isobar approximation, the K-matrix formalism, and a quasi-model-independent procedure in which overlapping crossing partial waves are simultaneously studied. In addition, alternative sets of results are presented, considering the $\pi^+ \pi^-$ final state to manifest either through direct $\omega(782)$ decays or $\rho(770)^0\textrm{-}\omega(782)$ mixing. The most precise measurements of branching fractions and $C\!P$ asymmetries are obtained for the vast majority of intermediate states, establishing firmer reference points against which to cleanly probe model-independent physics beyond the Standard Model. The results from all three approaches agree and provide new insight into strong dynamics and the origin of $C\!P$-violation effects in $B^+ \!\to K^+ \pi^+ \pi^-$ decays.

==> Supplemental/BuToKpPipPimIso.json <==
{
   "README": " nAmps: Number of contributions to the total amplitude \n AmpNames: Ordering of contributions in all results \n RawResult: Raw fit result with ordering, x, y, Dx, Dy \n FFPhase: Result with ordering, B+ fit fraction, B+ phase, B- fit fraction, B- phase \n Arg: CP-conserving phases \n Darg: CP-violating phase differences \n FFAcp: Quasi-two-body result with ordering, Fit fraction, Acp \n IF: Interference fractions \n IFp: B+ interference fractions \n IFm: B- interference fractions \n AcpIF: Asymmetry of interference fractions \n *Cov: Associated covariance matrix \n *Err: Associated uncertainties \n",
   "AcpIF" : [
      [
         -0.012507511073557675,
         0.0028944782826727682,
         0.01098464074975102,
         -0.0020563945453065209,
         0.00049533069179089734,
         0.010400641375906901,
         -0.0079125897103075639,
         4.4771931608055783e-05,
         0.00042136529859382343,
         0.0036433900455478778,
         -1.6460799744624449e-05,
         -0.0065746198943102008,
         2.7040197903234428e-06,
         0.00013262807790669813,
         -3.1727976488873651e-05,
         6.9423140704845511e-06,
         -0.010892569061729376,
         0.0015484003985224992,
         -0.0030336849844549304,
         0.0011483085909099551,
         0.0014730021544555475,
         -0.00051656063328525735,
         0.00025434988337959719
      ],
      [
         0.0,
         -0.03879923174102963,
         0.45878381535703477,
         0.011118125680289958,
         0.0014480745863868722,
         0.028429748069381904,
         -0.020540640056871388,
         0.00033203323103163715,
         -0.024487591314228181,
         -0.0072349243649112585,
         -0.00034978089124410218,
         0.020621601227134204,
         0.0011168277208966229,
         4.2095827002150981e-05,
         5.3029270224500467e-05,
         -2.7473819758738239e-06,
         0.017394810529215477,
         0.001695945682972241,
         -0.0029181367338759006,
         0.0031097491520325048,
         0.023227394727145849,
         0.0010317110771625999,
         0.036605092824881516
      ],
      [
         0.0,
         0.0,
         -0.13717298560878996,
         0.0047852898545082756,
         0.00017040632990172519,
         0.0043104685751317456,
         0.084809477088178459,
         -0.0004921008858108436,
         0.039014840771845458,
         -0.0054513654825314155,
         0.00016185584698423386,
         -0.0022907417963404135,
         -0.0035732187811940634,
         -6.8344236873081759e-05,
         -0.00011238553132345587,
         -4.9043349512719945e-05,
         0.035823541455215949,
         -0.0068572995683887032,
         -0.0016496404481919061,
         0.0081854922324954334,
         -0.026590362114829229,
         -0.0018101531092267913,
         -0.004448797543134932
      ],
      [
         0.0,
         0.0,
         0.0,
         0.093328777706577673,
         -0.02757939010094863,
         0.020250615987769966,
         -0.0003440768947844686,
         0.010608858493389783,
         -0.00012859217229731887,
         -5.5007696196345996e-06,
         0.0012004058499582436,
         2.3962455806662984e-05,
         -4.5705192045685077e-06,
         -0.0065895420148322512,
         -0.044716945797170497,
         -0.011080718528578516,
         -0.00014380080093169854,
         -0.00081619105902881999,
         -0.00034873870399066971,
         -1.4220565713683986e-06,
         -2.2044731845025954e-05,
         0.00046641455207365259,
         -6.114362564122445e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0037731447278902138,
         -0.0076192448250507168,
         0.021514071472521948,
         0.00039998071703574824,
         1.3546612810786757e-05,
         3.0371098179542934e-05,
         0.0096348927012785118,
         -3.6158711895536209e-05,
         -2.019679578696162e-07,
         0.00027892334202058377,
         -0.00022340334732934148,
         0.00043548194620802744,
         0.00015579084942882675,
         3.6690117800403915e-05,
         -3.2533780256261587e-05,
         2.2263874849367696e-05,
         5.9424961454708639e-05,
         -6.1992656024748344e-05,
         0.00010782933880857726
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.001553487771020339,
         0.26393008187557115,
         0.016135120329745675,
         -0.00044778876787560047,
         -0.00036294184682885837,
         0.024146699545058218,
         -1.6507997820843007e-05,
         1.8675417175052156e-05,
         0.0060864340565824166,
         -0.011938681069718632,
         0.00027282416291904107,
         0.00027921581607070112,
         -0.00029523429906366073,
         -0.00028640704711226469,
         -0.00017570652306004921,
         0.00030409518887617094,
         0.00023433662879277306,
         -0.00013644883512591165
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.23716091429151859,
         -0.015489031420257876,
         0.00017566462565413613,
         0.00078129345013093899,
         -0.042606586851280284,
         -0.00017950542845878191,
         -1.0001493231388095e-05,
         -0.0071035776838399836,
         0.00036287325127839115,
         -0.0056120760002942183,
         -0.00019506940359974978,
         7.8046208368094701e-05,
         0.00012707360804825653,
         0.00019783833847045071,
         -0.00026990870934000169,
         2.9981439616888422e-06,
         -0.00057047400401346671
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.027925586136766531,
         -0.021294909399633046,
         -0.0014308143108114435,
         -0.00022105196209165002,
         0.0096417217344036965,
         -0.00015780970987745783,
         1.998963036201513e-05,
         -0.00010211040086295894,
         -3.8022086822099819e-05,
         0.014105830268371377,
         0.0024478131787906126,
         -0.0023227646784910383,
         0.0012193165186588364,
         0.013419024627129041,
         0.0016079027003286863,
         0.016765177574227647
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.11799050849251584,
         0.14962939845590781,
         -0.017089933684801033,
         0.00029530731375983563,
         -3.8797976108546863e-05,
         0.0024499117750928978,
         0.011442415770054818,
         0.011010083281127993,
         -0.00064244508149657268,
         0.0001139873370477376,
         0.00050094394387397009,
         -0.00020080132457955222,
         -7.3681588227130648e-05,
         -0.00017056877036527394,
         -0.00092949894504176865
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.27551867665408131,
         0.00091855324574136,
         -0.00015145324933358626,
         -3.5242315830019722e-05,
         0.0013790573774872278,
         0.0021362555691915894,
         0.012904793564071985,
         0.00019375952908960844,
         -4.117086896539862e-05,
         -6.2604528713503275e-05,
         -9.7990662397027978e-05,
         0.00018925768323466114,
         7.4101479884164891e-05,
         0.0002188480125102217
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.31207638654998954,
         -0.0099708349270003476,
         -0.00026430004024707079,
         0.00011701824327273301,
         0.0001011720971973908,
         -0.00067937426512514813,
         0.013985580768835765,
         0.00054752950353568032,
         -0.0075050182236206303,
         0.0074324417279573885,
         0.027332758808106452,
         -0.0029100965027888258,
         0.01692260185752336
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.20091694405157429,
         -2.0447147820397764e-05,
         -0.002757172180472129,
         -0.0064476195029301896,
         -0.017194320414145273,
         3.0174518737313716e-06,
         -7.3878933097605604e-06,
         4.4005644912255207e-05,
         -0.00037500994366906578,
         -0.00091981627094043085,
         0.00015637588093044119,
         -0.00024411905712792221
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.014169342540059538,
         -0.00176117363980096,
         0.0006379951493130755,
         -0.00048954402728271912,
         -0.01137822307534974,
         -0.00032658967050608101,
         0.00083314121706852258,
         -0.00094375501633527537,
         -0.0067964726600001088,
         -0.0082767400760441114,
         -0.0039742936279316471
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.031381857176449958,
         -0.0081693151233612222,
         -0.00082847173660036133,
         -0.038750820536382416,
         -0.012982907468037755,
         0.022151224956713872,
         -0.004355306627386004,
         -0.023784977775853818,
         0.13890194025042832,
         -0.017563012027879972
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0075444926657370071,
         0.00086122378917034457,
         -0.052063940102284781,
         0.0019353994705065207,
         -0.0010840334322083814,
         -0.00077207109883557735,
         -0.010423596416009883,
         0.074842223651446688,
         -0.014839591703503288
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.016724800434737324,
         -0.029988582068789644,
         -0.00096892182122420417,
         0.00043016152014029816,
         -0.00053032378376489898,
         -0.01618380439293253,
         0.023319158726386541,
         -0.024449887651184291
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.18245181881726874,
         0.054693213867440325,
         0.16910016665439115,
         -0.091717962729179522,
         -0.084274265295690903,
         0.19556066107604902,
         -0.048066144539633947
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.018067115671499608,
         -0.0012268772606353125,
         0.010113644483344087,
         0.023952295278194303,
         -0.021992930817116601,
         0.06625831663826165
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.025113647716578636,
         0.035653571573121406,
         0.09515407004398041,
         -0.046615187486940012,
         0.091508009072884505
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.015256603809851122,
         -0.13073061766060992,
         0.032948983478790231,
         -0.045452821859814967
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.15799158192111576,
         0.046481940937266125,
         -0.23807969691567196
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.026209275529043067,
         -0.0040756480852742064
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.12366739327276723
      ]
   ],
   "AcpIFErr" : [
      [
         0.51817291756241679,
         0.12651830667018829,
         0.068018006418211652,
         0.065453765363238173,
         0.0031377282681225552,
         0.075921216541987371,
         0.071201169410521958,
         0.00022115855134801512,
         0.033301889278777953,
         0.021058611943109231,
         9.1015722507837706e-05,
         0.065250247081194895,
         0.0052874979523184814,
         0.0019012938971446657,
         0.0037686362557346007,
         0.00034986849738384687,
         0.079919597074499152,
         0.028085701251419643,
         0.13644028725393165,
         0.020490731826450524,
         0.032033952286909237,
         0.0086441213383665824,
         0.10777697264866394
      ],
      [
         0.0,
         0.16167778910551803,
         0.21897221215836724,
         0.036738570363946552,
         0.0019038123454483103,
         0.077631167439958446,
         0.057288830523082382,
         0.0011238301055016423,
         0.024779782990308048,
         0.0082007895849747544,
         0.00022636561925917057,
         0.015597167095849348,
         0.0052621556339491017,
         0.001827753660989119,
         0.0018548413723482647,
         0.00018542459271123177,
         0.030993412061600025,
         0.03072488916822394,
         0.078757801957856088,
         0.014678523295948671,
         0.031806631383169762,
         0.0053446678373502855,
         0.065113268675420943
      ],
      [
         0.0,
         0.0,
         0.10507763222661529,
         0.056122246262146153,
         0.0032766955696436218,
         0.065687836938641553,
         0.03370769952731046,
         0.00084145673756033234,
         0.034213284566844686,
         0.010231279448696139,
         0.00021887393924155645,
         0.01718396394463571,
         0.0068343957206391595,
         0.00065411093887192764,
         0.0016345296652645342,
         0.00018477364054509711,
         0.043235796930234639,
         0.054892613165553258,
         0.040487734441972525,
         0.011542263001671719,
         0.022466690487194838,
         0.0070979833513261864,
         0.048816968799485418
      ],
      [
         0.0,
         0.0,
         0.0,
         0.65234670386041471,
         0.053701872507323188,
         0.17939030208932907,
         0.21831978612859548,
         0.02068426274456512,
         0.00022130470004544709,
         0.00030307365942172133,
         0.04459587667156488,
         0.00012059283863237328,
         3.1729618616033941e-05,
         0.16650216320357145,
         0.2910298969632148,
         0.037931998901821258,
         0.0030436821202810384,
         0.0032591620420988478,
         0.0028907627820775298,
         0.00011676416657282396,
         0.00068977510744718852,
         0.0041437522987499082,
         0.001479380725394007
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.062596987142903418,
         0.025052278792075961,
         0.017925118560733661,
         0.0023779066387572684,
         4.394860157688851e-05,
         1.9865447962371428e-05,
         0.0031500830991833292,
         2.0085855163193708e-05,
         5.4937874023643238e-06,
         0.0041643004032150162,
         0.013144199603389839,
         0.0016761278636927008,
         0.00070329851843922578,
         0.00039477044222683232,
         0.00058397779979537333,
         7.1676723152188301e-05,
         5.8390921917134439e-05,
         0.00037960766370354239,
         0.00014696057651851727
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.0253964227290826,
         0.93577586273769919,
         0.072417619882978831,
         0.0006808474413690143,
         0.00053437207587531729,
         0.01740822908277137,
         0.00016269895049854144,
         1.9714513733365667e-05,
         0.061315394250295405,
         0.78992826627750701,
         0.059575421121806992,
         0.00092635621825315343,
         0.0033486393708236171,
         0.0043171594199855386,
         0.00030150053884803369,
         0.00029416841824213849,
         0.0010093866106468503,
         0.0016511147387169411
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.38489579821373948,
         0.071382643793195838,
         0.00028629897864354071,
         0.00020363161406579711,
         0.01129933465792899,
         0.00034590773876811022,
         5.2591356807485988e-05,
         0.035243068670843002,
         0.46945865806109421,
         0.025378117487103315,
         0.00024942551899318887,
         0.0020067629658037617,
         0.0033374325585694303,
         0.00020071818659816258,
         0.00056057567030382764,
         0.00043899535355961525,
         0.00069243771913762105
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.30325667467856038,
         0.010882933530059724,
         0.014663708558515275,
         0.00037701647611656386,
         0.016875669930889032,
         0.0051484128128111879,
         0.0014256961750867922,
         0.0015611710557797342,
         0.00024367176702450857,
         0.053412597157407128,
         0.030431653422345835,
         0.059927909477167418,
         0.013921188931420646,
         0.043463669617451468,
         0.004391722656137801,
         0.056020624419254594
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.27832893197211533,
         0.10744799790894578,
         0.0069682189457093728,
         0.0003762766062687934,
         4.7640203809441544e-05,
         0.054815052928457959,
         0.040709839892378447,
         0.016743927050297518,
         0.00040738833775863173,
         0.00067598834224153446,
         0.0023513438161117182,
         0.00032360107918224802,
         0.00014256683639653634,
         0.00075298834513889978,
         0.0027156990630720209
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.078043499832055954,
         0.0081992695778610597,
         0.00014070238613413802,
         2.776551903796822e-05,
         0.0071366030134284294,
         0.047708534580159681,
         0.0047478779001375211,
         0.00020272320009463555,
         0.00021029002390411954,
         0.00037823114864988177,
         0.00015641225109377626,
         0.00014628358873712557,
         0.00042081543034814064,
         0.00032341907712135577
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.051316391749185016,
         0.020221118996700715,
         0.0018803195003150267,
         0.0010505765938064692,
         0.0021142757711967285,
         0.00053174105148460203,
         0.032876531267820426,
         0.019530027354074789,
         0.069774578094844553,
         0.010619259818698622,
         0.0077347482017836077,
         0.010649293263465745,
         0.0067648820664564843
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.098752777201671568,
         4.6366412389491109e-05,
         0.016779027752840868,
         0.092108902353033234,
         0.019900276702624217,
         0.00011299811023024944,
         0.00028769873435233238,
         0.00043017469568261277,
         0.000458076330864495,
         0.001193331366006765,
         0.00051517300467033515,
         0.0003604479773171131
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.097365207309631274,
         0.022667116052412898,
         0.039224579038182182,
         0.0041190178600438842,
         0.031711137994282816,
         0.0090992700734892091,
         0.026133429910993596,
         0.0062728481711251272,
         0.027264559213412913,
         0.040596084169662566,
         0.018872589251146973
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.6094585492903111,
         2.4772379697782894,
         0.23360470810918124,
         0.25983057598565229,
         0.34254796769633333,
         1.0345794820643768,
         0.14715022074094894,
         0.3029031981985093,
         2.6206591172613489,
         0.5941257599673615
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.2266016692292045,
         0.2721976079255799,
         0.34317670149200585,
         0.27966329875877444,
         0.73876558063079623,
         0.14203247662449786,
         0.40559568560532411,
         3.6822811790448329,
         0.69215043498897966
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.13711583938193039,
         0.038065985050674829,
         0.040969029852788726,
         0.045646266292034283,
         0.012306524406433959,
         0.032592956348294837,
         0.22011928573134049,
         0.04859845343328132
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.32094438163530703,
         0.56665592890111116,
         0.70133545445619938,
         0.12309897579875934,
         0.095315072542019583,
         0.31463935879619176,
         0.13417906455755907
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.63423714042000401,
         0.72226534312062485,
         0.16810042033407016,
         0.48013585725631286,
         0.6774836206155731,
         1.0646703722627984
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.6830275253779814,
         0.85464107955245794,
         1.6643269491211321,
         1.1956650129428672,
         1.9379486928619669
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.28690968304736686,
         0.6699378825456439,
         0.15507389089828216,
         0.17843657796843385
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.58876206501346107,
         0.26874488730364349,
         0.29087741982527043
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.7886524184978849,
         0.35032813179863659
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.67339512932662993
      ]
   ],
   "AmpNames" : [
      "$K^*(892)^0$",
      "$K^*(1410)^0$",
      "$K^*(1680)^0$",
      "$\\rho(770)^0$",
      "$\\omega(782)$",
      "$\\rho(1450)^0$",
      "$\\rho(1700)^0$",
      "$K_2^*(1430)^0$",
      "$f_2(1270)$",
      "$f_2^\\prime(1525)$",
      "$K_3^*(1780)^0$",
      "$\\rho_3(1690)^0$",
      "$\\chi_{c0}(1P)$",
      "$(K^+\\pi^-)_{\\rm Res}$",
      "$(K^+\\pi^-)_{\\rm ER}$",
      "$K_0^*(1950)^0$",
      "$f_0(500)$",
      "$f_0(980)$",
      "$f_0(1370)$",
      "$f_0(1500)$",
      "$f_0(1710)$",
      "$\\pi\\pi$-$\\pi\\pi$",
      "$\\pi\\pi$-$KK$"
   ],
   "Arg" : [
      0.0,
      -50.698158375158251,
      161.26335160791933,
      -23.049355526930107,
      93.313217264251321,
      96.028118045290867,
      44.101530244215212,
      91.244701404125863,
      150.75409881231522,
      3.358204637602038,
      -113.52990300454424,
      -96.887929087014925,
      115.40081284983357,
      116.21975148056478,
      -62.785398202480117,
      -18.233795626026264,
      -86.856373109956721,
      63.604736114305048,
      151.92467638010487,
      -43.730954979150653,
      43.950805914014168,
      124.3943871102651,
      -3.2338558807193816
   ],
   "ArgCov" : [
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ],
      [
         null,
         42.947666108710251,
         45.648598086610583,
         -0.74678691270969855,
         5.579698007826293,
         19.231633541462543,
         45.015123884368379,
         4.7083727351797311,
         10.18576024421254,
         105.47625452128082,
         22.45280587251953,
         10.353573973515706,
         -2.9734057290903069,
         20.537696766074152,
         10.834018602347401,
         12.11774648063642,
         32.639810109927211,
         -5.2832453769877157,
         23.485841779948416,
         16.573728656931134,
         33.929297121422913,
         17.543655817991112,
         9.18259114023469
      ],
      [
         null,
         45.648598086610583,
         288.99281183639306,
         45.80044354232804,
         35.237892118618348,
         81.85530343515336,
         166.94618505109585,
         9.2569887109740741,
         19.460003221755535,
         204.45066666203178,
         60.380350931927047,
         110.98237537447088,
         7.8808220130670676,
         33.810326645286935,
         39.867167204505151,
         13.553467426544442,
         99.029623697358701,
         21.623478814588395,
         31.20265250973187,
         26.733826453775819,
         97.903783750669675,
         73.912771331121576,
         141.69168650194257
      ],
      [
         null,
         -0.74678691270969866,
         45.800443542328033,
         29.515076897731674,
         25.707066692241927,
         20.277147651671626,
         96.137130482224052,
         6.2024019175328604,
         11.617913859844773,
         116.05376517489421,
         13.793401805700441,
         84.27503310409557,
         2.4976036463044684,
         9.8507444129186847,
         14.321397241642572,
         12.649032051087421,
         26.196846673735148,
         13.950374992842846,
         6.4762187113452097,
         12.375542816662204,
         55.846057072545491,
         21.442168531113172,
         47.426319619180035
      ],
      [
         null,
         5.5796980078262939,
         35.237892118618348,
         25.707066692241927,
         61.806775767562044,
         23.443277470573204,
         103.79163646867177,
         4.2811399655182782,
         13.089550614447816,
         125.96038457376451,
         23.531987182752992,
         82.423670582876596,
         -1.8659099407220863,
         19.582729190753462,
         17.833847080883679,
         8.8054312286079135,
         26.781755919726518,
         7.3504522885721233,
         10.937229179399312,
         13.740240131763631,
         56.784799177763887,
         18.952073210375989,
         17.297756711438151
      ],
      [
         null,
         19.231633541462543,
         81.85530343515336,
         20.277147651671626,
         23.443277470573207,
         72.246609826496297,
         148.10550700440876,
         3.1630257469824796,
         17.505367121427238,
         203.78521394209378,
         32.064664843180175,
         121.5074165443028,
         7.4606673834473156,
         17.107275400584683,
         21.025270200123835,
         13.544638554486154,
         44.38948318872383,
         13.885335151591562,
         17.7640688661151,
         22.218535799713905,
         88.792036654184699,
         42.539216665255886,
         100.50897443445919
      ],
      [
         null,
         45.015123884368379,
         166.94618505109585,
         96.137130482224052,
         103.79163646867177,
         148.10550700440876,
         726.80094186516783,
         13.022242173246259,
         73.7780522443054,
         830.40171212238295,
         50.001091669941616,
         528.385369251518,
         6.0888880441257944,
         59.720728966949721,
         65.112478934919878,
         39.331276803243568,
         133.48624668012746,
         42.465963186744283,
         67.52782877967303,
         83.909123256889359,
         390.57590382333785,
         106.98125871814972,
         226.18650893340504
      ],
      [
         null,
         4.7083727351797311,
         9.2569887109740741,
         6.2024019175328613,
         4.2811399655182782,
         3.1630257469824796,
         13.02224217324626,
         6.2767407097564218,
         2.1563174662468012,
         28.450214846666675,
         7.2760484952383457,
         9.7092641213607607,
         1.1706298478684882,
         5.0417361361384714,
         4.1928900792775856,
         10.32141781574482,
         11.861574214695743,
         1.4795066311235074,
         4.5496509058174421,
         3.7220727213987077,
         8.7696592431252043,
         7.251254268443474,
         14.254884207807653
      ],
      [
         null,
         10.18576024421254,
         19.460003221755535,
         11.617913859844773,
         13.089550614447818,
         17.505367121427238,
         73.7780522443054,
         2.1563174662468008,
         16.322911680982909,
         116.58825361138091,
         5.9726985651438742,
         58.347172410990176,
         0.80551330434871493,
         9.6108664821766965,
         8.5020966804963045,
         5.2123224243665032,
         15.322289079947641,
         5.148473829640734,
         10.786769041668347,
         12.380847628854596,
         46.714645117390006,
         10.832803737978994,
         15.608876020439382
      ],
      [
         null,
         105.47625452128084,
         204.45066666203178,
         116.0537651748942,
         125.9603845737645,
         203.78521394209378,
         830.40171212238283,
         28.450214846666675,
         116.58825361138091,
         1490.1287751365787,
         127.04411281567728,
         671.69920203879803,
         5.8303862307043399,
         113.07620081702268,
         102.58836781556987,
         73.040905324147786,
         239.83562939073408,
         43.905865619907658,
         128.48476642974072,
         140.20267625435162,
         554.48795347148359,
         176.03939867477698,
         259.64040639470619
      ],
      [
         null,
         22.45280587251953,
         60.38035093192704,
         13.793401805700439,
         23.531987182752996,
         32.064664843180175,
         50.001091669941623,
         7.2760484952383475,
         5.9726985651438742,
         127.04411281567728,
         89.020988160327434,
         36.251436245096933,
         1.6068545256966094,
         22.221220725850507,
         18.155814004989608,
         17.512696622694378,
         51.156068810991854,
         2.329745145172974,
         22.510311036053785,
         17.757554058569408,
         44.481325701904083,
         37.192961520004637,
         34.133183207588644
      ],
      [
         null,
         10.353573973515706,
         110.98237537447086,
         84.27503310409557,
         82.423670582876611,
         121.5074165443028,
         528.38536925151811,
         9.7092641213607571,
         58.347172410990183,
         671.69920203879803,
         36.251436245096926,
         495.44829951603072,
         13.646311738157962,
         35.882294807563241,
         54.344176230396101,
         28.032066594619785,
         90.510425428782938,
         42.836359960852107,
         35.330318358472525,
         62.026704774639896,
         321.35600652209479,
         89.389292903052478,
         219.99908171255441
      ],
      [
         null,
         -2.9734057290903064,
         7.8808220130670685,
         2.4976036463044684,
         -1.8659099407220867,
         7.4606673834473156,
         6.0888880441257953,
         1.1706298478684878,
         0.80551330434871504,
         5.8303862307043435,
         1.6068545256966085,
         13.646311738157962,
         9.3556745679923026,
         -0.33229838617650165,
         2.8191305967959739,
         1.0741148278644244,
         3.8217937159831146,
         2.6936040476016796,
         -1.7001575687610733,
         -0.60341767160461934,
         3.3506757841109454,
         5.0537027778755022,
         18.619943007723052
      ],
      [
         null,
         20.537696766074156,
         33.810326645286935,
         9.8507444129186847,
         19.582729190753462,
         17.107275400584687,
         59.720728966949707,
         5.0417361361384714,
         9.6108664821766965,
         113.07620081702267,
         22.221220725850511,
         35.882294807563241,
         -0.33229838617650143,
         29.446869249834606,
         16.626522713902705,
         12.071552957077854,
         40.125437757367806,
         -2.4342555854562709,
         21.512179069671035,
         15.410878693640228,
         40.078104349510042,
         25.476007878178599,
         18.002828664674706
      ],
      [
         null,
         10.834018602347401,
         39.867167204505151,
         14.32139724164257,
         17.833847080883679,
         21.025270200123835,
         65.112478934919878,
         4.1928900792775856,
         8.5020966804963063,
         102.58836781556987,
         18.155814004989612,
         54.344176230396087,
         2.8191305967959739,
         16.626522713902705,
         17.994893300697953,
         9.6274015101363251,
         33.046795749454915,
         4.3520452137038763,
         12.885966511732903,
         11.44486335013614,
         45.190302402763898,
         24.669117220209678,
         53.769582741714686
      ],
      [
         null,
         12.117746480636418,
         13.553467426544447,
         12.649032051087421,
         8.8054312286079117,
         13.544638554486154,
         39.331276803243568,
         10.32141781574482,
         5.2123224243665032,
         73.040905324147786,
         17.512696622694378,
         28.032066594619778,
         1.0741148278644248,
         12.071552957077856,
         9.6274015101363251,
         74.388099360563899,
         23.791034973895528,
         3.7676192601725784,
         9.7886108748590015,
         8.570687485671467,
         28.214347377517932,
         19.420680762561013,
         49.572973118372161
      ],
      [
         null,
         32.639810109927211,
         99.029623697358716,
         26.196846673735148,
         26.781755919726518,
         44.38948318872383,
         133.48624668012746,
         11.861574214695743,
         15.322289079947641,
         239.83562939073406,
         51.156068810991854,
         90.510425428782952,
         3.8217937159831146,
         40.125437757367806,
         33.046795749454915,
         23.791034973895528,
         104.8958750923855,
         2.7871931394441294,
         42.39629049326323,
         29.750879955820107,
         95.235594136163058,
         59.797144858738505,
         81.411710266309228
      ],
      [
         null,
         -5.2832453769877183,
         21.623478814588395,
         13.950374992842846,
         7.3504522885721224,
         13.885335151591562,
         42.46596318674429,
         1.4795066311235074,
         5.148473829640734,
         43.905865619907651,
         2.3297451451729736,
         42.836359960852107,
         2.6936040476016796,
         -2.4342555854562709,
         4.3520452137038754,
         3.7676192601725793,
         2.7871931394441276,
         16.783183254852005,
         -2.7046292081334249,
         3.2477583963135084,
         24.603448990559183,
         6.7723733225344249,
         52.130926700385182
      ],
      [
         null,
         23.485841779948416,
         31.202652509731863,
         6.4762187113452088,
         10.937229179399313,
         17.764068866115096,
         67.527828779673015,
         4.5496509058174421,
         10.786769041668347,
         128.48476642974072,
         22.510311036053785,
         35.330318358472532,
         -1.7001575687610735,
         21.512179069671035,
         12.885966511732903,
         9.7886108748590033,
         42.39629049326323,
         -2.704629208133424,
         29.189137977636378,
         18.611623730326464,
         48.569170873179289,
         21.865522904778455,
         27.133884716166254
      ],
      [
         null,
         16.573728656931134,
         26.733826453775816,
         12.375542816662202,
         13.740240131763631,
         22.218535799713905,
         83.909123256889373,
         3.7220727213987086,
         12.380847628854598,
         140.20267625435162,
         17.757554058569408,
         62.026704774639889,
         -0.60341767160461912,
         15.410878693640228,
         11.44486335013614,
         8.570687485671467,
         29.750879955820103,
         3.2477583963135075,
         18.611623730326468,
         22.836950260051804,
         52.181608380525446,
         18.780474522934796,
         33.624943951537617
      ],
      [
         null,
         33.929297121422906,
         97.903783750669689,
         55.846057072545484,
         56.784799177763887,
         88.792036654184699,
         390.57590382333785,
         8.7696592431252043,
         46.714645117390006,
         554.48795347148371,
         44.481325701904083,
         321.35600652209473,
         3.3506757841109467,
         40.078104349510042,
         45.190302402763898,
         28.214347377517932,
         95.235594136163058,
         24.603448990559183,
         48.569170873179296,
         52.181608380525446,
         265.04545883769555,
         74.524616597793283,
         160.78910815904436
      ],
      [
         null,
         17.543655817991105,
         73.912771331121576,
         21.442168531113168,
         18.952073210375989,
         42.539216665255886,
         106.98125871814972,
         7.251254268443474,
         10.832803737978992,
         176.03939867477695,
         37.192961520004637,
         89.389292903052478,
         5.0537027778755022,
         25.476007878178599,
         24.669117220209678,
         19.420680762561013,
         59.797144858738498,
         6.7723733225344276,
         21.865522904778459,
         18.780474522934796,
         74.524616597793298,
         65.714243810136452,
         75.536367242623896
      ],
      [
         null,
         9.18259114023469,
         141.69168650194257,
         47.426319619180035,
         17.297756711438151,
         100.50897443445919,
         226.18650893340504,
         14.254884207807654,
         15.608876020439384,
         259.64040639470625,
         34.133183207588644,
         219.99908171255441,
         18.619943007723052,
         18.002828664674702,
         53.769582741714686,
         49.572973118372161,
         81.411710266309228,
         52.130926700385182,
         27.133884716166257,
         33.624943951537617,
         160.78910815904436,
         75.536367242623896,
         817.27452955271076
      ]
   ],
   "Darg" : [
      0.0,
      -7.0407257230177933,
      298.99756198452576,
      -40.3130796655052,
      -21.860246086403166,
      -37.125969536229391,
      7.0015623711142752,
      -10.214748248500058,
      31.772014721718051,
      -131.93415953864871,
      -20.760826772498845,
      -45.112709355508954,
      -0.38078301462314812,
      -7.3293311435343611,
      4.2359247851411155,
      -2.907477504977642,
      -38.336008265318213,
      3.1073624540294773,
      -6.114522142285665,
      -8.4798579148096351,
      35.433408530132567,
      17.429882820340865,
      -71.518879281424063
   ],
   "DargCov" : [
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ],
      [
         null,
         188.01787068460652,
         805.3429589936361,
         69.6127654998282,
         58.574771723458944,
         62.913930186772099,
         133.75196122481569,
         49.308064259335893,
         42.964885887900778,
         311.6199953731421,
         134.65376412683509,
         134.78943778684138,
         19.418027367372822,
         42.669733852348521,
         19.622395452836912,
         62.908342214435962,
         29.149409678503194,
         56.88634855474578,
         30.142105097821009,
         27.806754194750752,
         65.17328432261678,
         50.980710377848922,
         4.1606806695812253
      ],
      [
         null,
         805.3429589936361,
         5395.1896806711611,
         505.07497059110801,
         437.55808587689648,
         446.0064239394402,
         760.46316740429268,
         280.13721496534635,
         245.09984130701719,
         2281.8470753003921,
         772.45778465710009,
         870.66588482006728,
         137.75854273941991,
         278.08452392428006,
         135.411004102189,
         513.84229766043541,
         162.66647627585391,
         394.63760871076033,
         182.08753449190283,
         187.88690782903956,
         381.8752862811142,
         326.26989502943911,
         234.73538005025614
      ],
      [
         null,
         69.6127654998282,
         505.07497059110801,
         125.30171806045948,
         106.43122575784437,
         102.65413872685082,
         358.8613432243896,
         28.079821588799255,
         47.594524406980987,
         509.85265241382422,
         187.08628471370093,
         194.39972607838004,
         22.289611591755254,
         30.291987732445669,
         19.083109496789422,
         59.896836554671836,
         69.611807634251051,
         78.127785456074463,
         33.03411384692933,
         72.455727924625421,
         277.94304549385367,
         75.800066215223637,
         117.69621897818288
      ],
      [
         null,
         58.574771723458952,
         437.55808587689648,
         106.43122575784437,
         230.3946749009809,
         90.048751055328921,
         278.27972165416605,
         27.799525922018223,
         39.209795354840978,
         353.21269321808177,
         181.88630486490968,
         151.22203770809014,
         29.374435927173039,
         28.351542847720626,
         22.880790234533027,
         26.026703325646814,
         64.785161046275675,
         67.28223491134915,
         24.693566633089702,
         48.10382760732422,
         226.26375229812993,
         68.172577912553848,
         96.227831265610575
      ],
      [
         null,
         62.913930186772092,
         446.0064239394402,
         102.6541387268508,
         90.048751055328921,
         363.226746840305,
         602.17469319912607,
         29.950197620042491,
         85.659733699452971,
         1146.1832284259772,
         197.73107311243348,
         450.31112727883612,
         0.42692532536107208,
         22.916728791531618,
         12.244397877250272,
         118.47103564968627,
         121.92956816056217,
         85.244971606149647,
         40.074996459896553,
         138.86601435075525,
         583.42261414998779,
         193.76974896669606,
         69.478707766843087
      ],
      [
         null,
         133.75196122481569,
         760.46316740429268,
         358.86134322438954,
         278.27972165416605,
         602.17469319912584,
         3588.9608811845737,
         58.9330106870555,
         264.21498170053007,
         2998.5302420732828,
         958.72725913963927,
         1117.425995940441,
         50.887475431096831,
         42.632919481622707,
         32.170096112284853,
         196.46947608582462,
         399.12555086513436,
         259.06593260618683,
         112.13573990183508,
         377.02191676187579,
         1923.56132169902,
         504.512218266025,
         481.85117626250991
      ],
      [
         null,
         49.308064259335893,
         280.13721496534635,
         28.079821588799255,
         27.799525922018226,
         29.950197620042488,
         58.9330106870555,
         26.85464156645536,
         19.18066103302214,
         131.34762515247911,
         40.851777600190175,
         65.960408189945156,
         5.7383732447786011,
         19.128729771326267,
         9.160678624950048,
         28.51517670730702,
         11.174908922433785,
         24.129390054271248,
         13.981618927020513,
         15.856512442217383,
         29.680657764782147,
         23.651315757939713,
         16.566573013177539
      ],
      [
         null,
         42.964885887900778,
         245.09984130701719,
         47.594524406980987,
         39.209795354840978,
         85.659733699452971,
         264.21498170053007,
         19.18066103302214,
         67.961435227957978,
         384.42992530329519,
         105.43297972524735,
         176.84314974976235,
         -1.8846238617264817,
         18.17915581296111,
         7.8985158819988657,
         55.07166746317175,
         40.306866981672243,
         39.602519656079465,
         28.072951838175396,
         49.984929290952493,
         168.78453052706482,
         59.298508738529435,
         24.282965979791285
      ],
      [
         null,
         311.6199953731421,
         2281.8470753003921,
         509.85265241382416,
         353.21269321808182,
         1146.1832284259772,
         2998.5302420732833,
         131.34762515247911,
         384.42992530329525,
         7844.8149011491696,
         888.005390535684,
         2046.2033425365685,
         59.891756284678038,
         112.39376308256718,
         77.359914664907166,
         488.58859268362346,
         471.48151201703195,
         326.51087417404358,
         162.41262953845251,
         561.95020530228328,
         2562.2889126796931,
         799.72141201332158,
         -79.769377266808192
      ],
      [
         null,
         134.65376412683511,
         772.45778465709998,
         187.08628471370093,
         181.88630486490968,
         197.73107311243345,
         958.7272591396395,
         40.851777600190168,
         105.43297972524735,
         888.00539053568389,
         3044.8486666087101,
         351.05621842183501,
         62.892501891496138,
         32.91131262415611,
         42.148251133420821,
         200.13181081977336,
         96.029426212395677,
         90.711532281787129,
         78.220861110541534,
         92.013301333172706,
         605.39505796821004,
         168.22943351987692,
         189.05693865616269
      ],
      [
         null,
         134.78943778684138,
         870.66588482006728,
         194.39972607838007,
         151.22203770809014,
         450.31112727883612,
         1117.4259959404408,
         65.960408189945156,
         176.84314974976235,
         2046.2033425365687,
         351.05621842183496,
         1056.8167840015931,
         4.4011229895567174,
         53.20913149415172,
         28.192114017744231,
         181.98930444158657,
         182.88651118616238,
         146.51907044023824,
         79.571876391443368,
         231.34915317357309,
         947.59447545926605,
         326.978669848609,
         67.215484444372237
      ],
      [
         null,
         19.418027367372819,
         137.75854273941991,
         22.289611591755254,
         29.374435927173039,
         0.42692532536107208,
         50.887475431096831,
         5.7383732447786011,
         -1.8846238617264817,
         59.891756284678046,
         62.892501891496138,
         4.4011229895567183,
         57.681403448436889,
         7.1758447676757626,
         7.589836172906522,
         -4.7180919410239603,
         6.2960333411831799,
         14.320543167886601,
         6.4400357384714892,
         9.2359421155214374,
         36.077444826409199,
         11.875194003730215,
         17.29623505654904
      ],
      [
         null,
         42.669733852348529,
         278.08452392428006,
         30.291987732445669,
         28.351542847720623,
         22.916728791531625,
         42.632919481622707,
         19.12872977132627,
         18.17915581296111,
         112.39376308256718,
         32.911312624156103,
         53.20913149415172,
         7.1758447676757626,
         23.640769611824265,
         9.9860286013728832,
         36.474710422479042,
         11.865314200170928,
         26.518729178893775,
         13.887459492774349,
         15.390781653915766,
         11.920533431301354,
         20.171186437347775,
         42.914397370665938
      ],
      [
         null,
         19.622395452836916,
         135.411004102189,
         19.083109496789422,
         22.880790234533031,
         12.244397877250272,
         32.170096112284853,
         9.160678624950048,
         7.8985158819988639,
         77.359914664907166,
         42.148251133420821,
         28.192114017744228,
         7.589836172906522,
         9.9860286013728832,
         10.09725757839006,
         14.612405943998667,
         8.9696163429858906,
         12.774568055036692,
         5.8221210045492171,
         12.228214344988462,
         13.562183772305961,
         16.706100672321771,
         14.059901616476921
      ],
      [
         null,
         62.908342214435947,
         513.84229766043541,
         59.896836554671836,
         26.026703325646814,
         118.47103564968627,
         196.46947608582462,
         28.51517670730702,
         55.071667463171742,
         488.58859268362346,
         200.13181081977336,
         181.98930444158663,
         -4.7180919410239603,
         36.474710422479035,
         14.612405943998665,
         216.15545743380017,
         29.366793088331306,
         56.392617884842039,
         28.958750030562712,
         42.456327276069125,
         114.10591363313613,
         84.022186090186239,
         52.983333056980939
      ],
      [
         null,
         29.149409678503194,
         162.66647627585391,
         69.611807634251051,
         64.78516104627569,
         121.92956816056217,
         399.12555086513424,
         11.174908922433785,
         40.306866981672243,
         471.48151201703183,
         96.029426212395649,
         182.88651118616238,
         6.2960333411831799,
         11.865314200170928,
         8.9696163429858906,
         29.366793088331306,
         164.69265698505552,
         49.075618553338089,
         27.580158601283635,
         88.174596089069851,
         360.47832186514023,
         72.939060217263219,
         114.5509516892474
      ],
      [
         null,
         56.88634855474578,
         394.63760871076033,
         78.127785456074463,
         67.28223491134915,
         85.244971606149647,
         259.06593260618678,
         24.129390054271255,
         39.602519656079465,
         326.51087417404358,
         90.711532281787129,
         146.51907044023824,
         14.320543167886601,
         26.518729178893775,
         12.774568055036692,
         56.392617884842046,
         49.075618553338089,
         67.206694140961673,
         25.528809465613922,
         55.521510617712011,
         176.73939725737915,
         60.666363755343198,
         89.813085080707452
      ],
      [
         null,
         30.142105097821005,
         182.08753449190283,
         33.03411384692933,
         24.693566633089702,
         40.074996459896553,
         112.13573990183507,
         13.981618927020515,
         28.072951838175396,
         162.41262953845251,
         78.220861110541534,
         79.571876391443354,
         6.4400357384714884,
         13.887459492774351,
         5.8221210045492171,
         28.958750030562712,
         27.580158601283635,
         25.528809465613918,
         28.803514692200178,
         32.260035295209654,
         84.236871685128477,
         15.424617094845823,
         82.564005751897128
      ],
      [
         null,
         27.806754194750752,
         187.88690782903956,
         72.455727924625421,
         48.103827607324213,
         138.86601435075528,
         377.02191676187579,
         15.856512442217383,
         49.984929290952493,
         561.95020530228339,
         92.013301333172706,
         231.34915317357306,
         9.2359421155214374,
         15.390781653915766,
         12.228214344988462,
         42.456327276069125,
         88.174596089069851,
         55.521510617712011,
         32.260035295209654,
         120.09832752626824,
         283.14916971630777,
         90.135698707410938,
         118.97537291526135
      ],
      [
         null,
         65.17328432261678,
         381.8752862811142,
         277.94304549385367,
         226.26375229812993,
         583.42261414998757,
         1923.5613216990198,
         29.680657764782147,
         168.78453052706485,
         2562.2889126796936,
         605.39505796820993,
         947.59447545926605,
         36.077444826409192,
         11.920533431301354,
         13.562183772305961,
         114.10591363313613,
         360.47832186514023,
         176.73939725737915,
         84.236871685128477,
         283.14916971630771,
         1895.6144733871947,
         447.71646412371194,
         308.82949574420684
      ],
      [
         null,
         50.980710377848936,
         326.26989502943911,
         75.800066215223637,
         68.172577912553834,
         193.76974896669606,
         504.51221826602495,
         23.651315757939717,
         59.298508738529435,
         799.72141201332158,
         168.22943351987695,
         326.978669848609,
         11.875194003730213,
         20.171186437347775,
         16.706100672321771,
         84.022186090186239,
         72.939060217263204,
         60.666363755343184,
         15.42461709484582,
         90.135698707410967,
         447.71646412371189,
         201.82606256824198,
         -16.446640347660974
      ],
      [
         null,
         4.1606806695812253,
         234.73538005025614,
         117.69621897818291,
         96.227831265610575,
         69.478707766843087,
         481.85117626250991,
         16.566573013177539,
         24.282965979791285,
         -79.769377266808192,
         189.05693865616269,
         67.215484444372237,
         17.296235056549037,
         42.914397370665938,
         14.059901616476923,
         52.983333056980925,
         114.5509516892474,
         89.813085080707452,
         82.564005751897156,
         118.97537291526135,
         308.82949574420684,
         -16.44664034766096,
         1550.7155575332181
      ]
   ],
   "FFAcp" : [
      12.166994634787763,
      -0.037522533220673025,
      0.70042925785346899,
      -0.11639769522308888,
      0.21905376978501259,
      -0.4115189568263698,
      7.8335578098954421,
      0.27998633311973303,
      0.20159603454349306,
      0.011319434183670643,
      1.213280898989892,
      -0.0046604633130610173,
      0.33968644260148179,
      -0.71148274287455571,
      2.2524997281064434,
      -0.083776758410299593,
      2.1523648644895772,
      -0.35397152547754746,
      0.056246783218521439,
      -0.82655602996224387,
      0.22227452310958751,
      -0.93622915964996856,
      0.40776280438540502,
      0.6027508321547228,
      2.0002679783436665,
      0.042508027620178621,
      13.075672562220927,
      -0.094145571529349867,
      26.85249845283715,
      0.022633477997211025,
      0.79284455549008714,
      0.050174401304211969,
      1.8296240027108965,
      -0.54735545645180617,
      16.581788305608317,
      -0.054201347014498823,
      16.78550980198203,
      -0.075340943149735912,
      1.8572418748853641,
      -0.045769811429553359,
      0.71379328522566732,
      -0.4739747457633473,
      5.3646439572161064,
      -0.078627826587129204,
      0.22731163056566422,
      0.37100217981830169
   ],
   "FFAcpCov" : [
      [
         0.28485155013243824,
         0.0033199073409799079,
         0.024447439710225047,
         0.0085899893466374905,
         0.0073257300386232876,
         0.13276207141869192,
         0.075120891705164949,
         0.0022182632700762008,
         0.0062767195270133132,
         -0.0043802542077874748,
         0.015918120934726689,
         0.058977784649864695,
         0.0047168222386105921,
         0.036530805796790015,
         0.090841623903891097,
         0.024223388030486195,
         0.02491827049556837,
         0.0024004512988341181,
         0.017099113245540472,
         0.040148021089241079,
         0.0041214893340956625,
         0.14831247208854056,
         0.0071817628470840457,
         0.010802837693398628,
         0.02345749149259977,
         0.0020963956410221859,
         0.29058327483590768,
         0.0038051564477507667,
         0.18655107598176024,
         0.0037042924920226007,
         0.026262187028273133,
         0.0031027770583461301,
         0.045121904102734506,
         0.0057220015448571793,
         0.12849107009342944,
         0.0021742031577833302,
         0.31996002456347578,
         0.0076690338685609883,
         0.072452219576903051,
         0.0048070720749011598,
         0.030480198268869045,
         0.029730595959849837,
         0.54001493570583659,
         0.0054087085132905627,
         0.15173069240912659,
         0.054732234300777942
      ],
      [
         0.0033199073409799092,
         0.00044942603694169423,
         0.00081364931007797583,
         0.0011461834846112726,
         0.00047773313761718196,
         0.0033764700328312233,
         0.00059734594036276898,
         0.00014936695846659315,
         0.00019837849491063217,
         7.2285765084889055e-05,
         0.0020010417729423619,
         0.0014790724752745763,
         0.0008596407908382065,
         0.0019052332870681957,
         0.0010420889478442044,
         0.00093787129226884103,
         0.001348107265614131,
         0.00028394829676467274,
         0.00024141200672589682,
         0.0016960094712631659,
         0.00022741248441788821,
         0.0038384897754017602,
         0.00038404443419270322,
         0.00041194237699914186,
         0.00089259001050787264,
         0.00013744718403313898,
         0.0042640707523568583,
         0.00026664727229873966,
         0.0055304219417021223,
         0.00020653588594069503,
         0.00054614739244640814,
         0.00030009970545210582,
         0.0022028042230129727,
         0.00025975108033324371,
         0.0020044742838179405,
         9.8206053003341667e-05,
         0.0041193043376694296,
         0.00022412945866105602,
         0.00091887946254092358,
         5.6284653977933105e-05,
         0.0010849202256004017,
         0.0012235106806280827,
         0.010147293403447846,
         0.00036065215986376593,
         0.00071559416583887297,
         0.0018970136608023186
      ],
      [
         0.024447439710225047,
         0.00081364931007797583,
         0.03344255564670965,
         0.0076337223677473351,
         0.0081470237546048402,
         0.012977591636175729,
         0.061924131143343837,
         0.0007468631613447601,
         0.00072863026270313319,
         0.0033200944433449649,
         0.02466076309668257,
         0.018310819754598556,
         0.012577855020933563,
         0.032457197245965408,
         0.017398563740948957,
         0.0071504796570754916,
         0.0188115977095012,
         0.0036739391942865211,
         0.0024831776748905653,
         0.0024008833547408234,
         0.0016376342852775839,
         0.028492817062947831,
         0.0018701380980192218,
         0.0090641725418367791,
         0.0044260792992155129,
         1.9236771313351354e-06,
         0.075153359230849842,
         0.0026463792025586018,
         0.01511186100877236,
         0.0026332600926561424,
         0.00017924924593381848,
         0.0025469811995498695,
         0.013616675942374992,
         0.0056937004919335749,
         0.039603805498059641,
         0.00070966140369569872,
         0.022817916292459429,
         0.0031621586338048692,
         0.011171672612015768,
         0.0030592448378607921,
         0.016369591080241028,
         0.018421624472374637,
         0.065773568186541218,
         0.0020367412332001509,
         0.0083515838574484465,
         0.024593326135191333
      ],
      [
         0.0085899893466374871,
         0.0011461834846112728,
         0.007633722367747336,
         0.036700764434006175,
         0.0025774412733116864,
         0.086814739696136262,
         0.037145012218503561,
         0.0012638341092742395,
         0.0029516923049950081,
         0.0041757301492608787,
         0.052337047588454685,
         0.039084721867637784,
         0.02034634218686748,
         0.059895544621985888,
         0.025585492764424747,
         0.022407178849466892,
         0.015334862826645899,
         0.0056253710256466485,
         0.0038738898591000551,
         0.00086920970585493539,
         0.0032019932581901786,
         0.092324136863402656,
         0.0086712698229216914,
         0.0075531223325306018,
         0.007846102605809915,
         0.00053291611134417415,
         0.15993033027815162,
         0.0064512027428455373,
         0.042539370582557752,
         0.0036720957075226856,
         0.0085106455960576866,
         0.00052428450745451707,
         0.03497224644164431,
         0.018505220461410624,
         0.032249436543190436,
         0.00087671092360484327,
         0.0051543772027992322,
         0.0030598556731974073,
         0.010883373988706212,
         0.0051395357522166941,
         0.03301039099748989,
         0.039263521232224576,
         0.12448032663652057,
         0.0065194726969984417,
         0.011258569100057798,
         0.025493429195392762
      ],
      [
         0.0073257300386232859,
         0.00047773313761718185,
         0.0081470237546048402,
         0.0025774412733116864,
         0.0092585512641526063,
         0.017967867446111514,
         0.037719411095964904,
         0.00070660422654290748,
         0.00074816826812321342,
         -7.658527861903431e-05,
         0.020185652825377376,
         0.0090304667170757781,
         0.0073674385172182747,
         0.022031240125975602,
         0.0058600348360074448,
         0.0044402531376500501,
         0.017898813473277864,
         0.0030029932690691036,
         0.0011118098118329319,
         0.0066126454409652976,
         0.0021328789818124056,
         0.017105454091288753,
         0.0028611982225065207,
         0.0069396883816680343,
         0.0038974409588666717,
         0.0003840957075067216,
         0.033896458459456803,
         0.0010949774339198656,
         0.018863561113541732,
         0.0028054482341191801,
         0.00022599317928644112,
         0.0038378456336205218,
         0.014322264375427309,
         0.0031173069284460625,
         0.021016068379005035,
         0.00058213813679703383,
         0.020494245212555884,
         0.0034103947406027265,
         0.0084004295922379246,
         0.001517205227426418,
         0.012770033157897929,
         0.014028870424551049,
         0.054174616728809272,
         0.0014011258726297896,
         0.0058935015958697873,
         0.011323650911997895
      ],
      [
         0.13276207141869201,
         0.0033764700328312233,
         0.012977591636175727,
         0.086814739696136262,
         0.017967867446111514,
         0.56065614156773291,
         0.13116988984640746,
         0.0031912547434937988,
         0.015205192258053661,
         0.0016722729794770323,
         0.076819194569389737,
         0.082091917979513623,
         0.027387729383798669,
         0.073593133634183475,
         0.098766827464295825,
         0.1072038448913407,
         0.056326043411552874,
         0.013026237198460976,
         0.028418187355489011,
         0.0007789814908716608,
         0.0078074959677845125,
         0.46628850358834212,
         0.030891527407892572,
         0.028218371175509842,
         0.045942806510111164,
         0.00057370510077522029,
         0.7517647917271395,
         0.024480929752630744,
         0.029615937621806712,
         0.010251884147064757,
         0.042126628029565537,
         0.0093474160768764036,
         0.13654000041996023,
         0.03182340130608112,
         0.10104255233807431,
         0.0032925074752796005,
         -0.071732597874402934,
         0.0081228302021275033,
         0.04747881934785099,
         0.0055773939380439888,
         0.04173630177269233,
         0.075815656575189891,
         0.57150942291697771,
         0.028090608549289985,
         0.058697462567651758,
         0.10258010613930436
      ],
      [
         0.075120891705164963,
         0.00059734594036276909,
         0.061924131143343858,
         0.037145012218503561,
         0.037719411095964904,
         0.13116988984640743,
         0.46242223703158469,
         0.0045843600381525627,
         0.0092819301485219247,
         0.015652780942158658,
         0.28775057108589841,
         0.14089000357633061,
         0.11034347512527458,
         0.3134725002478207,
         0.03909629461518891,
         0.029967779664656774,
         0.14251661138095464,
         0.032626803333671954,
         0.0090002455053099992,
         0.023347638332527572,
         0.0048497480662136813,
         0.11428020963437056,
         0.027660412190616837,
         0.064764812786952689,
         0.011830084747590047,
         0.0002817655715211555,
         0.4868454958701055,
         0.0072441709273357822,
         0.27097465482473371,
         0.026014632156497276,
         0.017578040636294479,
         0.018172070916557911,
         0.095380509174633976,
         0.022885409321666803,
         0.32474634988935769,
         0.0033398941236372284,
         0.1401408254233289,
         0.029671418129276511,
         0.089457389067675919,
         0.023343619619304014,
         0.17365199444475243,
         0.19691961400888677,
         0.61387613780985939,
         0.015047451335935784,
         0.092609145164444129,
         0.099807571764839842
      ],
      [
         0.0022182632700762008,
         0.00014936695846659318,
         0.0007468631613447601,
         0.0012638341092742395,
         0.00070660422654290737,
         0.0031912547434937988,
         0.0045843600381525618,
         0.0012994696040843482,
         -3.4922977680604961e-05,
         0.00011521574493217259,
         0.018570682493110724,
         0.0062381067696583555,
         0.0072537006498871823,
         0.017043624815739188,
         0.0023633286575051073,
         0.0010185779834656107,
         0.0016522093623120436,
         0.0011773051289734329,
         0.00020288720295502774,
         0.0038049601268152094,
         0.00059572439095565614,
         0.0041026766678484809,
         0.00193235826930587,
         0.0011160442352572391,
         0.00068426750264225064,
         0.00015918844852155306,
         0.022010968799996141,
         0.00020497205829364979,
         0.0098351905579159155,
         0.0011548629835278618,
         0.00056935568999878761,
         0.00068213554176975585,
         0.0050903734274496794,
         0.0026570595646634148,
         0.0082551353042360168,
         0.00026481108711281468,
         0.011641705865840818,
         0.0011790840284350941,
         0.0049398853026403605,
         0.0012273607712607107,
         0.010154774673898021,
         0.011063236994735628,
         0.026011594111615369,
         0.0015103351865940872,
         0.002442419521767322,
         0.00086604516072975803
      ],
      [
         0.0062767195270133132,
         0.00019837849491063217,
         0.00072863026270313319,
         0.0029516923049950085,
         0.0007481682681232132,
         0.015205192258053661,
         0.0092819301485219247,
         -3.4922977680604961e-05,
         0.0020601849294235547,
         0.00016243542577915661,
         0.0094552677182797341,
         0.0047788536418323282,
         0.0023011641052057812,
         0.0075179926328635674,
         0.0026568286752502151,
         0.0029073879554890377,
         0.0036408868873677534,
         0.0009785263651147626,
         0.00089218256674078575,
         9.5135510481947068e-05,
         -4.5809832086853136e-05,
         0.013010863580558668,
         0.00066758287481971906,
         0.0015095581044007548,
         0.0021534134281316966,
         6.4840688942679553e-05,
         0.022614041793457832,
         0.00056018465180404924,
         0.0080191787787704423,
         0.00054222014535367142,
         0.001467470483855483,
         0.00063762516180100657,
         0.0048419926971026367,
         0.0008820843651323407,
         0.0077081659825614258,
         0.00010509609644411471,
         0.0055751983308857658,
         0.00086877950578517164,
         0.004405378480167893,
         0.00037224020390791982,
         0.0054106434226705502,
         0.0064253877945871117,
         0.038695863007984499,
         0.00090702434411307395,
         0.004497854630562419,
         0.0076742478830494265
      ],
      [
         -0.0043802542077874757,
         7.2285765084889109e-05,
         0.0033200944433449649,
         0.0041757301492608787,
         -7.658527861903431e-05,
         0.0016722729794770327,
         0.015652780942158658,
         0.00011521574493217259,
         0.00016243542577915661,
         0.029230043355975517,
         0.04422314628255887,
         0.022528513753348967,
         0.016818421617536619,
         0.041910137663701746,
         0.00012107544665105685,
         0.00077403106533203991,
         0.0050224254379502018,
         0.0032657887602231379,
         0.00039968846404454296,
         0.00060500859069562412,
         -0.00033426963700234963,
         0.0013139605904517893,
         0.0043889757028634964,
         0.0020709570946029791,
         -0.0012026927386985288,
         0.000138461339037933,
         0.058071451011068101,
         0.0008835788315640381,
         0.023956792503751198,
         0.0010460866230378024,
         0.0029312727598069287,
         -2.5360103628639078e-05,
         0.0080560593465881479,
         0.0009636085367610279,
         0.03256363739236174,
         7.8614933472232851e-05,
         -0.012022075218559003,
         0.00095131599320852811,
         0.0071702528039859423,
         0.0046396620486749557,
         0.022151949625410856,
         0.026263730615770486,
         0.052698663823649412,
         0.0022338915645050078,
         0.0015677038297297633,
         0.002799854101503318
      ],
      [
         0.015918120934726689,
         0.0020010417729423619,
         0.02466076309668257,
         0.052337047588454685,
         0.020185652825377376,
         0.076819194569389737,
         0.28775057108589841,
         0.018570682493110724,
         0.0094552677182797341,
         0.04422314628255887,
         1.0927122746229596,
         0.42021917121506142,
         0.3859332052360045,
         0.98377114445705893,
         0.030015064655119258,
         0.022424080661685598,
         0.10222220685779894,
         0.068765516856325828,
         0.0041355412578157778,
         0.10209111802185206,
         0.0061349891310772346,
         0.049384753235167791,
         0.070401134601968091,
         0.054257121680136806,
         0.0047637530583656508,
         0.0032747704656804779,
         0.97667417331490092,
         0.0024518385538787515,
         0.30533971404114996,
         0.042711126274051887,
         0.028989479252400498,
         0.027336706257570453,
         0.21785830303244647,
         0.077061844122440867,
         0.4179309911835265,
         0.0049812839929171465,
         0.054921517722695871,
         0.052272836385728313,
         0.21366836565175351,
         0.063455055286280926,
         0.58720965087774568,
         0.66764234609689543,
         1.207960102460877,
         0.031948183032015215,
         0.012514847593129061,
         0.067936531413261877
      ],
      [
         0.058977784649864709,
         0.0014790724752745763,
         0.018310819754598556,
         0.039084721867637791,
         0.0090304667170757764,
         0.082091917979513623,
         0.14089000357633061,
         0.0062381067696583555,
         0.0047788536418323273,
         0.022528513753348967,
         0.42021917121506142,
         0.23639705024055213,
         0.153150105475617,
         0.43430143339960442,
         0.046853671677189568,
         0.022753293195021188,
         0.060900468735848194,
         0.026717914055158103,
         0.0076559614097353561,
         0.041787692787531444,
         0.005426817048179342,
         0.092363605083965405,
         0.031803849313825294,
         0.022657447186339955,
         0.0068873712908406395,
         0.0020979561986267741,
         0.47887607400373355,
         0.0048378342327743493,
         0.21616018222330144,
         0.017096102103478276,
         0.022623828125016107,
         0.0050469498517586586,
         0.11360410502033505,
         0.045404572014863413,
         0.19008855243450873,
         0.0037248460414361284,
         0.086366814532130728,
         0.020457334256729513,
         0.10171921734633391,
         0.029353430665738586,
         0.24793236793487772,
         0.29303880186136561,
         0.61987924284748486,
         0.01250701982817615,
         0.027136924335598164,
         0.048163006385362625
      ],
      [
         0.0047168222386105921,
         0.00085964079083820661,
         0.012577855020933563,
         0.02034634218686748,
         0.0073674385172182747,
         0.027387729383798669,
         0.11034347512527458,
         0.0072537006498871823,
         0.0023011641052057812,
         0.016818421617536619,
         0.3859332052360045,
         0.153150105475617,
         0.15194720007034074,
         0.36285375693492961,
         0.014408626067102991,
         0.0093151888263297723,
         0.036470047072174792,
         0.025552942256816133,
         0.0020683372344548032,
         0.046025330423189063,
         0.0027069838403412411,
         0.020824236669594792,
         0.027396670795239213,
         0.020077694271989618,
         0.0006926861357824032,
         0.0013132043203487103,
         0.38780149424057819,
         0.0013452294339543086,
         0.11411041733756482,
         0.015573328383397258,
         0.0088373898657608582,
         0.0086290187627455477,
         0.082407737378012727,
         0.029867219410150154,
         0.16277008424165101,
         0.0020613472941463872,
         0.015197090813940294,
         0.018981013665884682,
         0.082051238646471167,
         0.023629626010756546,
         0.2154875588915334,
         0.24480966384662431,
         0.44375807670530926,
         0.011016368894025793,
         0.0056670699309848502,
         0.018137378313552648
      ],
      [
         0.036530805796790008,
         0.0019052332870681955,
         0.032457197245965408,
         0.059895544621985888,
         0.022031240125975599,
         0.073593133634183475,
         0.3134725002478207,
         0.017043624815739185,
         0.0075179926328635674,
         0.041910137663701753,
         0.98377114445705893,
         0.43430143339960436,
         0.36285375693492961,
         0.99883252583920745,
         0.041887908026709178,
         0.023887493792686083,
         0.11245503661458287,
         0.061915964128289716,
         0.0061345517107152629,
         0.10169639631998624,
         0.0091904540375485084,
         0.062590970597241488,
         0.065498195126629521,
         0.053516968713508403,
         0.004900420198460733,
         0.0047456250289331856,
         0.95382940293956009,
         0.0036597344341815917,
         0.41730135378375516,
         0.040162464413233755,
         0.031183481940524543,
         0.016813746976341467,
         0.230764528335442,
         0.08519856562238895,
         0.42865161570674032,
         0.0062548306835678389,
         0.055471322216948754,
         0.047454042837814688,
         0.21213349515683455,
         0.064239952259079108,
         0.5677852631684388,
         0.65108069565469939,
         1.2292115997865782,
         0.026097715074067808,
         0.026656368935134782,
         0.069597211291472658
      ],
      [
         0.090841623903891111,
         0.0010420889478442046,
         0.017398563740948961,
         0.025585492764424754,
         0.0058600348360074448,
         0.098766827464295825,
         0.03909629461518891,
         0.0023633286575051073,
         0.0026568286752502142,
         0.00012107544665105642,
         0.030015064655119258,
         0.046853671677189568,
         0.014408626067102991,
         0.041887908026709178,
         0.10727773351207838,
         0.025640418260909556,
         0.02240719781703816,
         0.0026908362126495332,
         0.010213718696718398,
         0.014421270736266334,
         0.0084839545523712756,
         0.16288177148949146,
         0.0084254541482977098,
         0.0076230159596807259,
         0.014281137181470567,
         0.00070615981718130899,
         0.21650892388574572,
         0.0081343058163094589,
         0.069431129288008736,
         0.0034030911473726388,
         0.01813128964190959,
         0.0028773069150541623,
         0.041796678858921466,
         0.029567803578673453,
         0.047534886209576743,
         0.0022411488260568545,
         0.10259478816479649,
         0.0062722298677999506,
         0.033699334347059191,
         0.0040839837488337522,
         0.026655135615591245,
         0.034033393168239522,
         0.23813966440136791,
         0.0063338584375897764,
         0.04326707657002761,
         0.044025636767257292
      ],
      [
         0.024223388030486192,
         0.00093787129226884081,
         0.0071504796570754916,
         0.022407178849466892,
         0.0044402531376500501,
         0.10720384489134074,
         0.029967779664656774,
         0.0010185779834656107,
         0.0029073879554890381,
         0.00077403106533203991,
         0.022424080661685598,
         0.022753293195021188,
         0.0093151888263297705,
         0.023887493792686083,
         0.025640418260909549,
         0.028730154638080672,
         0.014829197520208165,
         0.0026164975732105721,
         0.0060421023686456753,
         -0.0003700625633848327,
         0.0026992460243526364,
         0.10850496924910513,
         0.00739130614832487,
         0.0065444928525162363,
         0.010137797738921284,
         0.00010382023400279731,
         0.17013519931902255,
         0.0071649618559836981,
         0.027958196035992575,
         0.0022033574335495547,
         0.0086951086932776211,
         0.0026985529300631852,
         0.035327379174060036,
         0.01125037676733448,
         0.025513889415992527,
         0.00074640138876505568,
         -0.0040285191612963412,
         0.0026394388801362625,
         0.010915831746742734,
         0.002822453602852491,
         0.014465684869447066,
         0.020765006758645212,
         0.12610154503006094,
         0.0059633344940240411,
         0.012366124787814027,
         0.027449138833548329
      ],
      [
         0.024918270495568367,
         0.0013481072656141312,
         0.0188115977095012,
         0.015334862826645895,
         0.017898813473277861,
         0.056326043411552867,
         0.14251661138095464,
         0.0016522093623120441,
         0.0036408868873677538,
         0.0050224254379502026,
         0.10222220685779894,
         0.060900468735848194,
         0.036470047072174792,
         0.11245503661458287,
         0.02240719781703816,
         0.014829197520208165,
         0.089283758288342993,
         0.015072219170797116,
         0.0059215105658470711,
         0.019951800765626363,
         0.004706929623507581,
         0.063729336491207808,
         0.011376768996213137,
         0.027877185221308765,
         0.011447422263676081,
         0.0010810230193854116,
         0.13719583790735071,
         0.0036391352640298552,
         0.10380564852007168,
         0.010196088320593578,
         0.0067591682119827103,
         0.0062050864595369695,
         0.053445415025803168,
         0.013171785301883277,
         0.10094179688023229,
         0.0028013565487114544,
         0.13279930999538953,
         0.014633918040137224,
         0.034900624354081228,
         0.01062018176426785,
         0.064798855553520593,
         0.078773046252179207,
         0.24069569873855504,
         0.0062483373516517143,
         0.034681009210867288,
         0.056805195928792629
      ],
      [
         0.0024004512988341177,
         0.00028394829676467274,
         0.0036739391942865211,
         0.0056253710256466477,
         0.0030029932690691036,
         0.013026237198460976,
         0.032626803333671954,
         0.0011773051289734329,
         0.0009785263651147626,
         0.0032657887602231379,
         0.068765516856325828,
         0.026717914055158103,
         0.025552942256816133,
         0.061915964128289716,
         0.0026908362126495337,
         0.0026164975732105721,
         0.015072219170797116,
         0.0079642267699932753,
         0.00065084122312423435,
         0.0077983570089130063,
         0.00079269071802579461,
         0.010505750994887863,
         0.0051053314840799049,
         0.0072169949688500028,
         0.002315260772231216,
         0.00037811287031305676,
         0.068769429976682783,
         0.00042127017309526133,
         0.029556501858064962,
         0.0037087092763381977,
         0.0021612521912721923,
         0.002326992608567351,
         0.016797027462524095,
         0.0054288519556873844,
         0.037611898139385626,
         0.00060789814278465275,
         0.014739649730889549,
         0.0041635168209626702,
         0.014765896457711571,
         0.0040297203550631877,
         0.038166262716825695,
         0.043437984802528161,
         0.091117089473627899,
         0.0026906765200940953,
         0.0019652805583394981,
         0.010416480393985711
      ],
      [
         0.017099113245540472,
         0.00024141200672589682,
         0.0024831776748905649,
         0.0038738898591000551,
         0.0011118098118329321,
         0.028418187355489011,
         0.0090002455053100009,
         0.00020288720295502779,
         0.00089218256674078575,
         0.00039968846404454296,
         0.0041355412578157778,
         0.0076559614097353561,
         0.0020683372344548032,
         0.0061345517107152629,
         0.010213718696718398,
         0.0060421023686456736,
         0.0059215105658470702,
         0.00065084122312423424,
         0.0030679721684180993,
         0.0010410453659878767,
         0.00086923018547492559,
         0.027304860574391687,
         0.0022111516212845674,
         0.0016581863415537099,
         0.0032229594365389153,
         3.3619322366394075e-05,
         0.055468164447368934,
         0.0013539847020433609,
         0.0049020204014587404,
         0.00041740883630614757,
         0.0028700410854618479,
         0.00016257417306478729,
         0.0090373966945468814,
         0.00078308280149941235,
         0.012822026424450381,
         0.00037172301656410514,
         0.013640502000001661,
         0.0010365391349261629,
         0.0057960271763697977,
         0.0014454407401159688,
         0.0031001684957415654,
         0.0054005407660328549,
         0.052072961755317913,
         0.0014677819452873098,
         0.0068470817735792585,
         0.0065717652430998964
      ],
      [
         0.040148021089241086,
         0.0016960094712631661,
         0.0024008833547408239,
         0.00086920970585493496,
         0.0066126454409652967,
         0.00077898149087166253,
         0.023347638332527575,
         0.0038049601268152094,
         9.5135510481946851e-05,
         0.00060500859069562238,
         0.10209111802185206,
         0.041787692787531444,
         0.046025330423189063,
         0.10169639631998624,
         0.014421270736266334,
         -0.00037006256338483314,
         0.019951800765626363,
         0.0077983570089130063,
         0.0010410453659878771,
         0.097620678153071516,
         0.0041647959303750745,
         0.012838067138295176,
         0.0073096809650332363,
         0.0096091888389764138,
         0.0052415461789475865,
         0.0022646901139608978,
         0.030005489324704246,
         -0.00081037872603698417,
         0.12369102110177632,
         0.0056506628001917799,
         0.0073641196709551627,
         0.0075850418719744378,
         0.032701892055679839,
         0.013912495189500924,
         0.081132639846555332,
         0.0024721455970377767,
         0.095244458030876583,
         0.010603450363841879,
         0.040871315618840387,
         0.0077400549605699774,
         0.062287861102105331,
         0.063544691874926978,
         0.21817280546454476,
         0.0036201644413811208,
         0.013107731965856269,
         0.013884105115025119
      ],
      [
         0.0041214893340956625,
         0.00022741248441788815,
         0.0016376342852775843,
         0.0032019932581901791,
         0.0021328789818124056,
         0.0078074959677845099,
         0.0048497480662136822,
         0.00059572439095565625,
         -4.5809832086853136e-05,
         -0.00033426963700234957,
         0.0061349891310772346,
         0.0054268170481793429,
         0.0027069838403412411,
         0.0091904540375485084,
         0.0084839545523712756,
         0.0026992460243526364,
         0.0047069296235075792,
         0.0007926907180257945,
         0.0008692301854749257,
         0.0041647959303750745,
         0.003410785588625077,
         0.013613534458988684,
         0.0010626063526195336,
         0.0018023030988940656,
         0.0018890555821749798,
         0.0002355523651300238,
         0.029285484024764032,
         0.0008447581038420293,
         0.0074863658200273733,
         0.00077418129469285647,
         0.0024278523391234579,
         0.00083933532291422257,
         0.0088235752200889021,
         0.0032080187204901224,
         0.0080611073979427531,
         0.00041766549391101973,
         0.018061532774317129,
         0.00096852335022140938,
         0.0025564526741662617,
         0.00072695644008569115,
         0.0055786610176933506,
         0.0056418080037731284,
         0.030752624910711485,
         0.0007501124800374456,
         0.0041508090510374539,
         0.0047480448398022831
      ],
      [
         0.14831247208854065,
         0.0038384897754017615,
         0.028492817062947831,
         0.092324136863402656,
         0.017105454091288753,
         0.46628850358834217,
         0.11428020963437055,
         0.0041026766678484809,
         0.013010863580558668,
         0.0013139605904517893,
         0.049384753235167791,
         0.092363605083965419,
         0.020824236669594792,
         0.062590970597241488,
         0.16288177148949146,
         0.10850496924910513,
         0.063729336491207794,
         0.010505750994887861,
         0.027304860574391687,
         0.012838067138295172,
         0.013613534458988684,
         0.55327140413405762,
         0.028399252200313918,
         0.025094934101272792,
         0.045881942717036273,
         0.0017254409020625344,
         0.66727150746480068,
         0.02946179947282971,
         0.10250736474679625,
         0.010298066862740037,
         0.044250731579779441,
         0.011378227882546743,
         0.13842769412923273,
         0.062726675319019598,
         0.075755246745638855,
         0.0045063570766633995,
         -0.017239408906191845,
         0.010939759808692683,
         0.046584951113338255,
         0.0035833682002760479,
         0.029461925121247491,
         0.063384537103295821,
         0.54611117919020113,
         0.025381692628659094,
         0.061095589428508013,
         0.12303137840221649
      ],
      [
         0.0071817628470840465,
         0.00038404443419270322,
         0.001870138098019222,
         0.0086712698229216914,
         0.0028611982225065207,
         0.030891527407892572,
         0.027660412190616837,
         0.00193235826930587,
         0.00066758287481971884,
         0.0043889757028634955,
         0.070401134601968091,
         0.031803849313825294,
         0.027396670795239213,
         0.065498195126629508,
         0.0084254541482977098,
         0.00739130614832487,
         0.011376768996213137,
         0.0051053314840799049,
         0.0022111516212845678,
         0.0073096809650332363,
         0.0010626063526195336,
         0.028399252200313925,
         0.011098410245847658,
         0.0039499664114558955,
         0.0018522711584378828,
         2.6047831216224285e-05,
         0.11661020233958824,
         0.0018325917993506527,
         0.019692168871374854,
         0.0037862904181465247,
         0.0036501953956092942,
         0.0019491435168998885,
         0.020005386065893058,
         0.0064576316521602244,
         0.035712703836725174,
         0.00068917257459037305,
         0.011498598764583009,
         0.0045346236057640524,
         0.017909665119142427,
         0.0059046132358093082,
         0.037536407734851014,
         0.044836853649286267,
         0.10068544683243599,
         0.0050386327881371488,
         0.0070614152793607443,
         0.0066586634996745331
      ],
      [
         0.010802837693398628,
         0.00041194237699914186,
         0.0090641725418367791,
         0.0075531223325306009,
         0.0069396883816680351,
         0.028218371175509842,
         0.064764812786952675,
         0.0011160442352572393,
         0.0015095581044007548,
         0.0020709570946029791,
         0.054257121680136806,
         0.022657447186339955,
         0.020077694271989618,
         0.053516968713508403,
         0.0076230159596807259,
         0.0065444928525162371,
         0.027877185221308765,
         0.0072169949688500028,
         0.0016581863415537101,
         0.0096091888389764138,
         0.0018023030988940656,
         0.025094934101272795,
         0.0039499664114558955,
         0.022717943365440994,
         0.0038728153442920089,
         0.00079398653675475392,
         0.07263291912920472,
         0.0015682348640592098,
         0.033562497513946514,
         0.0047592655844900713,
         0.0024169531112404252,
         0.0049543291033178087,
         0.020777362063756386,
         0.0056402957550556691,
         0.058177545998014127,
         0.00070605994972165438,
         0.0097204474576913086,
         0.0060376462172037305,
         0.016919637715740846,
         0.0028367397426274327,
         0.030494122397525761,
         0.034321110085782612,
         0.097172290644027076,
         0.0032500391104856819,
         0.0040687518272127625,
         0.022111560544768712
      ],
      [
         0.023457491492599767,
         0.00089259001050787253,
         0.0044260792992155138,
         0.007846102605809915,
         0.0038974409588666708,
         0.045942806510111171,
         0.011830084747590047,
         0.00068426750264225064,
         0.0021534134281316966,
         -0.0012026927386985288,
         0.0047637530583656516,
         0.0068873712908406387,
         0.00069268613578240342,
         0.004900420198460733,
         0.014281137181470565,
         0.010137797738921284,
         0.011447422263676081,
         0.002315260772231216,
         0.0032229594365389158,
         0.0052415461789475874,
         0.0018890555821749796,
         0.045881942717036286,
         0.0018522711584378828,
         0.0038728153442920089,
         0.013564259606067537,
         0.00054931570741655576,
         0.05643406167222989,
         0.0022641036078998754,
         0.029298169748827006,
         0.0012836078581250176,
         0.0036215677511238363,
         0.0028609632141522916,
         0.016690921656977085,
         0.0037023640571053219,
         0.0093623674757319485,
         0.00068224637673999322,
         0.057133361007484437,
         0.0014206680395176371,
         0.007770367655852815,
         0.00024868086283185602,
         0.0067462834727571655,
         0.0072633581727958004,
         0.10086684805207069,
         0.0028325020538360621,
         0.021709359236717352,
         0.025527492248087341
      ],
      [
         0.0020963956410221859,
         0.00013744718403313898,
         1.9236771313352438e-06,
         0.00053291611134417415,
         0.00038409570750672165,
         0.0005737051007752204,
         0.00028176557152115572,
         0.00015918844852155306,
         6.484068894267954e-05,
         0.000138461339037933,
         0.0032747704656804779,
         0.0020979561986267741,
         0.0013132043203487103,
         0.0047456250289331856,
         0.00070615981718130899,
         0.00010382023400279731,
         0.0010810230193854116,
         0.00037811287031305676,
         3.3619322366394075e-05,
         0.0022646901139608969,
         0.0002355523651300238,
         0.0017254409020625344,
         2.6047831216224285e-05,
         0.00079398653675475392,
         0.00054931570741655576,
         0.0010164873043854033,
         -0.0017257456172423075,
         -3.4187164748457454e-05,
         0.0087233868718391699,
         0.00024652143942943173,
         7.4469914898675829e-05,
         -0.00026768303530801747,
         0.0017717177095630198,
         0.00047067953849961171,
         0.0012969737059922303,
         0.00020876453227023048,
         0.0015966580787549209,
         0.00012010318881246519,
         0.0020895089496218914,
         -5.6619984867058669e-05,
         0.002185101260505193,
         0.0029072286052224745,
         0.010568858201743688,
         0.00018317511518314261,
         0.00044495648788439043,
         0.0032862198685109315
      ],
      [
         0.29058327483590762,
         0.0042640707523568574,
         0.075153359230849856,
         0.15993033027815162,
         0.03389645845945681,
         0.75176479172713939,
         0.4868454958701055,
         0.022010968799996141,
         0.022614041793457829,
         0.058071451011068094,
         0.97667417331490092,
         0.47887607400373355,
         0.38780149424057819,
         0.95382940293956009,
         0.21650892388574572,
         0.17013519931902252,
         0.13719583790735068,
         0.068769429976682783,
         0.055468164447368955,
         0.03000548932470426,
         0.029285484024764032,
         0.66727150746480079,
         0.11661020233958821,
         0.07263291912920472,
         0.05643406167222989,
         -0.0017257456172423075,
         2.9909302014042187,
         0.038180493900869292,
         -0.18519013505360415,
         0.049908153876813868,
         0.077261983302837262,
         0.022052746232357753,
         0.40710794815166884,
         0.087393960574118343,
         0.62927763344205123,
         0.0077281491527699244,
         0.11699928684419214,
         0.059685526921447428,
         0.26371050950455621,
         0.084146537954390824,
         0.55943815847114098,
         0.66325563376964969,
         2.1760450927128172,
         0.057793706518301735,
         0.20754626715783248,
         0.18138542353498388
      ],
      [
         0.0038051564477507658,
         0.00026664727229873966,
         0.0026463792025586018,
         0.0064512027428455382,
         0.0010949774339198656,
         0.024480929752630744,
         0.0072441709273357822,
         0.00020497205829364976,
         0.00056018465180404924,
         0.0008835788315640381,
         0.0024518385538787515,
         0.0048378342327743493,
         0.0013452294339543083,
         0.0036597344341815917,
         0.0081343058163094589,
         0.0071649618559836989,
         0.0036391352640298561,
         0.00042127017309526144,
         0.0013539847020433609,
         -0.00081037872603698428,
         0.00084475810384202897,
         0.02946179947282971,
         0.0018325917993506527,
         0.0015682348640592098,
         0.0022641036078998754,
         -3.4187164748457481e-05,
         0.038180493900869285,
         0.0025537240325050319,
         0.011737278994220659,
         0.00027624697701399332,
         0.0020885498757701455,
         0.0013548824765386681,
         0.0078266207680378255,
         0.0043216805514228133,
         0.0067410656128379029,
         0.00015821518301472801,
         -0.00032149345149219211,
         0.00076591007129886586,
         0.0019999744211396967,
         0.00082033096239241563,
         0.0017929946204173737,
         0.002697347688513047,
         0.023205803782272154,
         0.001687482162929251,
         0.003667401461604543,
         0.0067837012143600901
      ],
      [
         0.18655107598176018,
         0.0055304219417021232,
         0.015111861008772374,
         0.042539370582557745,
         0.018863561113541732,
         0.029615937621806712,
         0.27097465482473371,
         0.0098351905579159172,
         0.0080191787787704423,
         0.023956792503751198,
         0.30533971404114996,
         0.21616018222330144,
         0.11411041733756482,
         0.41730135378375516,
         0.069431129288008708,
         0.027958196035992564,
         0.10380564852007168,
         0.029556501858064965,
         0.0049020204014587395,
         0.12369102110177635,
         0.0074863658200273724,
         0.1025073647467963,
         0.019692168871374854,
         0.033562497513946514,
         0.029298169748827003,
         0.0087233868718391699,
         -0.18519013505360404,
         0.011737278994220659,
         3.1462677127375516,
         0.015625956273597263,
         0.022397375741478435,
         0.0037073000800842597,
         0.21706736265543503,
         0.066464582453127627,
         0.32394058142367366,
         0.014355677721505778,
         1.4748799984614824,
         0.038275877571727915,
         0.19954869731946337,
         0.050826852389159162,
         0.27829186290778557,
         0.27007930463776886,
         1.8153301406899787,
         0.022028119630433211,
         0.51076227651607198,
         0.26811729133085771
      ],
      [
         0.0037042924920226016,
         0.00020653588594069503,
         0.0026332600926561437,
         0.0036720957075226856,
         0.0028054482341191801,
         0.010251884147064757,
         0.026014632156497283,
         0.0011548629835278618,
         0.00054222014535367142,
         0.0010460866230378022,
         0.042711126274051887,
         0.01709610210347828,
         0.015573328383397258,
         0.040162464413233755,
         0.0034030911473726393,
         0.0022033574335495547,
         0.010196088320593577,
         0.0037087092763381977,
         0.00041740883630614757,
         0.0056506628001917799,
         0.00077418129469285636,
         0.010298066862740037,
         0.0037862904181465247,
         0.0047592655844900713,
         0.0012836078581250176,
         0.00024652143942943173,
         0.049908153876813868,
         0.00027624697701399337,
         0.015625956273597263,
         0.0033963752903038891,
         0.0018030204071561575,
         0.0015609801083340384,
         0.012116462082753309,
         0.0044106968556520982,
         0.02305424480036479,
         0.00039104543853437019,
         0.011137216366115473,
         0.0032848517905375708,
         0.0096403384201727768,
         0.0025928157656403979,
         0.023587184923252701,
         0.026826967080305502,
         0.061343814321396212,
         0.0021883290722531715,
         0.0026320569447412729,
         0.0061684743033259236
      ],
      [
         0.026262187028273133,
         0.00054614739244640803,
         0.00017924924593381826,
         0.0085106455960576866,
         0.00022599317928644102,
         0.042126628029565537,
         0.017578040636294479,
         0.0005693556899987875,
         0.0014674704838554833,
         0.0029312727598069287,
         0.028989479252400498,
         0.022623828125016107,
         0.0088373898657608582,
         0.031183481940524546,
         0.018131289641909586,
         0.0086951086932776211,
         0.0067591682119827112,
         0.0021612521912721923,
         0.0028700410854618492,
         0.0073641196709551618,
         0.0024278523391234579,
         0.044250731579779434,
         0.0036501953956092938,
         0.0024169531112404252,
         0.0036215677511238355,
         7.4469914898675857e-05,
         0.077261983302837262,
         0.0020885498757701459,
         0.022397375741478438,
         0.0018030204071561575,
         0.026169580494436462,
         6.81753223145286e-05,
         0.020408812670144532,
         0.0075032130961076018,
         0.025072826461497437,
         0.00035217636534000624,
         0.029810102365177171,
         0.0027758347951388229,
         0.014040739818590938,
         0.0020474083787217368,
         0.01835166203156333,
         0.023514158158610694,
         0.098097788483562973,
         0.0027262516556614547,
         0.015247141475045804,
         0.0096210146576495466
      ],
      [
         0.0031027770583461301,
         0.00030009970545210587,
         0.0025469811995498695,
         0.00052428450745451707,
         0.0038378456336205227,
         0.0093474160768764053,
         0.018172070916557908,
         0.00068213554176975563,
         0.00063762516180100668,
         -2.5360103628639294e-05,
         0.027336706257570453,
         0.0050469498517586595,
         0.0086290187627455477,
         0.016813746976341467,
         0.0028773069150541623,
         0.0026985529300631852,
         0.0062050864595369695,
         0.002326992608567351,
         0.00016257417306478729,
         0.0075850418719744395,
         0.00083933532291422257,
         0.011378227882546745,
         0.0019491435168998885,
         0.0049543291033178087,
         0.0028609632141522916,
         -0.00026768303530801747,
         0.022052746232357756,
         0.0013548824765386679,
         0.0037073000800842588,
         0.0015609801083340386,
         6.8175322314528546e-05,
         0.012852479222207674,
         0.0056325852129793415,
         0.0037544279911642039,
         0.017235089581174829,
         0.0001680483821633806,
         0.012280542501670967,
         0.0029773812466667585,
         0.0056831258745835859,
         0.0016997704625611584,
         0.012287799136882042,
         0.011354108869959996,
         0.031316584246466821,
         0.0027798742989490312,
         0.0020809015992990561,
         0.0071475437399248463
      ],
      [
         0.04512190410273452,
         0.0022028042230129727,
         0.013616675942374992,
         0.034972246441644317,
         0.014322264375427309,
         0.13654000041996023,
         0.095380509174633976,
         0.0050903734274496794,
         0.0048419926971026367,
         0.0080560593465881479,
         0.21785830303244647,
         0.11360410502033505,
         0.082407737378012727,
         0.230764528335442,
         0.041796678858921472,
         0.035327379174060029,
         0.053445415025803168,
         0.016797027462524095,
         0.0090373966945468797,
         0.032701892055679839,
         0.0088235752200889021,
         0.1384276941292327,
         0.020005386065893058,
         0.02077736206375639,
         0.016690921656977088,
         0.0017717177095630198,
         0.40710794815166884,
         0.0078266207680378255,
         0.21706736265543503,
         0.012116462082753306,
         0.020408812670144532,
         0.0056325852129793415,
         0.14778330496098335,
         0.03300892431838482,
         0.13008740111033362,
         0.0035660297423652353,
         0.20003642185906562,
         0.014837089537434935,
         0.063754465777566022,
         0.019613900058258932,
         0.14082812021695271,
         0.16149542432192104,
         0.53430671033212551,
         0.010605395575179224,
         0.061306240213168002,
         0.065601821243476965
      ],
      [
         0.0057220015448571793,
         0.00025975108033324365,
         0.0056937004919335749,
         0.018505220461410624,
         0.0031173069284460625,
         0.031823401306081127,
         0.022885409321666803,
         0.0026570595646634148,
         0.00088208436513234059,
         0.00096360853676102746,
         0.077061844122440867,
         0.045404572014863413,
         0.029867219410150154,
         0.08519856562238895,
         0.029567803578673453,
         0.011250376767334482,
         0.013171785301883277,
         0.0054288519556873844,
         0.00078308280149941235,
         0.013912495189500924,
         0.0032080187204901224,
         0.062726675319019598,
         0.0064576316521602244,
         0.0056402957550556691,
         0.0037023640571053219,
         0.00047067953849961176,
         0.087393960574118329,
         0.0043216805514228124,
         0.066464582453127627,
         0.0044106968556520982,
         0.0075032130961076009,
         0.0037544279911642039,
         0.033008924318384814,
         0.036365431321524658,
         0.039401241580961185,
         0.0011655706100390222,
         0.036502301701303107,
         0.0063909340171153873,
         0.022709403852467731,
         0.006282924972912848,
         0.048850511160959238,
         0.056884942991561542,
         0.11466586940227036,
         0.0038691434678991238,
         0.016422615910745331,
         0.013443165662997473
      ],
      [
         0.1284910700934295,
         0.0020044742838179405,
         0.039603805498059641,
         0.032249436543190436,
         0.021016068379005035,
         0.10104255233807431,
         0.32474634988935769,
         0.0082551353042360168,
         0.0077081659825614258,
         0.03256363739236174,
         0.4179309911835265,
         0.19008855243450873,
         0.16277008424165101,
         0.42865161570674032,
         0.047534886209576716,
         0.025513889415992527,
         0.10094179688023228,
         0.037611898139385626,
         0.012822026424450385,
         0.081132639846555332,
         0.0080611073979427548,
         0.075755246745638855,
         0.035712703836725174,
         0.058177545998014127,
         0.0093623674757319485,
         0.0012969737059922303,
         0.62927763344205123,
         0.0067410656128379029,
         0.32394058142367366,
         0.02305424480036479,
         0.025072826461497444,
         0.017235089581174829,
         0.13008740111033362,
         0.039401241580961185,
         0.59596428628722242,
         0.003009716764639233,
         0.16566274663724603,
         0.034013165422552602,
         0.12752008554186883,
         0.040147063512651793,
         0.24624662113025009,
         0.27073317354706605,
         0.84834196486056968,
         0.016660407089020158,
         0.095678208758970693,
         0.022333343727547514
      ],
      [
         0.0021742031577833311,
         9.8206053003341667e-05,
         0.00070966140369569872,
         0.00087671092360484327,
         0.00058213813679703383,
         0.0032925074752796005,
         0.003339894123637228,
         0.00026481108711281468,
         0.0001050960964441147,
         7.8614933472232878e-05,
         0.0049812839929171465,
         0.0037248460414361284,
         0.0020613472941463872,
         0.0062548306835678389,
         0.0022411488260568545,
         0.00074640138876505568,
         0.0028013565487114544,
         0.00060789814278465275,
         0.00037172301656410514,
         0.0024721455970377771,
         0.00041766549391101962,
         0.0045063570766633995,
         0.00068917257459037316,
         0.00070605994972165438,
         0.00068224637673999322,
         0.00020876453227023048,
         0.0077281491527699262,
         0.00015821518301472806,
         0.014355677721505776,
         0.00039104543853437019,
         0.00035217636534000607,
         0.00016804838216338057,
         0.0035660297423652353,
         0.0011655706100390222,
         0.0030097167646392325,
         0.00051795245431255493,
         0.014871459166075882,
         0.00043319714828310435,
         0.0030213697794825799,
         0.00067731555831474692,
         0.0034250893962724537,
         0.0041433595814832852,
         0.01845157384507333,
         0.00062324372038623276,
         0.0043801175873956011,
         0.0048034857702693445
      ],
      [
         0.31996002456347583,
         0.0041193043376694305,
         0.022817916292459432,
         0.0051543772027992322,
         0.020494245212555884,
         -0.071732597874402934,
         0.14014082542332884,
         0.011641705865840814,
         0.0055751983308857658,
         -0.012022075218559003,
         0.054921517722695865,
         0.086366814532130728,
         0.015197090813940288,
         0.055471322216948754,
         0.1025947881647965,
         -0.0040285191612963412,
         0.13279930999538953,
         0.014739649730889551,
         0.013640502000001662,
         0.095244458030876583,
         0.018061532774317129,
         -0.017239408906191821,
         0.011498598764583012,
         0.0097204474576913086,
         0.057133361007484444,
         0.0015966580787549209,
         0.11699928684419209,
         -0.00032149345149219341,
         1.4748799984614824,
         0.011137216366115473,
         0.029810102365177164,
         0.012280542501670967,
         0.20003642185906562,
         0.036502301701303107,
         0.16566274663724601,
         0.014871459166075882,
         3.7373684843157,
         0.054460109917958188,
         0.29609778800997277,
         0.069201330263089514,
         0.16441510259170861,
         0.081317346477294716,
         1.698159432908831,
         0.035757035275826098,
         1.0006568404696539,
         0.23783283930320331
      ],
      [
         0.0076690338685609892,
         0.00022412945866105604,
         0.0031621586338048688,
         0.0030598556731974069,
         0.0034103947406027265,
         0.0081228302021274998,
         0.029671418129276511,
         0.0011790840284350941,
         0.00086877950578517153,
         0.00095131599320852811,
         0.052272836385728313,
         0.020457334256729513,
         0.018981013665884682,
         0.047454042837814688,
         0.0062722298677999506,
         0.0026394388801362621,
         0.014633918040137224,
         0.0041635168209626702,
         0.0010365391349261626,
         0.010603450363841879,
         0.00096852335022140927,
         0.010939759808692677,
         0.0045346236057640524,
         0.0060376462172037296,
         0.0014206680395176371,
         0.00012010318881246519,
         0.059685526921447421,
         0.00076591007129886586,
         0.038275877571727915,
         0.0032848517905375708,
         0.0027758347951388233,
         0.0029773812466667581,
         0.014837089537434935,
         0.0063909340171153873,
         0.034013165422552602,
         0.00043319714828310435,
         0.054460109917958188,
         0.0087240705199194309,
         0.01760646916275832,
         0.0056519914244349398,
         0.029032210181886783,
         0.034036947734387819,
         0.090765495892393563,
         0.002627376025648386,
         0.017793410678134343,
         0.0065810880308064508
      ],
      [
         0.072452219576903051,
         0.00091887946254092358,
         0.011171672612015768,
         0.010883373988706212,
         0.0084004295922379263,
         0.04747881934785099,
         0.089457389067675919,
         0.0049398853026403605,
         0.004405378480167893,
         0.0071702528039859423,
         0.21366836565175351,
         0.10171921734633391,
         0.082051238646471167,
         0.21213349515683455,
         0.033699334347059191,
         0.010915831746742734,
         0.034900624354081228,
         0.014765896457711571,
         0.0057960271763697977,
         0.04087131561884038,
         0.0025564526741662617,
         0.046584951113338262,
         0.017909665119142427,
         0.016919637715740846,
         0.007770367655852815,
         0.0020895089496218914,
         0.26371050950455621,
         0.0019999744211396967,
         0.19954869731946337,
         0.0096403384201727768,
         0.014040739818590938,
         0.0056831258745835859,
         0.063754465777566022,
         0.022709403852467731,
         0.12752008554186883,
         0.0030213697794825799,
         0.29609778800997277,
         0.01760646916275832,
         0.10418154592972359,
         0.019041761673905297,
         0.13207564857957696,
         0.14533538382140915,
         0.45146003658285772,
         0.011619146723054436,
         0.099239114938867029,
         0.045773523132333946
      ],
      [
         0.0048070720749011607,
         5.6284653977933132e-05,
         0.0030592448378607921,
         0.0051395357522166941,
         0.001517205227426418,
         0.0055773939380439888,
         0.023343619619304014,
         0.0012273607712607109,
         0.00037224020390791976,
         0.0046396620486749557,
         0.063455055286280926,
         0.029353430665738586,
         0.023629626010756546,
         0.064239952259079108,
         0.0040839837488337522,
         0.002822453602852491,
         0.010620181764267846,
         0.0040297203550631877,
         0.0014454407401159688,
         0.0077400549605699774,
         0.00072695644008569115,
         0.0035833682002760479,
         0.0059046132358093082,
         0.0028367397426274314,
         0.00024868086283185602,
         -5.6619984867058832e-05,
         0.084146537954390824,
         0.00082033096239241563,
         0.050826852389159155,
         0.0025928157656403975,
         0.0020474083787217368,
         0.0016997704625611582,
         0.019613900058258932,
         0.006282924972912848,
         0.040147063512651793,
         0.00067731555831474692,
         0.069201330263089514,
         0.0056519914244349398,
         0.019041761673905297,
         0.011696110287137421,
         0.038612932507969024,
         0.041418327206889406,
         0.11011071398344276,
         0.0033782182403926529,
         0.022046666992968648,
         0.0094572502347556216
      ],
      [
         0.030480198268869052,
         0.0010849202256004017,
         0.016369591080241028,
         0.03301039099748989,
         0.012770033157897929,
         0.04173630177269233,
         0.17365199444475241,
         0.010154774673898021,
         0.005410643422670551,
         0.022151949625410856,
         0.58720965087774568,
         0.24793236793487772,
         0.2154875588915334,
         0.56778526316843891,
         0.026655135615591245,
         0.014465684869447066,
         0.064798855553520593,
         0.038166262716825695,
         0.0031001684957415649,
         0.062287861102105331,
         0.0055786610176933506,
         0.029461925121247491,
         0.037536407734851014,
         0.030494122397525761,
         0.0067462834727571655,
         0.002185101260505193,
         0.55943815847114109,
         0.0017929946204173737,
         0.27829186290778551,
         0.023587184923252701,
         0.01835166203156333,
         0.012287799136882042,
         0.14082812021695271,
         0.048850511160959245,
         0.24624662113025009,
         0.0034250893962724537,
         0.16441510259170861,
         0.029032210181886783,
         0.13207564857957696,
         0.038612932507969031,
         0.35429811510534676,
         0.38807693738706883,
         0.79908071149162863,
         0.016240483478703178,
         0.056071857326685889,
         0.05648447899138194
      ],
      [
         0.029730595959849834,
         0.0012235106806280827,
         0.018421624472374637,
         0.039263521232224582,
         0.014028870424551049,
         0.075815656575189891,
         0.19691961400888677,
         0.011063236994735628,
         0.0064253877945871117,
         0.026263730615770486,
         0.66764234609689543,
         0.29303880186136561,
         0.24480966384662431,
         0.65108069565469939,
         0.034033393168239522,
         0.020765006758645212,
         0.078773046252179207,
         0.043437984802528161,
         0.0054005407660328549,
         0.063544691874926978,
         0.0056418080037731275,
         0.063384537103295835,
         0.044836853649286273,
         0.034321110085782612,
         0.0072633581727958012,
         0.0029072286052224741,
         0.66325563376964958,
         0.002697347688513047,
         0.27007930463776886,
         0.026826967080305502,
         0.023514158158610687,
         0.011354108869959996,
         0.16149542432192107,
         0.056884942991561542,
         0.27073317354706605,
         0.0041433595814832852,
         0.081317346477294716,
         0.034036947734387819,
         0.14533538382140915,
         0.041418327206889406,
         0.38807693738706883,
         0.45462911304050146,
         0.87268037408576771,
         0.018730759044136885,
         0.036336354224802546,
         0.061462632791422264
      ],
      [
         0.54001493570583659,
         0.010147293403447846,
         0.065773568186541218,
         0.12448032663652057,
         0.054174616728809272,
         0.57150942291697759,
         0.61387613780985939,
         0.026011594111615369,
         0.038695863007984499,
         0.052698663823649419,
         1.207960102460877,
         0.61987924284748486,
         0.44375807670530926,
         1.229211599786578,
         0.23813966440136788,
         0.12610154503006094,
         0.24069569873855504,
         0.091117089473627899,
         0.052072961755317927,
         0.21817280546454479,
         0.030752624910711478,
         0.54611117919020113,
         0.10068544683243601,
         0.09717229064402709,
         0.10086684805207068,
         0.010568858201743688,
         2.1760450927128177,
         0.023205803782272154,
         1.8153301406899787,
         0.061343814321396212,
         0.098097788483562987,
         0.031316584246466814,
         0.53430671033212551,
         0.11466586940227036,
         0.84834196486056968,
         0.01845157384507333,
         1.698159432908831,
         0.090765495892393563,
         0.45146003658285772,
         0.11011071398344276,
         0.79908071149162863,
         0.87268037408576771,
         3.8931886439297756,
         0.066700678202619809,
         0.70276371698890205,
         0.42957028509692052
      ],
      [
         0.0054087085132905619,
         0.00036065215986376588,
         0.0020367412332001509,
         0.0065194726969984417,
         0.0014011258726297901,
         0.028090608549289985,
         0.015047451335935783,
         0.0015103351865940872,
         0.00090702434411307395,
         0.0022338915645050074,
         0.031948183032015222,
         0.01250701982817615,
         0.011016368894025793,
         0.026097715074067808,
         0.0063338584375897764,
         0.0059633344940240402,
         0.0062483373516517126,
         0.0026906765200940953,
         0.0014677819452873098,
         0.0036201644413811208,
         0.0007501124800374456,
         0.025381692628659087,
         0.0050386327881371488,
         0.0032500391104856819,
         0.0028325020538360621,
         0.00018317511518314261,
         0.057793706518301735,
         0.001687482162929251,
         0.022028119630433215,
         0.0021883290722531715,
         0.0027262516556614547,
         0.0027798742989490316,
         0.010605395575179224,
         0.0038691434678991229,
         0.016660407089020158,
         0.00062324372038623287,
         0.035757035275826105,
         0.002627376025648386,
         0.011619146723054436,
         0.0033782182403926525,
         0.016240483478703178,
         0.018730759044136885,
         0.066700678202619809,
         0.0071047101091005361,
         0.013128434299868683,
         0.010879090034900403
      ],
      [
         0.15173069240912657,
         0.00071559416583887286,
         0.0083515838574484465,
         0.011258569100057798,
         0.0058935015958697882,
         0.058697462567651744,
         0.092609145164444129,
         0.002442419521767322,
         0.0044978546305624199,
         0.0015677038297297633,
         0.012514847593129061,
         0.027136924335598164,
         0.0056670699309848502,
         0.026656368935134785,
         0.04326707657002761,
         0.012366124787814025,
         0.034681009210867288,
         0.0019652805583394986,
         0.0068470817735792602,
         0.013107731965856271,
         0.0041508090510374539,
         0.061095589428508019,
         0.0070614152793607443,
         0.0040687518272127625,
         0.021709359236717348,
         0.00044495648788439043,
         0.2075462671578325,
         0.0036674014616045426,
         0.51076227651607198,
         0.0026320569447412729,
         0.015247141475045805,
         0.0020809015992990561,
         0.061306240213167995,
         0.016422615910745331,
         0.095678208758970693,
         0.0043801175873956011,
         1.0006568404696539,
         0.01779341067813435,
         0.099239114938867029,
         0.022046666992968644,
         0.056071857326685889,
         0.036336354224802546,
         0.70276371698890217,
         0.013128434299868683,
         0.45538579974357035,
         0.14136498844905226
      ],
      [
         0.054732234300777942,
         0.0018970136608023188,
         0.024593326135191333,
         0.025493429195392762,
         0.011323650911997891,
         0.10258010613930439,
         0.099807571764839842,
         0.00086604516072975792,
         0.0076742478830494273,
         0.0027998541015033162,
         0.067936531413261877,
         0.048163006385362625,
         0.018137378313552648,
         0.069597211291472685,
         0.044025636767257285,
         0.027449138833548319,
         0.056805195928792629,
         0.010416480393985713,
         0.0065717652430998981,
         0.013884105115025119,
         0.0047480448398022823,
         0.12303137840221649,
         0.0066586634996745348,
         0.022111560544768712,
         0.025527492248087341,
         0.0032862198685109315,
         0.18138542353498391,
         0.0067837012143600901,
         0.26811729133085771,
         0.0061684743033259236,
         0.0096210146576495431,
         0.0071475437399248455,
         0.065601821243476965,
         0.013443165662997473,
         0.022333343727547514,
         0.0048034857702693445,
         0.23783283930320334,
         0.0065810880308064517,
         0.045773523132333946,
         0.0094572502347556233,
         0.05648447899138194,
         0.061462632791422264,
         0.42957028509692058,
         0.010879090034900406,
         0.14136498844905226,
         0.21510765673102838
      ]
   ],
   "FFPhase" : [
      6.3117655475836685,
      0.0,
      5.8552290872040942,
      0.0,
      0.39097880456721573,
      -47.383633471468904,
      0.30945045328625331,
      -54.424359194486698,
      0.15459927430791237,
      -175.46342365362156,
      0.064454495477100221,
      123.53413833090418,
      2.820134341710685,
      0.10877012712464899,
      5.0134234681847563,
      -40.204309538380549,
      0.099657040749394507,
      104.30596519797902,
      0.10193899379409857,
      82.445719111575855,
      0.6094676750540361,
      114.54626668123456,
      0.60381322393585601,
      77.420297145005165,
      0.29068374225044225,
      42.065071206718038,
      0.049002700351039603,
      49.066633577832313,
      1.2206034268236412,
      96.137190737888346,
      1.0318963012828022,
      85.922442489388288,
      1.4571203694786137,
      137.84788129605133,
      0.6952444950109633,
      169.61989601776938,
      0.051368950526884748,
      19.460919480311592,
      0.004877832691636697,
      -112.47324005833711,
      0.21518720654603707,
      -110.38200169246288,
      0.0070873165635504387,
      -131.14282846496172,
      0.080991717360179349,
      -66.40409093090004,
      0.32677108702522567,
      -111.51680028640899,
      0.9576202659362375,
      115.59525278539435,
      1.0426477124074289,
      115.2144697707712,
      7.1533446143609272,
      119.71129146401196,
      5.9223279478599995,
      112.3819603204776,
      13.122366509967359,
      -64.927343016170227,
      13.730131942869791,
      -60.691418231029111,
      0.37653202729553398,
      -16.743555827534539,
      0.41631252819455317,
      -19.651033332512181,
      1.41553934192495,
      -73.601994233453965,
      0.41408466078594658,
      -111.93800249877218,
      8.7402717838407735,
      62.093201988423353,
      7.8415165217675389,
      65.20056444245283,
      9.0250729708562467,
      154.86649566085703,
      7.7604368311257836,
      148.75197351857136,
      0.97112374263896872,
      -39.588284770806688,
      0.88611813224639546,
      -48.068142685616323,
      0.52605663805904379,
      30.837503561948221,
      0.18773664716662364,
      66.270912092080792,
      2.893227125992893,
      116.02526220410381,
      2.4714168312232143,
      133.45514502444468,
      0.071489260063875154,
      40.412652663720067,
      0.15582237050178907,
      -31.106226617704003
   ],
   "FFPhaseCov" : [
      [
         0.07693717255802289,
         null,
         0.058637821547873503,
         null,
         0.0062577896007416055,
         0.98052938873409567,
         0.0021068718758210452,
         0.45547129327154812,
         0.003749909912550582,
         1.682926290413457,
         0.0038932522417628903,
         1.8472983445298237,
         0.015117730485157719,
         0.26659529040024738,
         0.029593232495194195,
         0.23199704572432109,
         0.0012379431883090617,
         0.29398976164148188,
         0.00083438943148291314,
         0.29628747067146122,
         0.0055244294547020754,
         0.71080423059779807,
         0.020596413909685016,
         0.21736770260402929,
         0.0010363658503927163,
         0.33375616670058095,
         0.0061294813106130119,
         1.8404369692365761,
         0.0030141432974396479,
         0.20942518655115611,
         0.028818683417154,
         0.32061889940654087,
         0.0079535843074463198,
         0.1010989095877014,
         0.0057336945123761694,
         0.46166101528535919,
         0.0057912020807113782,
         1.7401150976780313,
         0.0014809838262967898,
         3.9468247806701289,
         0.0030808582220078077,
         0.79156230751021828,
         0.0072200087399585233,
         1.3963107783928352,
         0.0020038955551475624,
         0.95349652961307652,
         0.0018526067110985886,
         0.8310644594144575,
         0.0046800574835276412,
         -0.033057479417052255,
         0.004087508767729741,
         0.038731034920734056,
         0.090714333687404031,
         0.33851475180079815,
         0.078047773129804529,
         0.2401901201536728,
         0.081467606445198654,
         0.36653832079564308,
         0.037183413419080998,
         0.27825003775874857,
         0.0059977851753675532,
         0.30245292916438637,
         0.0061741069712077145,
         0.92106326169096675,
         0.015202099447137185,
         0.55507588624971937,
         0.0067755855469427357,
         0.26595524131212056,
         0.043593006091153727,
         0.51466964937287374,
         0.036779404990249169,
         0.26400258742611116,
         0.12229525427949113,
         0.50023678267875338,
         0.088639579389942796,
         0.21638351594661423,
         0.015143351898115666,
         0.28847394732629239,
         0.019913108910077623,
         0.28665990094076055,
         0.0033897945805278547,
         0.34494485492786309,
         0.014688142479368673,
         1.2099984307855991,
         0.12913481524558054,
         0.34837056539269462,
         0.10871899274357558,
         0.26982046423086581,
         0.011832429794783238,
         2.3262368231806496,
         0.057753996466357246,
         1.728674911729986
      ],
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ],
      [
         0.05863782154787351,
         null,
         0.098217425807893236,
         null,
         0.0099483814437962854,
         0.93711973509709234,
         -0.0015386761866927673,
         0.1572326523361062,
         0.0075756546292388687,
         2.1213417370220173,
         0.0058462104677503672,
         3.6469583168273934,
         0.011758877425273271,
         0.22773851281094884,
         0.027323187168870076,
         0.20597950608293958,
         0.0011630313342748588,
         0.074426188871781623,
         0.0027435298413406987,
         0.29016115954213184,
         0.0047782991703162782,
         1.015515368123274,
         0.018112736622161979,
         0.53843576918824154,
         0.0013060932000601194,
         0.29441280506559486,
         0.0030466805064877848,
         0.88555246225217665,
         0.0032416409054658022,
         0.16437870566926668,
         0.04741335628400075,
         0.40454628442037377,
         0.011938056770540755,
         0.15878853358626563,
         0.0066624917967545438,
         0.61476499597617984,
         0.0089007108990013031,
         2.0259775950864185,
         0.002199110669722244,
         5.6197421939952346,
         0.0031890916806914258,
         1.6532330798059143,
         0.013439161139094198,
         1.7948409333212851,
         0.005333963330197174,
         1.216536250900444,
         0.00078077758970318805,
         1.1381260948553735,
         0.0099831176951026609,
         0.11781923188954126,
         0.0076760808862389208,
         0.11534827212935619,
         0.068178985586174454,
         0.22498179628169346,
         0.091927265298600014,
         0.018185266040708151,
         0.12667494663722442,
         0.43659765682959922,
         0.058506747736784034,
         0.26709032361534724,
         0.0077288120212157373,
         0.76510009877866658,
         0.0052940523266236028,
         0.89080057369542953,
         0.028336081459905037,
         0.67215395593721539,
         0.0073697768055409722,
         0.39517650109246877,
         0.032602258230192943,
         0.78084256017734777,
         0.035498554485415092,
         0.34463533101892152,
         0.15972733723736721,
         0.46468412235349427,
         0.095533995079840922,
         0.42127059419817708,
         0.015304978924679621,
         0.30549661529327171,
         0.020698130485701419,
         0.13683635397802923,
         0.0042163350202174188,
         0.3783876750387612,
         0.01103450442000534,
         0.98561602610277921,
         0.15715806260113957,
         0.2887675802032294,
         0.15963148777824909,
         0.39773375558914131,
         0.011180794671332928,
         2.6987937158915498,
         0.058844555427292874,
         1.3953043370944673
      ],
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ],
      [
         0.0062577896007416046,
         null,
         0.0099483814437962836,
         null,
         0.01522814902645059,
         0.56584691205034177,
         0.00042906704317123914,
         0.034420499888796224,
         0.0099915490095128529,
         1.8024691655605447,
         0.001113729190917697,
         1.1941716646108684,
         0.014622528451654404,
         0.23193236193209327,
         0.030745981570634393,
         0.15413710318574519,
         -1.1225996370433979e-05,
         0.12218847558318148,
         0.00022927348871201768,
         0.12843115517603232,
         -0.00082590481611422538,
         0.5786142886317549,
         0.0048507289056356484,
         0.21675257608163173,
         0.0025017443172002159,
         0.47898480570640106,
         0.0011006850643046667,
         1.5916493983980315,
         0.0038149884166711169,
         0.13625478388886977,
         0.008190867723412279,
         0.07981139548385624,
         0.0096412323133465774,
         0.21854749697568238,
         0.0072419268528532066,
         0.12116341143316418,
         0.0012752743043882599,
         1.3641135255311496,
         0.00021388783656641042,
         1.1058593793997962,
         0.0061758983052604783,
         0.26628358789921508,
         0.0020835921544120101,
         0.92701504991155614,
         0.00098059948073363993,
         0.91701206471122787,
         0.00050631759755883103,
         0.33359278558551581,
         0.001695346926578332,
         0.037976390125457914,
         0.0013687739563016214,
         0.042811180355126696,
         0.012476574393922048,
         0.35362629807698864,
         0.01533447221278799,
         0.077715488792863135,
         0.015808947409306287,
         0.20116568065474449,
         0.020385884502500312,
         0.016323863972520624,
         0.00018541822427106832,
         0.25164771491513349,
         0.00047150948485638681,
         0.076841687849156876,
         0.0058373231458658916,
         0.63841228018722829,
         0.0030956380614177879,
         0.59804416323629361,
         0.017321237499789657,
         0.27384997969565034,
         0.0033957655855801827,
         0.11957448839083598,
         0.011729680521592621,
         0.47823513917071236,
         0.014373892432032413,
         0.39163316699122591,
         0.0028266849055298749,
         0.34325403633687407,
         0.0027365849153004451,
         0.21709666122642152,
         -0.00010492390527855696,
         0.62057362741439714,
         0.0023220505345057586,
         0.72318045484069704,
         0.014033360792146697,
         0.57692359371828128,
         0.017082690352505574,
         -0.0049332037236899939,
         0.00030772563359154036,
         0.13428968203981448,
         0.0024175698760734005,
         0.18810562220785693
      ],
      [
         0.98052938873409523,
         null,
         0.93711973509709212,
         null,
         0.56584691205034188,
         107.020521846354,
         0.14643937790982053,
         10.481303658123936,
         0.78472292975317304,
         220.36958502577738,
         0.13218430116949129,
         96.85989611683371,
         1.6922377051374202,
         19.495947008616614,
         3.0265647883279492,
         10.483105251549869,
         0.065139855296623389,
         11.799836439285958,
         0.031714748711612457,
         12.135906141154699,
         0.13990417451084686,
         54.547529078016282,
         0.93831858127771328,
         14.093271065332944,
         0.22316309639154669,
         37.534401055051319,
         0.24972689109455015,
         143.78460728518962,
         0.45550551738728479,
         19.101574831853785,
         0.92896684041565281,
         6.9577064039414953,
         0.89699008866385133,
         20.860947486517652,
         0.5926870031297613,
         10.532483205587928,
         0.14889246832198805,
         142.8956917621083,
         0.027724683183301971,
         104.70413291778661,
         0.6339175676695965,
         29.268358092328675,
         0.20733465602359019,
         33.172133904195583,
         0.082443313769337681,
         92.569489994468256,
         0.16451961663937753,
         25.795826378992743,
         0.064953425288303668,
         0.63999577326587076,
         0.086485121686673078,
         2.4012122825526738,
         2.6173283088635948,
         44.691254946877891,
         2.8260462102847055,
         18.1226912779725,
         1.6223755005459957,
         24.440040449438992,
         1.4564003091131594,
         6.1982103524784975,
         0.12317375899576791,
         18.508947435082749,
         0.077612073478988033,
         23.220260411948249,
         0.63744761026912733,
         61.282135401160716,
         0.2956464590228669,
         61.728586011717411,
         2.5013499437488003,
         21.066169081978277,
         0.76133362971351881,
         6.2692435743391561,
         2.2429540130400136,
         44.411903226302023,
         1.4246622083096043,
         25.035061529804452,
         0.34278686537590841,
         31.167696687289208,
         0.34433038179635933,
         18.991501733956476,
         0.061632804753730987,
         51.189721509422746,
         0.47326877018463243,
         79.234447688809141,
         2.4218997212099951,
         58.671240722599308,
         2.5368698074933365,
         -2.0079153088387063,
         0.069845973274137566,
         12.457261163925288,
         0.62530830644776536,
         25.694306347622586
      ],
      [
         0.0021068718758210452,
         null,
         -0.001538676186692766,
         null,
         0.00042906704317123931,
         0.14643937790982053,
         0.010559913973807294,
         0.17085522712951481,
         0.00022966708339211566,
         0.079493284144226684,
         0.0017630311982088065,
         3.0331508571110017,
         0.0087581197002214867,
         0.11710446820039883,
         0.0080419480783162807,
         0.49866537433523755,
         0.00071687618331197083,
         0.12623924302829062,
         0.00016991869905227252,
         0.47174665319377107,
         0.00077619734178640491,
         -0.0091975067890197569,
         0.028079848386120015,
         0.46736236796882247,
         0.0014217603902835772,
         0.21719497928627096,
         0.011283286411370389,
         1.1834719985373945,
         0.0017592002713209117,
         0.091055739502960628,
         0.013317902541736287,
         0.043246415837938861,
         0.0024120946651180362,
         0.073750739367006976,
         0.0025961276955480169,
         0.1495032080207207,
         0.00088398744111035021,
         0.22757982646120548,
         -0.00010465015466914058,
         2.3552852089953582,
         7.7491528748735829e-05,
         0.061746034516475104,
         0.0020682668248567467,
         1.0533152383986533,
         -0.0001599157497818996,
         0.19754868117106691,
         0.0026495481469297143,
         0.75023000291876418,
         0.00044085524067690926,
         0.011573110291137832,
         0.0012444637106054188,
         0.092622620219809826,
         0.023984616078846041,
         0.15421550107685675,
         0.03574579484868752,
         0.14595564413843415,
         0.026155660595112488,
         0.11293764826787581,
         0.013167684551564415,
         0.095539563791611604,
         0.0010157249734651284,
         0.11165842670180379,
         -0.00037943950899676257,
         0.27877749945168967,
         0.0059688960597129529,
         0.1308312802601157,
         0.0085629156931538442,
         0.33129527346693149,
         0.0058826872341532985,
         -0.026242084613091621,
         0.0045740483420019899,
         0.2296912591007958,
         0.029151916158582467,
         0.083478012863441989,
         0.0054787723100366732,
         0.025326144205126244,
         0.001492899870075557,
         0.11750769285656959,
         0.0046600523712284894,
         0.2556776224427364,
         0.00044969556471188062,
         0.049160756785591016,
         0.016624326809014833,
         1.1633517727404996,
         0.019049030855510424,
         0.11607514945272013,
         0.019703248874828074,
         0.25332981500303592,
         0.00031512490744237641,
         -0.119757911708924,
         0.0048245888931607792,
         0.34635920431567829
      ],
      [
         0.45547129327154812,
         null,
         0.15723265233610625,
         null,
         0.034420499888796204,
         10.481303658123934,
         0.17085522712951484,
         49.292979781603393,
         0.0041252162887598547,
         2.619369983548185,
         0.035636694259165026,
         201.92532142076342,
         0.35622288208222863,
         5.0244228261765604,
         0.83242022999758336,
         18.990900205755111,
         0.012719357826313438,
         3.2410553714807095,
         0.00080191463035906088,
         25.532974200427859,
         0.31135252299540328,
         9.6613944195845107,
         0.44118834995909206,
         2.1489740035124782,
         0.20530063010910699,
         9.7020458790409343,
         0.1830617860827698,
         31.284081373029107,
         0.091624477250386319,
         4.0119811077227707,
         0.76090921262434974,
         4.6195001698050646,
         0.14272530911316972,
         2.1752942003301774,
         0.14229513084019818,
         4.8462492539005906,
         0.045383633793727993,
         16.685654782992806,
         0.0086095550871045628,
         12.426231361675001,
         0.064496943858355346,
         2.3232757706427751,
         0.22342364523129576,
         45.429227987611476,
         0.032649484190597294,
         22.172945872057976,
         0.11602274781460098,
         3.4654134414808886,
         -0.02413884704266302,
         0.36897766974944579,
         0.041981562950755634,
         0.85123959023879281,
         1.7336205118475139,
         13.845713191048088,
         1.7922700448211399,
         6.5221600359563485,
         1.9104066728181619,
         10.786866937981895,
         0.44217170173228093,
         6.4286603492821124,
         0.11150250974168573,
         8.5477021728195126,
         0.057243937654349084,
         22.417745321014365,
         0.2342331814198832,
         6.3725366818922344,
         0.58229407817629819,
         15.957692088978305,
         0.75927982385984016,
         3.1588734204184132,
         0.51403633495566414,
         10.148008872327095,
         1.0501376543821115,
         5.8903906452789627,
         1.2690956083663076,
         1.9542729265083429,
         0.16738839680103021,
         4.6758313247720196,
         0.20878539670020813,
         1.7340314828219652,
         0.0097039539702122937,
         3.0588496487514583,
         0.23181292625011801,
         23.90102475578697,
         1.6223314391771306,
         12.942999582279901,
         0.99347072150422899,
         6.2184514626177823,
         0.12109694095993929,
         56.989368667011021,
         0.52586749594213167,
         26.605449349934212
      ],
      [
         0.0037499099125505825,
         null,
         0.0075756546292388713,
         null,
         0.0099915490095128529,
         0.78472292975317304,
         0.00022966708339211566,
         0.0041252162887598521,
         0.012927141041287438,
         2.186417662662175,
         0.0013710514527570038,
         1.0092289575428786,
         0.018413305432927712,
         0.2023555354043359,
         0.035453242924922967,
         0.11813060795100427,
         0.00015026791827866276,
         0.092396774940878376,
         0.0004925381110613301,
         0.091012918900187006,
         -0.0010987739929651207,
         0.59704665956105585,
         0.0092552326738142964,
         0.21384158657209903,
         0.0018700582295269935,
         0.56083314537964435,
         0.0022229253573905652,
         1.8653649149527169,
         0.0065346193635349731,
         0.16334103849449647,
         0.008245162970996648,
         0.078077470923742329,
         0.012080570432295752,
         0.26549952454395048,
         0.009440977970867289,
         0.12777696000876931,
         0.0012440094534843797,
         1.5677603632171493,
         0.00020786696987566379,
         1.4436785192238513,
         0.008459961412196227,
         0.43229693652039863,
         0.0019553599676076449,
         0.6097465101495092,
         0.0015372058708551534,
         1.0175333867805039,
         0.0013314551875249483,
         0.42128648249190359,
         0.0016972919993797529,
         0.045412482765786313,
         0.0016375392931824505,
         0.033667316413464113,
         0.013702423202233593,
         0.43811145788357747,
         0.021943128484629426,
         0.097882727206230952,
         0.020511389852254727,
         0.25145653365311227,
         0.031649305597139327,
         0.010746409945549481,
         0.00071156655014458945,
         0.26887716649916449,
         0.00056266735475183347,
         0.018235928625615946,
         0.0084558535316074518,
         0.73563281736355213,
         0.003965901302494898,
         0.78144851463494058,
         0.021678172039396374,
         0.26497257273004371,
         0.0032391273819612765,
         0.1116340404639911,
         0.015408985323985493,
         0.4938497186280697,
         0.01963628727697881,
         0.37933646601333487,
         0.0018434229926896819,
         0.40052005477751296,
         0.0035411555198135761,
         0.22490880350363768,
         0.00025259377159170975,
         0.68950785729054176,
         0.0045635383025165299,
         0.90205223934868317,
         0.018528284515469229,
         0.70130280369997411,
         0.024223952790806053,
         -0.036128158015977727,
         0.00039171319033702476,
         0.069162582305341086,
         0.0036105766608387551,
         0.15770162494189316
      ],
      [
         1.682926290413457,
         null,
         2.1213417370220173,
         null,
         1.8024691655605447,
         220.36958502577735,
         0.079493284144226711,
         2.6193699835481832,
         2.1864176626621745,
         692.70214232868864,
         0.24949736499286132,
         157.59883281800901,
         3.5225655764640376,
         51.212648784326731,
         6.8490177837575992,
         26.542823215477199,
         0.064414443096549437,
         22.406113850017967,
         0.0822667804147484,
         25.872875350609718,
         -0.37640999741160253,
         130.98735970079659,
         2.0760962985849489,
         48.670122665763202,
         0.40335986432871251,
         123.09037653030569,
         0.52706547289670591,
         331.58583433196026,
         1.513897820707411,
         40.156412853308709,
         1.6701150030141889,
         15.557237900930266,
         2.3764331937097243,
         57.252053669035909,
         1.6766579156617052,
         28.959081684399667,
         0.28762093267225974,
         308.29043017187729,
         0.064690501613873588,
         281.66396095229663,
         1.8359494621600903,
         90.961206854910969,
         0.37322035812402649,
         89.070927056941997,
         0.26402902958652008,
         220.96379121441629,
         0.17201879554978627,
         75.023475104361609,
         0.33136648079326331,
         -2.4563089164872425,
         0.24155767634660499,
         3.4764755605487934,
         4.3749609039409147,
         74.695901078605559,
         4.6365459079592926,
         18.390942520961431,
         -0.34986061838344273,
         45.434341223190621,
         3.9258690935415741,
         3.7980627621225729,
         0.22783634655320706,
         71.389974435680514,
         0.1034133117213073,
         14.349349453832797,
         1.5481108432867887,
         145.11994197107632,
         0.71063588466094274,
         142.99893537836397,
         5.0650367577989561,
         58.904573844134148,
         1.1393387587127601,
         22.074397789911949,
         5.0947568008889146,
         100.84517024572415,
         3.5615426379914346,
         72.769652277479935,
         0.52696192952011178,
         74.308113020648676,
         0.67286076002568218,
         37.733598953697772,
         0.079787640272423091,
         140.00977205726483,
         1.0194646432758043,
         185.79851386128217,
         4.1086270492204404,
         125.32011342153719,
         5.5982443643432642,
         -10.335110045026873,
         0.13730078482207431,
         46.024193406104871,
         0.82440217235616076,
         36.379918778827061
      ],
      [
         0.0038932522417628886,
         null,
         0.0058462104677503655,
         null,
         0.0011137291909176972,
         0.13218430116949131,
         0.0017630311982088065,
         0.035636694259165026,
         0.0013710514527570038,
         0.24949736499286126,
         0.0028591831862918747,
         1.8150900756603439,
         0.0038380099787945266,
         0.033036951025939551,
         0.0081401185797644344,
         0.2015055961273001,
         0.00051785735702653836,
         0.0093622824028150448,
         0.00043044957614274979,
         0.17732575297355055,
         0.0010124659043618792,
         0.085150352751214228,
         0.014429656000786403,
         0.17666792905193532,
         0.0010783806123515658,
         0.1408750706461378,
         0.0049747398588638886,
         0.9962126401107787,
         0.0013518783729539611,
         0.045957827000723095,
         0.013792726423803189,
         0.092293794737248663,
         0.0022969651148881639,
         0.049638534232129342,
         0.0024053281017136531,
         0.14455378425524282,
         0.0016580935907176411,
         0.30032821282598265,
         0.00020288733366182566,
         1.6639912335285141,
         0.0010749669761066663,
         0.38235684873490328,
         0.0032281650457864058,
         0.35494632488337297,
         0.0012138536210748419,
         0.21585025070147734,
         0.001542702201751912,
         0.57726011759240137,
         0.0014580952325600849,
         0.0067808268933887954,
         0.0016566941883199673,
         0.028952220543551444,
         0.022667717714781228,
         0.099938790908594449,
         0.036423485245565837,
         0.061999397210262319,
         0.028559588473525375,
         0.071790456488412882,
         0.013749258373806968,
         0.047473287408532829,
         0.0014083644103202149,
         0.22739143723581673,
         0.00043816383898380912,
         0.094079990918066653,
         0.0063840550690580731,
         0.12639563156756511,
         0.0055838636473346161,
         0.2387067612368948,
         0.0056758058160003297,
         0.022643665555311936,
         0.005094105694903016,
         0.11905529675707541,
         0.024670949463246824,
         0.079985881590863686,
         0.0097879031259716278,
         0.063387754825572809,
         0.0020734738973771272,
         0.069070880234670867,
         0.0043233784920574114,
         0.12202762914764211,
         0.00041343302237564989,
         0.13900148434556148,
         0.0085571189108431481,
         0.60631293738532754,
         0.018639894096830641,
         0.13664219998630067,
         0.027577131583857297,
         0.11962798009086288,
         9.2960627910896514e-05,
         0.17514425356334551,
         0.0057878032319064526,
         0.14886668683866625
      ],
      [
         1.8472983445298232,
         null,
         3.6469583168273934,
         null,
         1.1941716646108684,
         96.85989611683371,
         3.0331508571110017,
         201.92532142076342,
         1.0092289575428786,
         157.59883281800899,
         1.8150900756603439,
         2833.3409367907634,
         4.6158891548357524,
         34.896629010797582,
         6.2462027710266561,
         293.35883559098693,
         0.36630741624829,
         12.816260848034155,
         0.26283241484564546,
         298.15138968047268,
         0.6155155964164768,
         85.639091034783434,
         7.5843337000017694,
         117.07492027157303,
         1.2188281591717882,
         159.88401014083689,
         2.3740165061748,
         402.02697076765662,
         1.293201713909244,
         45.102993531716287,
         14.391255428681692,
         71.406235023088428,
         2.3405332447862341,
         38.45242318789348,
         1.5834522989248532,
         92.583209698959536,
         1.2276491556796894,
         180.91549588449919,
         0.090951558176742803,
         886.19977227980985,
         0.96294124389981228,
         255.97675698808141,
         3.627084954702811,
         730.36476408910494,
         0.80852258285856338,
         111.87015349705703,
         1.1569566320715681,
         290.9841185889814,
         0.99463794357194124,
         10.819537357405263,
         1.4766175516755808,
         37.81461683671413,
         15.441045022213489,
         106.6872828626348,
         31.965446516184279,
         42.067815518535681,
         27.330843261344079,
         79.149244526862702,
         7.688833868874827,
         42.356556074622326,
         1.6119256851190631,
         172.3182407629661,
         0.19201575726365799,
         164.59789330729748,
         5.6672207199935016,
         103.80193489388969,
         7.642720013835393,
         209.04885682373714,
         3.9571711223023271,
         14.121898279339053,
         2.2125904016116102,
         148.68806935945025,
         19.916175819705707,
         57.029007004142741,
         6.9711946822587176,
         63.488015480516005,
         0.86067152994884977,
         65.111547163479827,
         2.1049376617109923,
         68.562069674533916,
         0.31920581167002549,
         76.753815437726885,
         4.3168377282888741,
         333.68689321624367,
         14.497589055790396,
         125.818158514234,
         17.522881538636295,
         74.904366045794845,
         -0.088153176119668442,
         177.33128378584507,
         4.1256129256353553,
         90.153819337336813
      ],
      [
         0.015117730485157709,
         null,
         0.011758877425273274,
         null,
         0.014622528451654402,
         1.6922377051374202,
         0.0087581197002214867,
         0.35622288208222863,
         0.018413305432927712,
         3.522565576464038,
         0.0038380099787945266,
         4.6158891548357532,
         0.071582546933895319,
         0.37586761237392302,
         0.083164433118787351,
         0.69770869668984292,
         0.002222642894488655,
         0.44824535122320935,
         0.0017114301446191525,
         0.73332747389879971,
         -0.0080932943457830298,
         1.0211576052446567,
         0.04437360988603796,
         0.82356347137916941,
         0.0028308964262538597,
         1.2843622558965495,
         0.014377203606196185,
         5.233616712390619,
         0.0098936045011158349,
         0.2369101972540352,
         0.025748440884952276,
         0.1830200234800691,
         0.029464879643698347,
         0.46253080932512369,
         0.020304340683939045,
         0.33311487924040684,
         0.0037532079137884036,
         3.5135150145684362,
         0.0002888095062989406,
         4.5460297877699567,
         0.012439840265125323,
         0.66947898416138429,
         0.0064398983781650751,
         2.3010391394707215,
         0.0015910031292763183,
         1.7083009751847229,
         0.0038639584403200007,
         1.5592612379109103,
         0.003405637531247287,
         0.09196259471668497,
         0.0034258366326133452,
         0.1309908158330598,
         0.044388699341576424,
         1.1406357289440379,
         0.066096606969529237,
         0.53272087820763492,
         0.10467222269771448,
         0.66292576463817821,
         0.094362826510680398,
         0.2196952359647496,
         0.0030937560495198175,
         0.49106476756508688,
         0.0027272230810024981,
         0.35449960034456107,
         0.017719905680401254,
         1.4073618996372892,
         0.014002817617932532,
         1.5295218088113265,
         0.065232180868124143,
         0.35161006039972165,
         0.01449525139905021,
         0.42493487100990834,
         0.068384937339418583,
         1.057883537150544,
         0.06940825029791281,
         0.64982034960015223,
         0.0065601110894039256,
         0.80460751261469921,
         0.011803378431242663,
         0.73937850946117822,
         0.0014964925108793465,
         1.4002037554344633,
         0.027403739626806728,
         3.0714843882277796,
         0.079134687462962566,
         1.6397472341189905,
         0.085923404560881572,
         0.30036675134585938,
         0.0070548309983563436,
         -0.16469107783618586,
         0.035276502612178823,
         1.4238460072773031
      ],
      [
         0.26659529040024743,
         null,
         0.22773851281094884,
         null,
         0.23193236193209321,
         19.495947008616614,
         0.11710446820039883,
         5.0244228261765604,
         0.20235553540433593,
         51.212648784326731,
         0.033036951025939544,
         34.896629010797582,
         0.37586761237392297,
         18.995871207701072,
         0.78772879015883723,
         4.5570150979879713,
         -0.0063912686780942763,
         12.3656325875083,
         0.0029431872911979844,
         2.99548443164921,
         -0.072677340707193117,
         11.049752439619899,
         0.42798800840210011,
         8.1648798861980545,
         0.032088737741549564,
         14.616337598126883,
         0.14047124696652738,
         31.304023177289977,
         0.18221736557641507,
         6.8485470388077268,
         0.24589742385647861,
         2.1189819782286787,
         0.29903348323339085,
         8.719496617565655,
         0.16593583067326714,
         4.6660130031636733,
         0.04390481628803531,
         33.730545580895772,
         0.0057014639635285342,
         44.14186853984917,
         0.17225775678561883,
         9.1935036772866123,
         0.04632021376174103,
         29.366811859495616,
         0.030691398395670831,
         21.840193211537642,
         0.057739434493716893,
         8.8574311460829378,
         -0.007879533533229904,
         0.12273130482199146,
         -0.0002128777953241609,
         -1.5243047950984741,
         1.1492652416801934,
         12.732617571984683,
         0.880482984114761,
         4.9685850236541738,
         0.0090792408270904956,
         8.0277771124237507,
         -0.0028484663847343494,
         2.3429688551848091,
         0.064865647790753697,
         8.8808946451409732,
         0.029032128698388834,
         9.2157531751672472,
         0.28339215136184803,
         18.374660444968622,
         0.097247956995619889,
         18.567665709928143,
         0.3417556837509293,
         13.35234411655146,
         0.21155021588044004,
         3.5599816815588601,
         0.98210413967450938,
         14.949968936603359,
         0.48784416473066583,
         6.9518912087883642,
         0.057246199948279841,
         11.667241324269774,
         0.1575986500059969,
         6.9698519953004006,
         -0.043142220124089879,
         15.593681506244129,
         0.2209190370297659,
         26.215711023390561,
         0.48602398276550934,
         14.981281925125838,
         0.72335428477504049,
         3.2727314272106693,
         -0.012292882781314192,
         23.296138638508708,
         0.14827573318963466,
         6.445233682087097
      ],
      [
         0.029593232495194195,
         null,
         0.027323187168870076,
         null,
         0.030745981570634393,
         3.0265647883279496,
         0.0080419480783162807,
         0.83242022999758314,
         0.035453242924922967,
         6.8490177837575983,
         0.0081401185797644361,
         6.2462027710266561,
         0.083164433118787365,
         0.78772879015883723,
         0.22279320472440128,
         1.7943962820844797,
         0.0022949383059584437,
         0.67384016706043737,
         0.0034441316643777065,
         2.1710048796006038,
         0.0097901350043659505,
         2.2640883939773415,
         0.24081713915508896,
         3.7239409665147987,
         0.016870630385821643,
         1.9008056718794875,
         0.096794177681582716,
         17.361436479861059,
         0.01995889326614704,
         0.4517390668728225,
         0.041277025568522877,
         0.36959699516896311,
         0.037551031418419561,
         0.95051122844450442,
         0.055034663196689697,
         1.4448581969187919,
         0.0062450971175883035,
         6.8779069810408702,
         0.0012661166031241737,
         15.567268609858223,
         0.027085507595644119,
         1.9605820724479657,
         0.0098216981903132879,
         3.5453912455145744,
         0.0055998589768291454,
         4.9357774073188549,
         0.019882962682761202,
         7.3232748312153992,
         0.0046380203146744641,
         0.05645674835118715,
         0.0054668087299957827,
         0.18342125438428367,
         0.2100082100575828,
         2.2703085098731473,
         0.19992175326117623,
         1.0162571514519845,
         0.19942791619554923,
         1.6281982503772596,
         0.28863165874221075,
         0.65461605213606866,
         0.0070950182565317974,
         1.3645078155145782,
         0.0081869313138784629,
         0.46477072395581953,
         0.048208310574867186,
         2.8950625824791749,
         0.039026110184163312,
         5.0196531848611485,
         0.13934226147438467,
         0.79272936005486494,
         0.086650851746559815,
         1.0846686405914363,
         0.1969260297806385,
         2.0635595813533296,
         0.16891807088729205,
         1.6227857075809806,
         0.022607482501419664,
         1.6624010166187175,
         0.053272993083082983,
         2.1767865118890173,
         0.0017008855760576554,
         2.7625823406075232,
         0.14502146472405267,
         11.984580730632912,
         0.23529588505041954,
         3.1146498906533178,
         0.24974271560992528,
         1.6270485776410686,
         0.0084329113047123799,
         3.2126195895067422,
         0.046120799193652751,
         3.4238285078932691
      ],
      [
         0.23199704572432109,
         null,
         0.20597950608293958,
         null,
         0.15413710318574519,
         10.483105251549869,
         0.4986653743352375,
         18.990900205755111,
         0.11813060795100427,
         26.542823215477199,
         0.2015055961273001,
         293.35883559098693,
         0.69770869668984292,
         4.5570150979879713,
         1.7943962820844797,
         83.354224993080209,
         0.0058542179710796716,
         5.8360042106136909,
         0.061224332535083359,
         85.234046117449424,
         0.27301259557681334,
         10.600594471089062,
         6.192230640412772,
         97.681613853339641,
         0.21087186597085458,
         22.867085590916286,
         2.5851538092499262,
         310.46617039706058,
         0.13818664394083122,
         4.9353444947215088,
         1.3416791469924401,
         6.3023168131716645,
         0.37066736521828253,
         7.9424666184628627,
         0.69028814152962614,
         35.393177689917309,
         0.092567864755665169,
         46.971571058412806,
         0.02016904259138156,
         389.77370741822256,
         0.053651105164236115,
         28.748694838803672,
         0.30697722051401466,
         145.26674342299276,
         0.057428731447735332,
         45.61793878950845,
         0.42830318208998391,
         189.66401408868205,
         0.13024359305316974,
         4.2878627062109338,
         0.10234650764832795,
         9.1264909233791531,
         3.4956865796907111,
         13.615978621284194,
         4.1963906243897977,
         9.2470516918807544,
         4.0219737690782242,
         22.105701040051276,
         5.1532747020957022,
         17.007034964493105,
         0.11269280769902933,
         19.534987014657098,
         0.17582010519617841,
         24.454034747730518,
         1.0550491720281006,
         16.523606800294136,
         1.6567999988628515,
         78.351051174814557,
         1.2950593193901037,
         5.7462759679600897,
         1.4536560674848531,
         47.925098305976597,
         4.0349190649673794,
         3.9908758508087914,
         3.3747829824927003,
         18.429209630806092,
         0.36597819416860639,
         11.889994923095063,
         1.1749050171471078,
         46.711858026242453,
         0.11685975286956171,
         20.959141548013839,
         3.8496804450996134,
         260.57389266338708,
         4.9355511655167206,
         20.560038396005503,
         4.5167348449074485,
         62.561441492438007,
         0.12028038988664529,
         30.391464966288986,
         0.39475278178291595,
         65.328139294072344
      ],
      [
         0.0012379431883090615,
         null,
         0.0011630313342748586,
         null,
         -1.1225996370433979e-05,
         0.065139855296623389,
         0.00071687618331197072,
         0.012719357826313438,
         0.00015026791827866279,
         0.064414443096549437,
         0.00051785735702653826,
         0.36630741624829,
         0.002222642894488655,
         -0.0063912686780942781,
         0.0022949383059584437,
         0.0058542179710796734,
         0.00082884875629341426,
         0.061788916960558632,
         6.2444455214636196e-05,
         0.008714421746700814,
         0.00098676498699192461,
         0.0068920351036510594,
         0.0012743998457805314,
         0.027753923950397292,
         0.00061067968007551352,
         0.027516561074459781,
         0.00012177915339458709,
         0.15079418981573917,
         0.00038227688976038535,
         0.0079340755089849831,
         0.0033085989927864549,
         0.022990762614175753,
         0.00037544905331284885,
         0.013990884009803469,
         -2.7802809393206188e-05,
         0.011960493924882565,
         0.0005339563583686088,
         0.096318968506870328,
         2.8823470080157524e-05,
         0.26889162241932774,
         0.00028872269208225711,
         0.10509023599362351,
         0.00073583858933911131,
         0.131714436448022,
         0.00021336320724654815,
         0.078069903878748417,
         0.00015140530405096709,
         0.077691581847487409,
         0.00029538695806486656,
         -0.01338166919525257,
         0.00029217718678430478,
         0.00015073920180129225,
         0.0082271815513412956,
         0.053471338345322444,
         0.010281028670006907,
         0.037669391376757198,
         0.0058810894594972882,
         0.016619110674842064,
         -0.00057283358638626422,
         0.012357410101080067,
         0.00035069033876287872,
         0.051913614188752052,
         -3.9618111551941999e-05,
         0.036961329958985038,
         0.00080125100364849731,
         0.03900946656855165,
         0.0004568569945151438,
         0.036114334653990804,
         0.0020515941146217859,
         -0.018007843547185903,
         0.00022683927257264845,
         0.00069881181947229615,
         0.0038139706402708796,
         0.027046703330152945,
         0.0029885679475966081,
         -0.0019958534550824228,
         0.00096655432149472678,
         0.01582525514107443,
         0.0005662573841410134,
         0.041027282190903701,
         0.00012718325802441063,
         0.030516684366116632,
         0.00070380591522418838,
         0.031141529678789383,
         0.0036404264312281014,
         0.072306601075358509,
         0.0066194054911767539,
         -0.0045302462857256184,
         6.9322464122955696e-05,
         -0.14165596195318006,
         0.0022061493747172569,
         0.074164010853553314
      ],
      [
         0.29398976164148177,
         null,
         0.074426188871781568,
         null,
         0.12218847558318148,
         11.799836439285961,
         0.12623924302829059,
         3.2410553714807091,
         0.092396774940878362,
         22.406113850017967,
         0.0093622824028150482,
         12.816260848034162,
         0.44824535122320935,
         12.3656325875083,
         0.67384016706043748,
         5.83600421061369,
         0.061788916960558632,
         61.942400294095911,
         0.0048181666904990386,
         12.18128789072302,
         0.024359127286510469,
         9.8377282941377917,
         0.83585825442214712,
         16.349037610697344,
         0.060345131823288711,
         6.6740426435842037,
         0.44015319234646977,
         52.562251761795778,
         0.14646673149341999,
         4.2097691099068717,
         0.12171113997188568,
         -0.49497836745213497,
         -0.0058871424540019243,
         5.8724662456129,
         0.08421033998590427,
         5.1069209509847404,
         0.023553131427049401,
         16.536370246985072,
         0.0010773820369653023,
         52.74412384401424,
         0.051812068614752425,
         11.497713926429606,
         0.021769996766350733,
         36.424984903429802,
         0.029043173226113671,
         16.448011284204249,
         0.084131031795809913,
         19.431813614602902,
         -0.10622979429144705,
         -4.3355967484539724,
         -0.075128780512850143,
         -6.2440659917561065,
         1.778485824609862,
         12.122861851975713,
         1.4768207424390778,
         8.4767093148246868,
         -0.20541169859060032,
         6.8769117576744279,
         -0.22427973985804672,
         2.3701128362627424,
         0.010748771105175997,
         -3.9224776404560862,
         0.0090361509141349654,
         11.903092600612592,
         0.13453753113204692,
         9.3841284505443525,
         0.080646114893159926,
         15.356550329496775,
         0.76216315139429092,
         3.1051608678826685,
         0.58311005412052419,
         0.81710413841500085,
         0.18305642213534357,
         11.775497833973876,
         0.80609561316339728,
         2.8547099191286458,
         0.060004003255174326,
         4.6058877418971225,
         0.32694620928915602,
         9.815998269110775,
         -0.10978141694845257,
         11.013483738648587,
         0.58238418261998892,
         41.597127108373648,
         0.82786101280093005,
         8.4385515805558917,
         0.54356592255999492,
         2.5880295582925221,
         -0.01418599152697007,
         23.808983203648278,
         0.068051247234034815,
         22.771393179899249
      ],
      [
         0.00083438943148291293,
         null,
         0.0027435298413406991,
         null,
         0.00022927348871201768,
         0.031714748711612457,
         0.0001699186990522725,
         0.00080191463035905915,
         0.0004925381110613301,
         0.082266780414748386,
         0.00043044957614274989,
         0.26283241484564535,
         0.0017114301446191525,
         0.0029431872911979844,
         0.0034441316643777069,
         0.061224332535083359,
         6.2444455214636223e-05,
         0.0048181666904990351,
         0.00079254748945035026,
         0.11051131468994953,
         0.00057356598845488733,
         0.035808687369733666,
         0.0091118795293643334,
         0.1490819018834264,
         0.0003043610488528867,
         0.018194436541344075,
         0.003233691054449336,
         0.46051842360638168,
         0.00011292328519383268,
         0.0027987410920781311,
         0.0025005850183229474,
         0.030220379588398197,
         0.0009480157542268886,
         0.013925141881165349,
         0.0014592315969920479,
         0.06738851026305584,
         0.00041154721271124414,
         0.13414329336489728,
         7.7706826447305954e-05,
         0.85637374280008793,
         0.00020875539852023992,
         0.14687112333103297,
         0.00070265471476157419,
         0.26971952080521866,
         0.00033529149903844234,
         0.10414261014354995,
         0.00045347202766961509,
         0.29675091823641442,
         0.00062463035661635704,
         0.014848157747178417,
         0.00055224976027543385,
         0.013783086144940251,
         0.0056507688171538234,
         0.014865555950381394,
         0.007068617259409913,
         0.0093097154404865046,
         0.011319424786446009,
         0.040267906422209968,
         0.010833722409149515,
         0.027878321516364202,
         0.00055531455880913677,
         0.070981643309719275,
         0.00038574006926230653,
         0.01215710202897765,
         0.0025894245218755938,
         0.036896223761626247,
         0.0013041369664554348,
         0.098708795967244231,
         0.0039985601915034372,
         0.014904295942570801,
         0.0033810824012666862,
         0.047585797896063986,
         0.0085596700002174113,
         0.014823764406295157,
         0.0059241467007423027,
         0.034402007882101349,
         0.00064598565463241421,
         0.029934849227421668,
         0.0019776263777392757,
         0.048560832072976477,
         0.00024851331531598335,
         0.027310113866565056,
         0.0050291361963879589,
         0.37313515090644817,
         0.011490027441201138,
         0.041161335049334377,
         0.013738225441628005,
         0.10528577125382432,
         0.00035641913969676128,
         0.048741271349478296,
         0.0019360184016743191,
         0.11830925924709579
      ],
      [
         0.29628747067146122,
         null,
         0.2901611595421319,
         null,
         0.12843115517603232,
         12.135906141154699,
         0.47174665319377118,
         25.532974200427859,
         0.091012918900187006,
         25.872875350609718,
         0.17732575297355055,
         298.15138968047273,
         0.73332747389879971,
         2.99548443164921,
         2.1710048796006038,
         85.234046117449424,
         0.0087144217467008123,
         12.18128789072302,
         0.11051131468994951,
         128.72567171523411,
         0.35450206357891256,
         9.6910678266644776,
         5.9689012478574135,
         100.07293034323399,
         0.18893925571481962,
         22.415158205228508,
         2.5933366209044841,
         299.25438690754441,
         0.087366044524283801,
         4.021919010692045,
         1.3692131957508811,
         4.4006920668243703,
         0.27907898375625306,
         5.2976370488822724,
         0.67862130580388424,
         36.407678034780297,
         0.066433524098172117,
         38.14059896336893,
         0.021279930626848582,
         383.07821218437118,
         0.053630310476329185,
         27.327150121946406,
         0.34405647300095898,
         181.97641542919729,
         0.033894471918734785,
         45.589887181711475,
         0.4250323876623785,
         178.97176570972243,
         0.12279408997603451,
         3.8354496190766723,
         0.10520695352032258,
         10.990155501790543,
         3.9170574514969121,
         13.664278133263233,
         4.1958198710758525,
         8.188679613192825,
         4.4323998708231445,
         25.089164268645749,
         5.9422746832713003,
         20.33012937110605,
         0.12609667899091176,
         15.089753605963171,
         0.18462338836524211,
         26.913668277559331,
         1.0721781511242443,
         15.436021721320264,
         1.7672012961602388,
         78.959651773355176,
         1.5502818042072595,
         6.0555319255070668,
         1.6814350167733212,
         48.862302781523852,
         3.6687960412853591,
         1.3110542640590617,
         3.1887479944906136,
         17.342725683845387,
         0.40809331471970089,
         9.2424793548411301,
         1.1655031127521365,
         42.12085847976936,
         0.13924104610620833,
         16.733234098552916,
         3.7724125549945797,
         242.18623354289466,
         5.8639238139190768,
         19.342913961955404,
         5.0078308425142559,
         60.895893881383849,
         0.14784987908608435,
         35.45297952731417,
         0.49725038579159342,
         62.385840818185301
      ],
      [
         0.0055244294547020763,
         null,
         0.0047782991703162799,
         null,
         -0.00082590481611422538,
         0.1399041745108468,
         0.00077619734178640469,
         0.31135252299540328,
         -0.0010987739929651209,
         -0.37640999741160264,
         0.0010124659043618789,
         0.61551559641647668,
         -0.0080932943457830298,
         -0.072677340707193144,
         0.0097901350043659539,
         0.27301259557681323,
         0.00098676498699192461,
         0.024359127286510473,
         0.00057356598845488733,
         0.35450206357891256,
         0.053221035867073364,
         0.061059971801211331,
         0.039288781082028018,
         0.59611542415181962,
         0.01313175669523876,
         -1.2257818955012758,
         0.016033411625678048,
         2.1754570857084765,
         0.00068799936817073794,
         0.1726463646299489,
         0.002778115093749701,
         0.026857484621770424,
         -0.010413102592768585,
         -0.072103303675391653,
         0.0024534907572203437,
         0.22285769942914282,
         -0.00063566232702132164,
         0.47358812964710606,
         0.00019687837658651338,
         2.0566466153180998,
         -0.00080677407662256909,
         0.054938840641490072,
         0.001593628658046443,
         1.5096400422704779,
         0.00069263466919754408,
         1.2642159685325507,
         0.0061541586693336509,
         1.0601333365632393,
         0.00097513523549317891,
         0.2689288483296387,
         0.00029634258083199546,
         0.060266053232401237,
         0.044323513386868948,
         0.4112073733114493,
         0.02353963448354246,
         0.14849758217273573,
         -0.0036601812877704726,
         0.45565579683886792,
         0.026673720360721138,
         0.33310074886872365,
         -0.0020859575347763775,
         0.0044379579526983848,
         0.0028515135020566432,
         0.70113637771473802,
         0.0024490283470184372,
         0.0053756560450980984,
         0.0045329976104965513,
         0.8411092649783114,
         0.017415007662698719,
         -0.033981747136415927,
         0.011011884712591336,
         0.16819208719336803,
         0.0027675897985473159,
         -0.11382210710670131,
         0.060718733937868835,
         0.12369611052575438,
         0.0062523674843987754,
         0.0081956011724908101,
         0.0088030481839722063,
         0.32952854661172504,
         0.0046693385628252364,
         -0.32408840196582156,
         0.022815299942891356,
         1.6529971455272465,
         0.031230288703190182,
         0.60187076261440453,
         0.039897284079967101,
         0.81622972065044053,
         0.0045178654341488022,
         0.50867414432092461,
         0.0070319215203973138,
         0.67913105376768945
      ],
      [
         0.71080423059779807,
         null,
         1.0155153681232738,
         null,
         0.5786142886317549,
         54.547529078016289,
         -0.0091975067890197014,
         9.6613944195845125,
         0.59704665956105596,
         130.98735970079662,
         0.085150352751214228,
         85.639091034783419,
         1.0211576052446572,
         11.049752439619903,
         2.264088393977342,
         10.600594471089062,
         0.0068920351036510629,
         9.8377282941377917,
         0.035808687369733666,
         9.6910678266644794,
         0.061059971801211289,
         90.311486965044537,
         0.5084731265279322,
         9.8258840845422259,
         0.48075081445121765,
         49.259160545825651,
         0.11416780310737772,
         131.18779905066589,
         0.36937508588807089,
         12.585041035299691,
         0.67886694968386108,
         7.9413642561989537,
         0.80208825718565135,
         21.028226075996351,
         0.57703067374518524,
         13.584210693342545,
         0.14780888312950005,
         133.56076856098716,
         0.032536783835225687,
         111.38979054646552,
         0.40542692854355933,
         18.074827131830428,
         0.17483908487503175,
         44.28175123532025,
         0.11095706720656223,
         101.22679872797524,
         0.090791023597015796,
         19.264223312613893,
         0.13428715826770266,
         -0.036937535061610793,
         0.084292201591525839,
         4.1087687566794093,
         1.3161347624937616,
         26.978254605776652,
         1.654947523282333,
         9.2826699669786201,
         1.166871365929937,
         16.718175349920404,
         2.0739940682271243,
         4.1699882410479141,
         0.050677247839379137,
         21.972171961070632,
         0.069855697459679317,
         24.37150256253193,
         0.47213198947676566,
         43.264316618291687,
         0.17040984364090409,
         43.089039240575389,
         2.0956911801530329,
         20.029691936017475,
         0.67554507751223269,
         6.2965955759279284,
         3.4924296935329413,
         36.039078611639241,
         1.6123273937861589,
         23.222089269302582,
         0.4696520105269586,
         29.09411670395464,
         0.26292728606370797,
         8.5241128297943121,
         0.10410021195129583,
         42.33429769817122,
         0.25110801722664489,
         61.260413824209422,
         2.0925804418600009,
         40.42299371070574,
         1.9433746467701809,
         -3.6093391873892084,
         0.13138020136505371,
         51.227806808399365,
         0.35662961961043982,
         28.282517210780384
      ],
      [
         0.020596413909685012,
         null,
         0.018112736622161979,
         null,
         0.0048507289056356493,
         0.93831858127771306,
         0.028079848386120015,
         0.44118834995909212,
         0.0092552326738142964,
         2.0760962985849485,
         0.014429656000786403,
         7.5843337000017694,
         0.04437360988603796,
         0.42798800840210011,
         0.24081713915508896,
         6.1922306404127712,
         0.0012743998457805314,
         0.83585825442214712,
         0.0091118795293643334,
         5.9689012478574144,
         0.039288781082028018,
         0.50847312652793208,
         0.96633880128334693,
         13.903450659200519,
         0.030033519386581799,
         0.83487487887867373,
         0.38661041311278649,
         41.857680273939472,
         0.011937132881455818,
         0.1626944757771292,
         0.050177330535807946,
         0.61972629065802398,
         0.01207943448806242,
         0.6454647518176353,
         0.098994780641775013,
         4.082182706504665,
         0.0095085530678582809,
         5.4606090805846197,
         0.0024313409576780035,
         54.940988677554024,
         0.0060413920696479502,
         4.0877723737236087,
         0.0078889640408535168,
         8.9683222362661876,
         0.0069394338394309085,
         6.0913007308892722,
         0.059189855625048471,
         27.187709715185296,
         0.0081672226755155689,
         0.13993187952165867,
         0.0051520962647368593,
         0.5159288353515642,
         0.5358493302356182,
         1.4495344563402517,
         0.44714439511645626,
         1.371520917815364,
         0.38477768968345188,
         2.3395564961152688,
         0.68324154569193896,
         1.9758382038333895,
         0.008769282166257799,
         2.5012377969158122,
         0.022191240963173813,
         0.59717181101416261,
         0.11893124567861207,
         1.6563021384885097,
         0.10856020830569342,
         9.9620876337559903,
         0.17469119913207098,
         0.28967876718042757,
         0.22193217942120672,
         3.6025361236866154,
         0.45584687396183882,
         0.76536128827643579,
         0.3979969872611836,
         1.594806114850569,
         0.04629654462224795,
         1.2210125989845229,
         0.1604068615355588,
         6.0033796478974928,
         0.0003576780983492729,
         2.3823288532229432,
         0.56570121009078245,
         37.667221297977129,
         0.59413252683852036,
         2.0351924093422928,
         0.62455031789250093,
         8.7051863877781983,
         0.0064126671471867814,
         4.386334883651263,
         0.024292702298932937,
         7.9388779601410979
      ],
      [
         0.21736770260402929,
         null,
         0.53843576918824154,
         null,
         0.2167525760816317,
         14.093271065332946,
         0.46736236796882247,
         2.1489740035124782,
         0.21384158657209903,
         48.670122665763202,
         0.17666792905193532,
         117.07492027157303,
         0.8235634713791693,
         8.1648798861980545,
         3.7239409665147987,
         97.681613853339641,
         0.027753923950397292,
         16.349037610697344,
         0.1490819018834264,
         100.07293034323399,
         0.59611542415181962,
         9.8258840845422277,
         13.903450659200521,
         246.01895028103553,
         0.47072165557126194,
         14.72472558986135,
         5.7200088085610803,
         608.02425834524718,
         0.16531186709852727,
         4.205618748874608,
         0.71367427956404705,
         8.4279466874015174,
         0.27585328309750007,
         11.093488560169302,
         1.3881845100896288,
         62.979282615589391,
         0.11659769526329163,
         77.128905415387578,
         0.038746467507234081,
         825.97858043176313,
         0.096090924034710895,
         59.63220885080149,
         0.13941964777545851,
         137.0593738363718,
         0.092090617746641387,
         98.376054552621611,
         0.86918952671344651,
         405.77193924742727,
         0.17919795327546917,
         9.0583558786149645,
         0.09323506765858533,
         11.116398389336826,
         6.6168646417633248,
         22.533060243845792,
         5.4718879807784715,
         17.891605004047115,
         5.8498764506155005,
         39.373050485838874,
         11.30594834499904,
         29.859533763035909,
         0.12463870597146406,
         34.364699773452081,
         0.32454624069278482,
         19.521755593301005,
         1.8686623823668913,
         27.023422191582231,
         1.7434691275810306,
         154.9775205766116,
         2.5186634281444853,
         11.320770595754759,
         3.1950054552667453,
         62.771354605203264,
         6.0840123390074838,
         8.2085381132459609,
         6.1638388281118957,
         32.928366572685199,
         0.72346577182670946,
         15.832885784943711,
         2.4122313703033265,
         93.900842172226419,
         0.044335388527617495,
         34.940149787696676,
         8.2914092672811623,
         554.98287826280148,
         8.9025193693469706,
         33.714212939712283,
         9.3879077735020484,
         136.29842602547092,
         0.21345573040470567,
         63.981061254139313,
         0.54517644560314993,
         126.65884284295333
      ],
      [
         0.0010363658503927166,
         null,
         0.0013060932000601186,
         null,
         0.0025017443172002164,
         0.22316309639154669,
         0.0014217603902835769,
         0.20530063010910701,
         0.0018700582295269935,
         0.4033598643287124,
         0.0010783806123515656,
         1.218828159171788,
         0.0028308964262538589,
         0.032088737741549564,
         0.01687063038582164,
         0.21087186597085458,
         0.00061067968007551352,
         0.060345131823288711,
         0.0003043610488528867,
         0.18893925571481965,
         0.01313175669523876,
         0.48075081445121759,
         0.030033519386581799,
         0.47072165557126189,
         0.013441591753069545,
         -0.040859290431645476,
         0.011711288492905441,
         2.0859891518389944,
         0.0028007931466797692,
         0.081210778646219506,
         0.0071681106278682228,
         0.068094913649617506,
         0.00028909656429183632,
         0.13630373843870217,
         0.0047562994247463165,
         0.20590157634823827,
         0.0010770985176555893,
         0.48536101285133371,
         0.00019807956183681751,
         1.8884800290923687,
         0.0015262600860756752,
         0.18726565517914712,
         0.0015210816599332544,
         1.1156973317690784,
         0.0014133786066925832,
         0.99973337045538768,
         0.0037563333031988017,
         0.8594487742691177,
         0.00035842105327128413,
         0.055402819752204832,
         0.00057416256003096856,
         0.031825711657693628,
         0.036726466374864396,
         0.27180294226915019,
         0.036397895128857119,
         0.14399380826031663,
         0.012019659009228727,
         0.20578247799032851,
         0.018441365996665585,
         0.12776319729991367,
         -0.00011599093806045465,
         0.26187176783205096,
         0.00047144275897483798,
         0.25440334117651142,
         0.0060616708711898276,
         0.20503244701295323,
         0.004418539604420812,
         0.60984171781941854,
         0.018401646805241492,
         -0.01037386060973846,
         0.006580075599138719,
         0.10803663770183758,
         0.033460863951331847,
         0.17085405584834504,
         0.021059026362756847,
         0.1504310729669926,
         0.0067575364180996311,
         0.19946250682605554,
         0.0053747003795442255,
         0.22600890903383664,
         0.0012961861319269934,
         0.11590338647452901,
         0.017058304562504525,
         1.4155877209728642,
         0.020652124960527658,
         0.43072529647794922,
         0.025837687751253849,
         0.34229395297700055,
         0.00097709951187523311,
         0.77638399016633819,
         0.0028334715211801786,
         0.38318305101123801
      ],
      [
         0.33375616670058095,
         null,
         0.29441280506559486,
         null,
         0.47898480570640106,
         37.534401055051319,
         0.21719497928627096,
         9.7020458790409343,
         0.56083314537964424,
         123.09037653030568,
         0.1408750706461378,
         159.88401014083689,
         1.2843622558965495,
         14.616337598126883,
         1.9008056718794875,
         22.867085590916286,
         0.027516561074459781,
         6.6740426435842037,
         0.018194436541344072,
         22.415158205228508,
         -1.2257818955012758,
         49.259160545825665,
         0.83487487887867373,
         14.724725589861352,
         -0.040859290431645462,
         145.55181594809258,
         0.22655080697288862,
         102.12537041012006,
         0.34353765803286479,
         11.003107098733045,
         0.98567105583476688,
         7.9008246293909803,
         1.2063061461532127,
         20.322490311203911,
         0.58584870960670477,
         11.547443607485279,
         0.19189547101781951,
         77.406300314120585,
         0.012745002403912834,
         147.68037641195352,
         0.45650641682620363,
         22.749047411695297,
         0.19145219558806764,
         -20.724590944121026,
         0.1307253012430834,
         40.121863936769358,
         0.090990920086279126,
         32.463145792900193,
         0.10134130634120996,
         -3.9145302959610291,
         0.10844004089412911,
         2.3038987210369233,
         1.2936608081350349,
         25.829643654980977,
         2.1884728077191111,
         10.367213700030437,
         2.9166360599211227,
         11.26789222679124,
         2.0792145939680045,
         3.0055964540934488,
         0.15096252445204236,
         38.414676610066607,
         -0.063056979012714814,
         12.740456463765154,
         0.76010237232135214,
         44.370016508352229,
         0.66898259873986698,
         45.254302715692262,
         1.3405996262563631,
         16.580421734817062,
         0.52917732853547972,
         17.765677283962887,
         2.9980370135179775,
         32.965302803406331,
         1.2579934544298319,
         22.580859953281706,
         0.20166133957160398,
         17.585213821494595,
         0.35777903294215585,
         13.275744866852683,
         -0.22243108853333982,
         57.154479301259634,
         0.37611132499155919,
         60.62963622774592,
         1.5294543922868669,
         29.876267575519844,
         1.5303699189559907,
         -7.4275357584511674,
         0.02745595508486226,
         61.36126996179312,
         0.39581345432556075,
         27.334695423474443
      ],
      [
         0.0061294813106130119,
         null,
         0.0030466805064877853,
         null,
         0.0011006850643046665,
         0.24972689109455015,
         0.011283286411370391,
         0.1830617860827698,
         0.0022229253573905652,
         0.52706547289670591,
         0.0049747398588638886,
         2.3740165061748,
         0.014377203606196185,
         0.14047124696652738,
         0.096794177681582716,
         2.5851538092499262,
         0.00012177915339458706,
         0.44015319234646977,
         0.003233691054449336,
         2.5933366209044841,
         0.016033411625678048,
         0.11416780310737772,
         0.3866104131127866,
         5.7200088085610803,
         0.011711288492905441,
         0.22655080697288862,
         0.16022987430749802,
         17.566574979438272,
         0.0036090621761922588,
         0.034297181703212144,
         0.013506682755563555,
         0.1765610123444348,
         0.00022662994385543142,
         0.20463092734365268,
         0.03893824309172287,
         1.6365963845792351,
         0.0022594888890597187,
         1.8674025369606051,
         0.00091510672192135706,
         21.808771228322026,
         0.0010238845044111069,
         1.4001521034271105,
         0.0016962956693702626,
         3.3304253638349341,
         0.0018428631438011705,
         2.3294400052109974,
         0.024112536603816331,
         11.000667431517487,
         0.0018566642856609414,
         0.060172523239442999,
         0.0011862001098318243,
         0.22677203738623514,
         0.20885969127483389,
         0.53322210834830874,
         0.16750537292938109,
         0.55288797025144809,
         0.14304219523665429,
         0.93161123739975393,
         0.28243007814859311,
         0.79905024399352509,
         0.0024119859308491596,
         0.79415146361349032,
         0.0084503728723099615,
         0.2260429862944453,
         0.043997176021417547,
         0.55170973086687924,
         0.045664486932715749,
         3.9995490109511693,
         0.066053846642616751,
         0.073144847500802967,
         0.093909562039957914,
         1.4935705904353291,
         0.16548023327355085,
         0.20554331808428089,
         0.14998303778396205,
         0.60712415674569731,
         0.01880042093688206,
         0.41299884176745238,
         0.065993123432188661,
         2.4411932574047914,
         6.864979733109595e-05,
         0.76095472543388754,
         0.23153086441829698,
         15.338575329576889,
         0.23918221965285311,
         0.67623632049151094,
         0.24054275307982448,
         3.5091480068602814,
         0.0026602743976730783,
         1.8444801340949399,
         0.0071174602427918803,
         3.2732070821078358
      ],
      [
         1.8404369692365758,
         null,
         0.88555246225217654,
         null,
         1.5916493983980315,
         143.78460728518962,
         1.1834719985373945,
         31.284081373029107,
         1.8653649149527169,
         331.58583433196031,
         0.9962126401107787,
         402.02697076765662,
         5.233616712390619,
         31.30402317728997,
         17.361436479861055,
         310.46617039706058,
         0.15079418981573914,
         52.562251761795778,
         0.46051842360638168,
         299.25438690754441,
         2.175457085708477,
         131.18779905066589,
         41.857680273939465,
         608.02425834524718,
         2.0859891518389948,
         102.12537041012006,
         17.566574979438272,
         2907.0391133608173,
         1.1480274624413116,
         16.90911089007011,
         2.8136442420441297,
         32.817402525886322,
         1.9341426255416585,
         66.372043352596592,
         5.9998711239251712,
         224.79195926366091,
         0.38684813203805274,
         473.49543083699655,
         0.15380125543651357,
         2550.9861948387293,
         1.0271008754033639,
         204.20896463782154,
         0.50982112851647898,
         542.85613173467755,
         0.3995757112636622,
         472.66306310849689,
         2.6588029499616606,
         1317.2069041696582,
         0.29268053768935387,
         -0.67241046605346355,
         0.42792910183339838,
         38.197983425745996,
         24.603388233209238,
         133.59621309614417,
         21.820583243569455,
         90.017495897387391,
         20.098894354991163,
         139.37658091484818,
         37.192416038914693,
         91.814464987683621,
         0.022643305678212128,
         136.34347176385367,
         0.95256045459448324,
         10.064480748573816,
         4.8186428370947487,
         175.60787211776946,
         5.2386809755718176,
         544.3976988574874,
         12.284784433814618,
         32.116021287927538,
         11.746364438056384,
         191.550684366936,
         19.920310853649415,
         110.91891240956174,
         17.937237878775846,
         136.9686565733623,
         3.2136670420087405,
         112.76343811774946,
         7.7903096212876237,
         314.90660029636223,
         0.13425991999279016,
         198.12936553919423,
         26.040080488758608,
         1865.006568068876,
         28.637165955176588,
         204.89703338196153,
         30.28902437742429,
         382.10337866339472,
         0.54481715456617696,
         157.84877116962397,
         2.290574319752682,
         455.06316079425733
      ],
      [
         0.0030141432974396479,
         null,
         0.0032416409054658022,
         null,
         0.0038149884166711169,
         0.45550551738728479,
         0.001759200271320912,
         0.091624477250386333,
         0.0065346193635349723,
         1.5138978207074107,
         0.0013518783729539613,
         1.293201713909244,
         0.0098936045011158366,
         0.18221736557641507,
         0.01995889326614704,
         0.13818664394083119,
         0.00038227688976038535,
         0.14646673149341999,
         0.00011292328519383268,
         0.087366044524283787,
         0.00068799936817073686,
         0.36937508588807089,
         0.011937132881455814,
         0.16531186709852727,
         0.0028007931466797692,
         0.34353765803286473,
         0.0036090621761922588,
         1.1480274624413114,
         0.015017419526339353,
         0.11398257704312167,
         0.0086340814517178958,
         0.04176009008214631,
         0.0059900222713470484,
         0.24822509899053491,
         0.0059009699055599671,
         0.086410097213117987,
         0.0014225858970531161,
         0.76613551887307252,
         0.00018985553653250121,
         1.698077319441845,
         0.006045386770425488,
         0.36076386613544342,
         0.0021690550004879166,
         0.69886103076473838,
         0.001219522077831374,
         0.87423988712622946,
         0.0010383032361399886,
         0.2650170071484636,
         0.0012072972755861992,
         -0.040000445567809351,
         0.0019565224120807255,
         0.036486866015206468,
         0.028455114768843617,
         0.25846094539408926,
         0.028621181889324408,
         0.083062961228980409,
         -0.0028491872411749164,
         0.11627945969150723,
         0.022534313681139242,
         0.045249865912583676,
         0.0025377203049753833,
         0.23224392404613323,
         0.0015111661121274412,
         0.0074721035995733171,
         0.0060665614909576927,
         0.34304013386694476,
         0.0060939583800845515,
         0.44589699618309436,
         0.010479808669635641,
         0.16223012743801063,
         0.00087587869499656515,
         0.10368620798817613,
         0.024058345197350482,
         0.29587022870158508,
         0.030767052495160555,
         0.11467610891913695,
         0.0037925403258963334,
         0.25790588260413505,
         0.0029663276848279629,
         0.15149702248965091,
         2.2360246956802362e-05,
         0.39391435205175257,
         0.0069038006753147267,
         0.60115016063512794,
         0.018029628520505384,
         0.36678212469663957,
         0.025599987994782327,
         -0.017935940671000683,
         0.0018648065379373144,
         0.52542183945866472,
         0.0083789549971487968,
         0.26997924102670279
      ],
      [
         0.20942518655115611,
         null,
         0.16437870566926671,
         null,
         0.1362547838888698,
         19.101574831853785,
         0.091055739502960642,
         4.0119811077227707,
         0.16334103849449644,
         40.156412853308701,
         0.045957827000723109,
         45.102993531716287,
         0.23691019725403517,
         6.8485470388077285,
         0.45173906687282256,
         4.9353444947215088,
         0.0079340755089849831,
         4.2097691099068717,
         0.0027987410920781311,
         4.021919010692045,
         0.17264636462994887,
         12.585041035299687,
         0.1626944757771292,
         4.205618748874608,
         0.081210778646219492,
         11.003107098733045,
         0.034297181703212151,
         16.90911089007011,
         0.11398257704312167,
         12.348977439629698,
         0.32075855546625209,
         2.4261813979737195,
         0.20213644312025283,
         4.4908566602621418,
         0.076494920323509685,
         2.3886891989630348,
         0.034891723890380415,
         33.123810223164988,
         0.0035530713129251646,
         39.695202125184274,
         0.15233917010152379,
         5.1954567316133806,
         0.044473214328254795,
         16.975673431974585,
         0.035260060629963827,
         22.137073729588852,
         0.075580166483480232,
         3.1699407401514987,
         0.034799866110282199,
         3.0302985974848222,
         0.048717315153404869,
         2.3104594052517404,
         0.91247019630266324,
         12.188294763839847,
         0.81061481901060062,
         3.7547840823826992,
         -0.19318159828811221,
         7.7046738778676263,
         -0.15631271055495788,
         2.9452216703756644,
         0.029562836208009292,
         7.4827718066138482,
         0.00735412352820221,
         17.670282131321546,
         0.2289766100107461,
         14.827250925553363,
         0.093244035559709865,
         16.462897157744937,
         0.4138511038338753,
         7.1218761162630528,
         0.076939805613382484,
         2.7885814678493452,
         0.60790922653745327,
         8.6069248236475708,
         0.61551358741966777,
         6.4067099478019163,
         0.061062070465237664,
         5.4166510689244385,
         0.091758300169175411,
         3.2640327197274326,
         0.0099569599770354504,
         10.881934818109986,
         0.037098651001202805,
         17.538749469319892,
         0.29283308899980631,
         15.745758044536796,
         0.51605462162140625,
         5.6264739474809486,
         0.028738727134194602,
         15.899852556804857,
         0.14065990844912613,
         5.770522348809993
      ],
      [
         0.028818683417154007,
         null,
         0.04741335628400075,
         null,
         0.008190867723412279,
         0.92896684041565281,
         0.013317902541736287,
         0.76090921262434974,
         0.008245162970996648,
         1.6701150030141889,
         0.013792726423803192,
         14.391255428681692,
         0.025748440884952283,
         0.24589742385647861,
         0.041277025568522877,
         1.3416791469924401,
         0.0033085989927864549,
         0.12171113997188568,
         0.0025005850183229482,
         1.3692131957508811,
         0.0027781150937496992,
         0.67886694968386108,
         0.050177330535807946,
         0.71367427956404705,
         0.0071681106278682211,
         0.98567105583476688,
         0.013506682755563555,
         2.8136442420441297,
         0.0086340814517178958,
         0.32075855546625209,
         0.10900771357390344,
         0.60151649555027253,
         0.016462096091965528,
         0.25963308074508684,
         0.010642231025865529,
         0.76378271072883419,
         0.011286702666191766,
         1.8500869666913451,
         0.0013045246879103967,
         8.0513960380634337,
         0.0072684427582950734,
         2.5069572208871458,
         0.024252917019669893,
         4.1469887157740484,
         0.007323316770164243,
         1.2069843021085491,
         0.0065979823467329571,
         2.2887248841605508,
         0.010185364674746917,
         0.045595234567598772,
         0.012266103960941129,
         0.15978581436715558,
         0.12756720697416066,
         0.57325953591851997,
         0.24442394292270125,
         0.26457882650493691,
         0.19676741290269195,
         0.41883977647599674,
         0.048640261268389759,
         0.21478243607827965,
         0.013798359610274149,
         1.4631663166852988,
         0.0038033728000311752,
         1.0318484835299224,
         0.045317473970042807,
         0.71122444404484852,
         0.037699713313530246,
         1.2754964017852082,
         0.037265699920749892,
         0.25965317556332007,
         0.019245096392948243,
         0.7932235444226623,
         0.14823775787746957,
         0.44414847923109907,
         0.051178417873614102,
         0.40722267720891914,
         0.010048803432402628,
         0.42356153852399869,
         0.018891442590513209,
         0.46753794035419616,
         0.0026740765854020793,
         0.70963379751229483,
         0.029010936596578156,
         2.0603303182691204,
         0.11732368948951187,
         0.76402881827807867,
         0.16258834242333542,
         0.38217807960734845,
         -0.00098926297394308403,
         0.68681138080792659,
         0.036597405992474824,
         0.58215354849964374
      ],
      [
         0.32061889940654098,
         null,
         0.40454628442037371,
         null,
         0.07981139548385624,
         6.9577064039414935,
         0.043246415837938861,
         4.6195001698050646,
         0.078077470923742315,
         15.557237900930264,
         0.092293794737248663,
         71.406235023088428,
         0.1830200234800691,
         2.1189819782286792,
         0.36959699516896316,
         6.3023168131716645,
         0.022990762614175753,
         -0.49497836745213475,
         0.030220379588398193,
         4.4006920668243703,
         0.026857484621770424,
         7.9413642561989537,
         0.61972629065802387,
         8.4279466874015174,
         0.068094913649617506,
         7.9008246293909803,
         0.1765610123444348,
         32.817402525886322,
         0.041760090082146303,
         2.4261813979737195,
         0.60151649555027253,
         9.321598641283309,
         0.14833306185009754,
         3.0166913619084386,
         0.12574383219254248,
         7.5870835775946501,
         0.098966781596051823,
         19.006718588285274,
         0.011548085598219869,
         74.754465433798615,
         0.064718828868809725,
         24.074611089014184,
         0.15121495433883489,
         26.177721523829561,
         0.066164653192871278,
         15.740567783501268,
         0.04653309987063059,
         25.16276611966039,
         0.072080825985683966,
         0.34290600160018814,
         0.077903259571716635,
         1.8094310856338625,
         1.160526762987736,
         4.3903580182691107,
         1.682355356757087,
         3.440624389362247,
         1.6247531203162779,
         3.6479062719914088,
         0.73033698669029534,
         3.1877023816075321,
         0.096360182763769744,
         14.238458667039126,
         0.020714507708631917,
         6.0679823062386369,
         0.40190775123015543,
         6.1561113665575817,
         0.18003608145504008,
         10.586535286849568,
         0.29106456502070943,
         2.6953632444186657,
         0.25361695095422904,
         4.6872899665904093,
         1.334979879225902,
         4.5534826057200721,
         0.6020634253195456,
         4.014260967621528,
         0.099071213083633675,
         3.5384460863524096,
         0.18565511028732479,
         5.150851948373445,
         0.0068952095607556444,
         7.8072971960498556,
         0.30799603348581123,
         25.34868872951926,
         1.0486943787840337,
         6.2462188399791163,
         1.4511038476828138,
         4.3903957722909031,
         0.0055122714975247532,
         9.4532975806762529,
         0.28657545762305847,
         11.190920493254048
      ],
      [
         0.0079535843074463215,
         null,
         0.011938056770540759,
         null,
         0.0096412323133465792,
         0.89699008866385144,
         0.0024120946651180362,
         0.14272530911316972,
         0.012080570432295752,
         2.3764331937097238,
         0.0022969651148881643,
         2.3405332447862341,
         0.029464879643698347,
         0.2990334832333908,
         0.037551031418419568,
         0.37066736521828247,
         0.00037544905331284874,
         -0.0058871424540019382,
         0.0009480157542268886,
         0.27907898375625306,
         -0.010413102592768585,
         0.80208825718565158,
         0.01207943448806242,
         0.27585328309750007,
         0.00028909656429183632,
         1.2063061461532125,
         0.00022662994385543142,
         1.9341426255416581,
         0.0059900222713470484,
         0.20213644312025283,
         0.016462096091965528,
         0.14833306185009754,
         0.034344128231216152,
         0.4323353860757323,
         0.011047111460730858,
         0.26840668023378322,
         0.0047774940382608842,
         2.1297361868787861,
         0.00052676027199026194,
         2.883545194046071,
         0.0076610770117750875,
         0.45869212203368426,
         0.0035567430166121941,
         0.89065583815988536,
         0.0023370225126304531,
         1.2458731083590577,
         0.0011864465215844504,
         0.5130189723362788,
         0.0042914996700573315,
         0.068011141019279645,
         0.0028683777287828506,
         0.096465889173067421,
         0.0079722639571030828,
         0.42122799765639879,
         0.019659619689615652,
         0.096513668262573848,
         0.046777483987680155,
         0.30888194900353716,
         0.041873284237099156,
         0.058311603343791568,
         0.0023252249030175647,
         0.48209617521427478,
         0.001397082937857755,
         0.21342859963430971,
         0.016083407128614793,
         0.82892926552182011,
         0.0067400124142041901,
         0.7380880429439729,
         0.033809829937381339,
         0.44293321634277905,
         0.0017072650632013497,
         0.35000686477352516,
         0.083011384219687664,
         0.61657870345053345,
         0.050391508531949909,
         0.45570536194765671,
         0.0059380528979402205,
         0.45560859417837268,
         0.005086407130399059,
         0.32656730723681637,
         0.0010705938026413647,
         1.1799972056234671,
         0.0044673575722291832,
         1.1212284638029362,
         0.039912197827430232,
         0.77228223822566133,
         0.042942344238185826,
         0.061570192488009816,
         0.0050322184289689348,
         0.67540448838930134,
         0.018703316940696723,
         0.69530478325198608
      ],
      [
         0.1010989095877014,
         null,
         0.1587885335862656,
         null,
         0.21854749697568238,
         20.860947486517652,
         0.07375073936700699,
         2.1752942003301774,
         0.26549952454395054,
         57.252053669035909,
         0.049638534232129342,
         38.452423187893473,
         0.46253080932512369,
         8.7194966175656567,
         0.95051122844450464,
         7.9424666184628627,
         0.013990884009803473,
         5.8724662456129009,
         0.013925141881165348,
         5.2976370488822733,
         -0.072103303675391653,
         21.028226075996344,
         0.64546475181763541,
         11.093488560169302,
         0.13630373843870219,
         20.322490311203911,
         0.20463092734365268,
         66.372043352596592,
         0.24822509899053491,
         4.4908566602621418,
         0.2596330807450869,
         3.016691361908439,
         0.4323353860757323,
         19.618581014380517,
         0.29304895465124081,
         7.6684545153409474,
         0.068278385808942632,
         52.932623417417901,
         0.011896491757290673,
         63.011811729561629,
         0.21566014427521976,
         13.580045242834625,
         0.059260113797317743,
         12.733194823910203,
         0.070265361263979476,
         50.912329411833227,
         0.065074781534584958,
         20.749514753717591,
         0.027549518815202123,
         0.45578318103626358,
         0.019987246462860344,
         -0.019656089143261446,
         0.92540934522825158,
         13.430200156572702,
         1.1310582970305283,
         5.2338194723850737,
         0.53797421732986761,
         7.6403551262980356,
         1.0288231302527722,
         2.0732838014085488,
         0.0658386034226216,
         12.46197265508588,
         0.011981303817431807,
         1.6327661467002528,
         0.29988698798028768,
         21.353846468867882,
         0.19550869319568276,
         23.833017927085983,
         0.89255192599131572,
         9.1291803020832916,
         0.1942621816221673,
         6.3727408169140434,
         1.1921033159957855,
         18.627030276907007,
         0.39503374384233481,
         9.1530248188609065,
         0.19567542793331924,
         15.477164697472102,
         0.16962348426953769,
         7.699492102241603,
         0.037584151793671021,
         31.141139664915432,
         0.32788927530706424,
         37.552670427834443,
         0.75557474714183381,
         18.764579994711646,
         0.84541655204006783,
         0.51449327459555505,
         0.019642528074889781,
         15.304904995834749,
         0.12434390071063242,
         10.134573326882697
      ],
      [
         0.0057336945123761694,
         null,
         0.0066624917967545447,
         null,
         0.0072419268528532083,
         0.5926870031297613,
         0.0025961276955480165,
         0.14229513084019815,
         0.0094409779708672908,
         1.6766579156617052,
         0.0024053281017136535,
         1.583452298924853,
         0.020304340683939041,
         0.16593583067326717,
         0.05503466319668969,
         0.69028814152962614,
         -2.7802809393206134e-05,
         0.08421033998590427,
         0.0014592315969920479,
         0.67862130580388424,
         0.0024534907572203437,
         0.57703067374518524,
         0.098994780641774999,
         1.3881845100896288,
         0.0047562994247463157,
         0.58584870960670477,
         0.03893824309172287,
         5.9998711239251712,
         0.0059009699055599671,
         0.076494920323509685,
         0.010642231025865529,
         0.12574383219254245,
         0.011047111460730862,
         0.29304895465124092,
         0.025355099411467172,
         0.569274701797303,
         0.0019616071246092905,
         1.8291462854989566,
         0.00031289505331437119,
         7.0985963422725096,
         0.0070141290063376483,
         0.68080395067655219,
         0.0028354021299943212,
         1.2857473466253211,
         0.0020511066763971128,
         1.5305300748905211,
         0.0068327146864730374,
         2.9613454095640184,
         0.0028434047655774312,
         0.083558822220809986,
         0.0026608347591371849,
         0.08463656954935217,
         0.062138551701752323,
         0.52518232837441325,
         0.059048078498499995,
         0.21531338486130902,
         0.057933127476789963,
         0.44023699103693692,
         0.10497611764382878,
         0.21532086433625616,
         0.002313244548498379,
         0.54160333476668432,
         0.0021690969760423413,
         -0.059792202709822301,
         0.017183989089401615,
         0.78337367449128936,
         0.014137428900029277,
         1.5137603328499778,
         0.038050233708859876,
         0.18599654669000965,
         0.028598160723608566,
         0.4210066167328852,
         0.07416750654795487,
         0.52575987637510191,
         0.05778184267520807,
         0.45328043980042043,
         0.0052115357363910226,
         0.50265982430546563,
         0.017824127083140916,
         0.71800874382921798,
         0.00036215556190976944,
         0.83309769647156018,
         0.059397499514116825,
         4.4222401983118065,
         0.074998135461867274,
         0.81173979730589063,
         0.080589756375451502,
         0.84398568836799526,
         0.0024320039599748594,
         1.2528447439772534,
         0.010530968705846064,
         1.1050247074520683
      ],
      [
         0.46166101528535908,
         null,
         0.61476499597617973,
         null,
         0.12116341143316418,
         10.53248320558793,
         0.1495032080207207,
         4.8462492539005906,
         0.12777696000876931,
         28.959081684399667,
         0.14455378425524282,
         92.58320969895955,
         0.33311487924040695,
         4.6660130031636733,
         1.4448581969187919,
         35.393177689917309,
         0.011960493924882562,
         5.1069209509847404,
         0.06738851026305584,
         36.407678034780304,
         0.22285769942914282,
         13.584210693342545,
         4.0821827065046659,
         62.979282615589391,
         0.20590157634823827,
         11.547443607485279,
         1.6365963845792351,
         224.79195926366091,
         0.086410097213118001,
         2.3886891989630357,
         0.76378271072883419,
         7.5870835775946501,
         0.26840668023378322,
         7.6684545153409474,
         0.569274701797303,
         36.814184168335146,
         0.13594739030471312,
         36.082205417637219,
         0.030974006190206543,
         274.05371349330039,
         0.061359825272063774,
         35.337146271845683,
         0.18100965658272741,
         68.522777769603294,
         0.10154760410967624,
         40.097933831321896,
         0.28808550833566232,
         132.20237890505919,
         0.13692547572770636,
         5.1149833263746798,
         0.094416712474842179,
         3.3863168267472781,
         2.842576269884586,
         8.7842967375076917,
         2.830150116068233,
         7.2340237681127295,
         3.0470109509037262,
         14.478529944497435,
         3.854588257739211,
         10.445917863858476,
         0.11629519278195621,
         20.121798545508341,
         0.10101407868901019,
         10.065347347688538,
         0.87328555267780605,
         13.189648056674386,
         0.60684018283210106,
         50.88935933273919,
         1.1848700032305961,
         7.6209982166443346,
         1.2942998373896601,
         22.729706172600714,
         3.7255592662302903,
         6.6698861245114447,
         1.771331343206455,
         15.332933734108856,
         0.36249841632008595,
         9.6481453702964135,
         0.7950319873363364,
         30.069631610747482,
         0.074846114205289374,
         16.951806789117995,
         2.4821762026987191,
         170.5900339937287,
         3.7317153936072129,
         13.096655454397215,
         3.9750616211811716,
         38.459307509548978,
         0.068477930680748922,
         36.710777837401658,
         0.36882990261732629,
         44.046765682986191
      ],
      [
         0.0057912020807113765,
         null,
         0.0089007108990013031,
         null,
         0.0012752743043882597,
         0.14889246832198808,
         0.00088398744111035021,
         0.045383633793728007,
         0.0012440094534843797,
         0.2876209326722598,
         0.0016580935907176415,
         1.2276491556796898,
         0.0037532079137884036,
         0.04390481628803531,
         0.0062450971175883035,
         0.092567864755665169,
         0.00053395635836860902,
         0.023553131427049401,
         0.00041154721271124408,
         0.066433524098172103,
         -0.00063566232702132164,
         0.14780888312950002,
         0.0095085530678582809,
         0.11659769526329164,
         0.001077098517655589,
         0.19189547101781951,
         0.0022594888890597182,
         0.38684813203805274,
         0.0014225858970531159,
         0.034891723890380422,
         0.011286702666191766,
         0.098966781596051823,
         0.0047774940382608851,
         0.068278385808942632,
         0.0019616071246092901,
         0.13594739030471312,
         0.0026598743994363889,
         0.30137961024956239,
         0.00029046915774875353,
         1.3927028751764499,
         0.0008950782647575606,
         0.35887969980304685,
         0.0028373254320238446,
         0.33004907556427676,
         0.0012955027072033651,
         0.1932051719276966,
         0.00081323347061121223,
         0.36640027105969308,
         0.0016137940619543665,
         -0.0072416885919367223,
         0.0016450392161398439,
         0.016642252712021174,
         0.018881637363408296,
         0.072882261380390403,
         0.028929320746292484,
         0.039731535498638476,
         0.02617312772251898,
         0.05500463358063383,
         0.0090574534181736659,
         0.038924790553787364,
         0.0017653557487001892,
         0.21355638901543966,
         0.00050666922937005936,
         0.10849682249984438,
         0.0072531477663049047,
         0.11753747366915641,
         0.0021364409131249193,
         0.1422010578859973,
         0.0064054279540491808,
         0.063076851970946757,
         0.0044591665276318233,
         0.064116758342115873,
         0.034910360766897283,
         0.096978962486403586,
         0.0085989849330485209,
         0.053035437506435135,
         0.002466871710048734,
         0.069772267931337423,
         0.0032880714991159708,
         0.082419380925148902,
         -1.1620800981939196e-05,
         0.16686367957249867,
         0.0047148465543925952,
         0.33660929086253732,
         0.019844584371133379,
         0.09476035966880722,
         0.027191491840574573,
         0.052690115293050052,
         0.00010181881603721669,
         0.2650612598703535,
         0.0057316157899257626,
         0.15201602945272655
      ],
      [
         1.7401150976780313,
         null,
         2.0259775950864189,
         null,
         1.3641135255311496,
         142.89569176210827,
         0.22757982646120548,
         16.685654782992799,
         1.5677603632171493,
         308.29043017187729,
         0.30032821282598265,
         180.91549588449919,
         3.5135150145684362,
         33.730545580895772,
         6.8779069810408693,
         46.971571058412806,
         0.096318968506870328,
         16.536370246985076,
         0.13414329336489728,
         38.14059896336893,
         0.47358812964710606,
         133.56076856098719,
         5.4606090805846197,
         77.128905415387578,
         0.48536101285133371,
         77.406300314120585,
         1.8674025369606051,
         473.49543083699643,
         0.76613551887307263,
         33.123810223164988,
         1.8500869666913449,
         19.006718588285267,
         2.1297361868787861,
         52.932623417417915,
         1.8291462854989569,
         36.082205417637219,
         0.30137961024956234,
         453.17294331731301,
         0.066723486360841439,
         447.84818696749988,
         1.1283235674598815,
         68.158105795444754,
         0.3822928340126257,
         189.69650019896793,
         0.23324197236481775,
         266.33820527578388,
         0.45720170940988258,
         175.2726196973731,
         0.35795645126020142,
         7.0924131335925598,
         0.2618870562591854,
         7.8567832406734084,
         5.2274941620553506,
         89.90584513692869,
         5.5199282840043811,
         34.422070225184243,
         4.7956787588219942,
         55.011877608045594,
         7.4713907553949372,
         17.014867593977517,
         0.23715329421860498,
         56.479067274808173,
         0.36029552320285918,
         47.61863723377077,
         1.3998654174920446,
         128.67696733256082,
         0.88539668429169915,
         161.1022059109406,
         5.4004301590546024,
         53.976832277652235,
         1.8905760208589251,
         32.619149939193633,
         5.3420559990095438,
         92.964329390858978,
         5.1389571692629881,
         62.988161287496155,
         0.89088737971808585,
         78.252442957335361,
         1.3771928044394373,
         58.545636640977527,
         0.33757585663334322,
         140.08991467386542,
         3.0641201418963204,
         312.63052177760187,
         6.6287430064484791,
         136.20064026487381,
         7.327838695211776,
         35.305636991026503,
         0.22646857919362939,
         -29.971633095535474,
         1.2112001717837071,
         69.877121883302522
      ],
      [
         0.0014809838262967898,
         null,
         0.0021991106697222445,
         null,
         0.00021388783656641047,
         0.027724683183301978,
         -0.00010465015466914058,
         0.0086095550871045628,
         0.00020786696987566377,
         0.064690501613873602,
         0.00020288733366182577,
         0.090951558176742789,
         0.0002888095062989405,
         0.0057014639635285351,
         0.0012661166031241735,
         0.02016904259138156,
         2.882347008015753e-05,
         0.0010773820369653015,
         7.770682644730594e-05,
         0.021279930626848582,
         0.00019687837658651338,
         0.032536783835225687,
         0.0024313409576780035,
         0.038746467507234081,
         0.00019807956183681751,
         0.012745002403912836,
         0.00091510672192135706,
         0.15380125543651357,
         0.00018985553653250121,
         0.0035530713129251646,
         0.0013045246879103964,
         0.011548085598219866,
         0.00052676027199026194,
         0.011896491757290673,
         0.00031289505331437119,
         0.030974006190206543,
         0.00029046915774875353,
         0.066723486360841452,
         0.00010290735187752004,
         0.27753748489973573,
         0.00012405703025894794,
         0.052242885575082554,
         0.00039067925603481564,
         0.065883999480254932,
         0.00021099641779566622,
         0.063390197466315593,
         0.00011101591833387534,
         0.092351206069519395,
         0.00024776433668485993,
         0.0034104938596947669,
         0.00018138928576442732,
         0.0033668073693342961,
         0.0026938379408192699,
         0.0090357181976011419,
         0.0030608606753052834,
         0.0040030989863566856,
         0.0040626502342029297,
         0.014575266361760986,
         0.003078930920100175,
         0.010415697000933428,
         0.0002008949159983391,
         0.021976969514834403,
         0.00024302945991209389,
         0.020431690933414005,
         0.00095793123099206041,
         0.018484256834336903,
         0.00054992579425823637,
         0.034413660078283836,
         0.0015232177550076316,
         0.021827287164459783,
         0.0017932327299347885,
         0.016194255653296345,
         0.0050287413909755625,
         0.013445046168405453,
         0.0019143501670989397,
         0.016177771963389077,
         0.00064808216752493242,
         0.010777859707007332,
         0.00077274753195592924,
         0.015077471287805967,
         0.00014994618742816642,
         0.026372405096710329,
         0.0014390309956694744,
         0.097050193766636469,
         0.0053225081637293063,
         0.0099255700275489803,
         0.0052464968037316505,
         0.02591652901460189,
         0.00014644324441054232,
         0.058822039787265849,
         0.00056396587299878149,
         0.034209297075725308
      ],
      [
         3.946824780670128,
         null,
         5.6197421939952346,
         null,
         1.1058593793997962,
         104.70413291778661,
         2.3552852089953582,
         12.426231361674997,
         1.4436785192238513,
         281.66396095229663,
         1.6639912335285136,
         886.19977227980985,
         4.5460297877699567,
         44.14186853984917,
         15.567268609858223,
         389.77370741822256,
         0.26889162241932768,
         52.74412384401424,
         0.85637374280008793,
         383.07821218437118,
         2.0566466153180993,
         111.38979054646549,
         54.940988677554024,
         825.97858043176313,
         1.8884800290923687,
         147.68037641195355,
         21.808771228322026,
         2550.9861948387293,
         1.6980773194418448,
         39.695202125184274,
         8.0513960380634337,
         74.7544654337986,
         2.883545194046071,
         63.011811729561629,
         7.0985963422725096,
         274.05371349330045,
         1.3927028751764499,
         447.84818696749994,
         0.27753748489973573,
         4928.4439891207994,
         0.75643104368734138,
         389.12286724150658,
         1.6595712182198177,
         689.43958321785635,
         0.99370947366759621,
         430.02193308987728,
         3.2798769495408302,
         1638.5538648293036,
         1.8621095623000676,
         7.769178290448437,
         1.3357592555327715,
         59.938974977915095,
         34.631200170758909,
         80.732021938469899,
         34.067340212962449,
         68.889056651541651,
         30.942031095929195,
         146.45552497041319,
         44.468259435797009,
         119.57184029270242,
         1.1987406500603959,
         234.04060082968871,
         1.6985080978288951,
         74.761002954567601,
         9.4246928361274822,
         140.00005722345156,
         7.564536167248531,
         583.32574377455535,
         12.199317629467069,
         67.135949187616148,
         14.137045262317756,
         232.50881273454922,
         36.835278102360789,
         69.916519956486042,
         29.472526503754153,
         126.32322738637833,
         3.5092141017652665,
         93.261889164673164,
         10.318997258183011,
         358.00465948775866,
         0.36255643487195477,
         192.00220737091627,
         32.682067067274019,
         2187.8576504642774,
         42.936491998989553,
         142.2709366991175,
         48.057703698739061,
         507.5098445154847,
         1.1786180692949637,
         297.92989266367766,
         4.6099895528284751,
         541.77767467987064
      ],
      [
         0.0030808582220078077,
         null,
         0.0031890916806914258,
         null,
         0.0061758983052604783,
         0.6339175676695965,
         7.7491528748735937e-05,
         0.064496943858355332,
         0.008459961412196227,
         1.83594946216009,
         0.0010749669761066665,
         0.96294124389981217,
         0.012439840265125322,
         0.17225775678561883,
         0.027085507595644123,
         0.053651105164236115,
         0.00028872269208225716,
         0.051812068614752418,
         0.00020875539852023992,
         0.053630310476329171,
         -0.00080677407662256952,
         0.40542692854355933,
         0.0060413920696479502,
         0.096090924034710895,
         0.0015262600860756752,
         0.45650641682620363,
         0.0010238845044111069,
         1.0271008754033637,
         0.0060453867704254888,
         0.15233917010152381,
         0.0072684427582950734,
         0.064718828868809711,
         0.0076610770117750884,
         0.21566014427521971,
         0.0070141290063376474,
         0.061359825272063781,
         0.00089507826475756049,
         1.1283235674598817,
         0.00012405703025894792,
         0.75643104368734138,
         0.008368615605249128,
         0.33202558724401049,
         0.0017038407164011421,
         0.28573834992220959,
         0.001207940164211329,
         0.80070351160280495,
         0.0013516765993764009,
         0.21496290891380149,
         0.00079419731407962641,
         0.0024678653863254366,
         0.0011904347715281859,
         -0.0031426004318560012,
         0.022629369308034834,
         0.38547678481768827,
         0.023939009554483956,
         0.10218273835708228,
         0.0072670485341794081,
         0.19136580902117106,
         0.016584915820556045,
         0.016499356725372318,
         0.0011648687557303805,
         0.21514843702542433,
         0.00034238801917821728,
         0.036235648600449206,
         0.0065926709949469036,
         0.58919098266781189,
         0.0030924713657681817,
         0.63768258481837137,
         0.016726880176450038,
         0.18850048009112286,
         0.0031123021749543561,
         0.051901754310936923,
         0.014923237148625567,
         0.39586919589532321,
         0.012257744466698615,
         0.26504112478682373,
         0.0011695663152624025,
         0.30940736081856496,
         0.0021109076183025632,
         0.12345052002853181,
         0.000230340410997221,
         0.53933889073428576,
         0.0024541810794148542,
         0.62251384032197365,
         0.011567245834469534,
         0.57081674403539917,
         0.018475108333154043,
         -0.046857110980576946,
         0.00010870283716075268,
         0.32278321397325027,
         0.0035103198659190427,
         0.10342822026422364
      ],
      [
         0.79156230751021806,
         null,
         1.6532330798059138,
         null,
         0.26628358789921508,
         29.268358092328675,
         0.061746034516475118,
         2.3232757706427756,
         0.43229693652039852,
         90.961206854910984,
         0.38235684873490333,
         255.97675698808143,
         0.66947898416138418,
         9.1935036772866123,
         1.9605820724479659,
         28.748694838803665,
         0.10509023599362352,
         11.497713926429604,
         0.14687112333103294,
         27.327150121946406,
         0.054938840641490044,
         18.074827131830428,
         4.0877723737236087,
         59.63220885080149,
         0.18726565517914717,
         22.749047411695297,
         1.4001521034271105,
         204.20896463782154,
         0.36076386613544353,
         5.1954567316133806,
         2.5069572208871449,
         24.074611089014176,
         0.45869212203368415,
         13.580045242834629,
         0.68080395067655231,
         35.337146271845683,
         0.3588796998030469,
         68.158105795444754,
         0.052242885575082568,
         389.12286724150658,
         0.33202558724401049,
         147.15696798247808,
         0.61499505321757186,
         113.29105804688808,
         0.33610374644019991,
         51.856659054462796,
         0.25662657121379256,
         145.77766808977395,
         0.35030926238591481,
         1.0063347838080823,
         0.31350142137499193,
         1.2383928586087265,
         5.2198830618631611,
         13.988077142971839,
         7.8068662557093438,
         5.9464305142309462,
         6.2666034734367999,
         16.399852355610726,
         4.6085223352014566,
         7.812969960599073,
         0.41837849632596702,
         63.684493369807193,
         0.062347405974307157,
         5.004035961178368,
         1.7313998120817107,
         24.841782121458692,
         0.93386188322482566,
         65.489448077427085,
         1.5727190735530929,
         10.835426123396674,
         0.99932372935035896,
         22.293723208288792,
         4.1968744951993209,
         16.977950899803265,
         2.556876441300922,
         19.041254328741385,
         0.1937621804773268,
         17.806741994684511,
         0.90719314510936466,
         26.890396054486914,
         0.02886106994385268,
         37.456864230279422,
         2.2894690938125044,
         160.53769372013676,
         4.9215316135925882,
         26.932503400109869,
         7.1403484653374125,
         21.734253775907021,
         -0.091314556104586192,
         2.2361423506751148,
         0.81482572863886427,
         22.221589884616591
      ],
      [
         0.0072200087399585198,
         null,
         0.013439161139094196,
         null,
         0.0020835921544120105,
         0.20733465602359019,
         0.0020682668248567467,
         0.22342364523129576,
         0.0019553599676076444,
         0.37322035812402649,
         0.0032281650457864058,
         3.627084954702811,
         0.0064398983781650751,
         0.046320213761741037,
         0.0098216981903132862,
         0.30697722051401466,
         0.0007358385893391112,
         0.021769996766350736,
         0.00070265471476157397,
         0.34405647300095898,
         0.0015936286580464432,
         0.17483908487503175,
         0.0078889640408535151,
         0.13941964777545851,
         0.0015210816599332548,
         0.19145219558806764,
         0.0016962956693702626,
         0.50982112851647909,
         0.002169055000487917,
         0.044473214328254788,
         0.0242529170196699,
         0.15121495433883486,
         0.0035567430166121936,
         0.059260113797317743,
         0.0028354021299943208,
         0.18100965658272741,
         0.0028373254320238441,
         0.38229283401262576,
         0.00039067925603481575,
         1.6595712182198177,
         0.0017038407164011425,
         0.61499505321757186,
         0.0068971906121302606,
         1.0697261402225404,
         0.0019869171356843825,
         0.26777367668831087,
         0.0011404286264636099,
         0.44415350200614162,
         0.0024349689283445749,
         0.027779516226610054,
         0.0027143176232737316,
         0.033536174139823731,
         0.028661955535640569,
         0.15328206335722303,
         0.053937974122175554,
         0.049639005424604858,
         0.049517583106650005,
         0.1163027003873971,
         0.015208762153585648,
         0.060498771363456279,
         0.0034695081307887995,
         0.3259920644996126,
         0.0011180957345416859,
         0.23800931636778141,
         0.0098335587187751029,
         0.17774340271123135,
         0.010001003101591997,
         0.28324887476225269,
         0.0070953998879455995,
         0.076523443492476917,
         0.005531799772523569,
         0.17395148504950203,
         0.03310694287240748,
         0.09734684155207253,
         0.011611579675598178,
         0.10780099452959777,
         0.0022096731819371144,
         0.081183576731791107,
         0.0037764169428307764,
         0.076591330215963316,
         0.00027629184561389679,
         0.15850911389542149,
         0.0046566223967181722,
         0.28927683234841961,
         0.030553113005402074,
         0.20598749552350654,
         0.038846626340006768,
         0.076564415257850363,
         -0.00015577984244083567,
         0.2429406920434648,
         0.0077610546451656387,
         0.10149801982360611
      ],
      [
         1.3963107783928352,
         null,
         1.7948409333212851,
         null,
         0.92701504991155614,
         33.172133904195583,
         1.0533152383986533,
         45.429227987611476,
         0.60974651014950931,
         89.070927056941997,
         0.35494632488337285,
         730.36476408910494,
         2.301039139470721,
         29.366811859495623,
         3.5453912455145744,
         145.26674342299276,
         0.131714436448022,
         36.424984903429795,
         0.26971952080521866,
         181.97641542919729,
         1.5096400422704779,
         44.281751235320264,
         8.9683222362661876,
         137.0593738363718,
         1.1156973317690784,
         -20.724590944121026,
         3.3304253638349341,
         542.85613173467755,
         0.69886103076473838,
         16.975673431974581,
         4.1469887157740493,
         26.177721523829554,
         0.89065583815988558,
         12.733194823910203,
         1.2857473466253209,
         68.522777769603294,
         0.33004907556427676,
         189.69650019896793,
         0.065883999480254932,
         689.43958321785635,
         0.28573834992220959,
         113.29105804688808,
         1.0697261402225404,
         1660.0841630968578,
         0.34476125199042285,
         129.61804871482695,
         0.54319144250193618,
         299.28093238811152,
         0.62894325740179458,
         12.783988874138949,
         0.78541613131261989,
         33.205905872006475,
         8.8625018593923848,
         37.078669063273132,
         11.761324724987579,
         11.27813861042157,
         8.8440679841239884,
         44.684452943043937,
         5.0288785847010331,
         32.620021760246807,
         0.31694598016093206,
         50.79901335375115,
         0.53318806525662166,
         83.2335049326893,
         2.8498292214284913,
         67.451406479045815,
         2.4624193186848213,
         130.75956795830425,
         1.6180687225902082,
         31.504466339190543,
         0.93870851096881269,
         82.33705625099438,
         10.63042686972153,
         22.827911404917483,
         7.4803966313513071,
         53.145675357738448,
         1.1301139348768281,
         56.116175571140616,
         1.708215504627923,
         68.652323379963349,
         0.76617807045128128,
         38.319574626563025,
         5.395456888040175,
         395.47224437988115,
         9.576987555657821,
         74.49338629624026,
         9.906372594994135,
         117.81817123974598,
         0.086870311394174421,
         27.610762077427893,
         1.7189536231697182,
         102.8281052145513
      ],
      [
         0.0020038955551475624,
         null,
         0.0053339633301971749,
         null,
         0.00098059948073363993,
         0.082443313769337681,
         -0.00015991574978189966,
         0.032649484190597294,
         0.0015372058708551534,
         0.26402902958652008,
         0.0012138536210748419,
         0.80852258285856338,
         0.0015910031292763183,
         0.030691398395670835,
         0.0055998589768291454,
         0.057428731447735339,
         0.00021336320724654826,
         0.029043173226113675,
         0.00033529149903844234,
         0.033894471918734792,
         0.00069263466919754408,
         0.11095706720656222,
         0.0069394338394309085,
         0.092090617746641387,
         0.0014133786066925832,
         0.1307253012430834,
         0.0018428631438011703,
         0.39957571126366215,
         0.001219522077831374,
         0.035260060629963827,
         0.007323316770164243,
         0.066164653192871278,
         0.0023370225126304531,
         0.070265361263979476,
         0.0020511066763971124,
         0.10154760410967625,
         0.0012955027072033651,
         0.23324197236481781,
         0.00021099641779566625,
         0.99370947366759621,
         0.001207940164211329,
         0.33610374644019991,
         0.0019869171356843821,
         0.34476125199042285,
         0.0017420498548858928,
         0.22667720661631102,
         0.00099865013955987691,
         0.2779232618607651,
         0.0010452970097437171,
         0.020334238196460849,
         0.00090093760394318418,
         0.00082367692268351441,
         0.014407671185155634,
         0.087203861911792468,
         0.020913834329772896,
         0.022471292901382563,
         0.017637777664378181,
         0.067984022103617342,
         0.0099268698270103504,
         0.021651982902683727,
         0.0013267691632958994,
         0.20172996654520106,
         0.00021016547198449099,
         0.05878300833557968,
         0.0056487252048116566,
         0.12158418382231197,
         0.0022255385912700616,
         0.20204003674857202,
         0.0041141362604456364,
         0.051017436876363967,
         0.002207111874200311,
         0.045887733349754836,
         0.018808984760665431,
         0.076845628888549178,
         0.009108094002755425,
         0.077241911169793565,
         0.0011788907535065108,
         0.060162049971889335,
         0.0025693693141946757,
         0.035178018604471284,
         -7.5875233055990943e-05,
         0.15865395966324908,
         0.0032910396604282173,
         0.30916493672768336,
         0.011510457852231145,
         0.10895530099527924,
         0.017619427019957543,
         0.050867299697160251,
         0.00011856617564890641,
         0.36407817912542584,
         0.0025269544038310984,
         0.06467637757538254
      ],
      [
         0.95349652961307652,
         null,
         1.216536250900444,
         null,
         0.91701206471122743,
         92.569489994468256,
         0.19754868117106689,
         22.172945872057976,
         1.0175333867805036,
         220.96379121441635,
         0.21585025070147737,
         111.87015349705703,
         1.7083009751847229,
         21.840193211537642,
         4.9357774073188541,
         45.61793878950845,
         0.078069903878748403,
         16.448011284204249,
         0.10414261014354992,
         45.589887181711475,
         1.2642159685325509,
         101.22679872797526,
         6.0913007308892722,
         98.376054552621596,
         0.99973337045538779,
         40.121863936769358,
         2.3294400052109974,
         472.66306310849689,
         0.87423988712622946,
         22.137073729588856,
         1.2069843021085491,
         15.740567783501264,
         1.2458731083590575,
         50.912329411833227,
         1.5305300748905211,
         40.097933831321896,
         0.1932051719276966,
         266.33820527578388,
         0.063390197466315593,
         430.02193308987728,
         0.80070351160280495,
         51.856659054462796,
         0.26777367668831092,
         129.61804871482695,
         0.22667720661631102,
         356.69003085934435,
         0.46078975700331176,
         187.47956648017615,
         0.11127172310233249,
         5.7159919245823829,
         0.16308858430484724,
         10.204023696531337,
         5.564645885485314,
         68.648041520487453,
         4.9340658851662216,
         30.948202604836137,
         3.0501883920083088,
         47.926166556366056,
         6.9771132646043981,
         25.557202790468573,
         0.24739511262979819,
         45.316839460463747,
         0.3672123191503659,
         29.424959865901211,
         1.0305475594392743,
         88.270394987786091,
         1.0433281428118966,
         139.98271645464209,
         4.714710571530027,
         34.361515202270887,
         1.7427975444613084,
         35.444741035875573,
         5.4028364675701539,
         69.903792783059117,
         4.7762328397205716,
         43.244927995608528,
         1.4756168595934145,
         61.268138011275965,
         1.3918579482433859,
         55.63289769117776,
         0.28262670966235159,
         114.85694826125155,
         3.4719192973507083,
         302.10344190447938,
         6.1818376508575366,
         105.21312282153841,
         6.1977860686880222,
         55.692518987608977,
         0.32518152915084086,
         71.924267841056306,
         0.95720518908726437,
         83.235589786765587
      ],
      [
         0.0018526067110985886,
         null,
         0.00078077758970318805,
         null,
         0.00050631759755883114,
         0.16451961663937753,
         0.0026495481469297143,
         0.11602274781460097,
         0.0013314551875249483,
         0.17201879554978622,
         0.0015427022017519122,
         1.1569566320715681,
         0.0038639584403200007,
         0.057739434493716893,
         0.019882962682761202,
         0.42830318208998397,
         0.00015140530405096707,
         0.084131031795809913,
         0.00045347202766961509,
         0.4250323876623785,
         0.0061541586693336509,
         0.090791023597015796,
         0.059189855625048471,
         0.86918952671344651,
         0.0037563333031988009,
         0.090990920086279126,
         0.024112536603816331,
         2.6588029499616606,
         0.0010383032361399888,
         0.075580166483480246,
         0.0065979823467329571,
         0.04653309987063059,
         0.0011864465215844508,
         0.065074781534584958,
         0.0068327146864730374,
         0.28808550833566232,
         0.00081323347061121223,
         0.4572017094098827,
         0.00011101591833387537,
         3.2798769495408302,
         0.0013516765993764012,
         0.25662657121379262,
         0.0011404286264636099,
         0.54319144250193618,
         0.00099865013955987691,
         0.46078975700331176,
         0.0069575401779427551,
         1.6454388247360299,
         0.00024478060406096612,
         0.066323017803909173,
         0.00056471249885499603,
         0.020122385694265839,
         0.043030845568336723,
         0.25339059091326588,
         0.040216360334430906,
         0.15174801975907909,
         0.031112857456260155,
         0.24204757715862424,
         0.043093522720432605,
         0.16609917177860609,
         0.00068364540892474235,
         0.1692296763134431,
         0.000991404890032681,
         0.22154124466294473,
         0.009628228623408723,
         0.20345298934902245,
         0.0076400353200997313,
         0.82946480839505954,
         0.014563856935416879,
         0.025520148205209134,
         0.015256705294371425,
         0.24807314054972551,
         0.033453860906262851,
         0.099479116832028952,
         0.031238643937185517,
         0.14743967334613586,
         0.0038166066519607997,
         0.099729647461191423,
         0.01161190364540878,
         0.38496501207509376,
         0.0001576855714132385,
         0.14630553263137674,
         0.035225971455717722,
         2.4659630910978518,
         0.037047468858119478,
         0.27565567036184502,
         0.04154487847212647,
         0.61159527612475573,
         0.00064023148095221599,
         0.81830028555300505,
         0.0047275235517322605,
         0.56101529069360101
      ],
      [
         0.83106445941445761,
         null,
         1.1381260948553731,
         null,
         0.33359278558551581,
         25.795826378992736,
         0.75023000291876418,
         3.4654134414808881,
         0.42128648249190359,
         75.023475104361609,
         0.57726011759240137,
         290.98411858898146,
         1.5592612379109103,
         8.8574311460829378,
         7.3232748312153992,
         189.66401408868205,
         0.077691581847487423,
         19.431813614602902,
         0.29675091823641442,
         178.97176570972243,
         1.0601333365632393,
         19.264223312613893,
         27.187709715185296,
         405.77193924742727,
         0.8594487742691177,
         32.463145792900193,
         11.000667431517487,
         1317.2069041696582,
         0.2650170071484636,
         3.1699407401514996,
         2.2887248841605508,
         25.162766119660393,
         0.51301897233627891,
         20.749514753717587,
         2.9613454095640184,
         132.20237890505919,
         0.36640027105969314,
         175.2726196973731,
         0.092351206069519395,
         1638.5538648293036,
         0.21496290891380149,
         145.77766808977398,
         0.44415350200614151,
         299.28093238811152,
         0.2779232618607651,
         187.47956648017615,
         1.6454388247360299,
         831.84141559874161,
         0.40553320741814591,
         8.0079875909797167,
         0.33732791539075235,
         19.960519132640723,
         15.334566894021867,
         42.200528447955811,
         14.04236863812239,
         37.628767513625419,
         13.265736071982033,
         69.35507349289081,
         21.103172276444472,
         56.760836571745656,
         0.24689364174968509,
         84.581336215582908,
         0.60956123895967074,
         17.652592770705759,
         3.7569405609336455,
         55.942368193758014,
         3.3416932356137172,
         298.12924679056528,
         4.9960054805182796,
         13.152759616212116,
         6.5454523577495474,
         116.03252415335811,
         13.858699238465784,
         23.375933471975316,
         11.485178268244049,
         60.905592982420799,
         1.4391401077122112,
         36.975255253199222,
         4.8172265239283556,
         183.43121047098228,
         0.10477156107889687,
         77.724406652482614,
         16.286770479901001,
         1094.8998673379681,
         18.055516556475851,
         64.613634847994476,
         19.590933526833251,
         252.0536013862683,
         0.19596157172802361,
         111.33909164673985,
         1.1916422364512709,
         241.37564234340579
      ],
      [
         0.0046800574835276412,
         null,
         0.0099831176951026626,
         null,
         0.001695346926578332,
         0.064953425288303668,
         0.00044085524067690926,
         -0.02413884704266302,
         0.0016972919993797526,
         0.33136648079326331,
         0.0014580952325600849,
         0.99463794357194157,
         0.0034056375312472866,
         -0.0078795335332299075,
         0.0046380203146744632,
         0.13024359305316974,
         0.00029538695806486656,
         -0.10622979429144705,
         0.00062463035661635725,
         0.12279408997603451,
         0.00097513523549317891,
         0.13428715826770263,
         0.0081672226755155706,
         0.17919795327546917,
         0.00035842105327128413,
         0.10134130634120997,
         0.0018566642856609414,
         0.29268053768935393,
         0.0012072972755861992,
         0.034799866110282199,
         0.010185364674746917,
         0.072080825985683966,
         0.0042914996700573306,
         0.027549518815202123,
         0.0028434047655774312,
         0.13692547572770636,
         0.001613794061954367,
         0.35795645126020154,
         0.00024776433668485988,
         1.8621095623000681,
         0.00079419731407962663,
         0.35030926238591487,
         0.0024349689283445749,
         0.6289432574017948,
         0.0010452970097437171,
         0.11127172310233249,
         0.00024478060406096612,
         0.40553320741814591,
         0.0046281896176318012,
         0.13356734667203593,
         0.0023660220342491137,
         0.052316086476968365,
         0.0076767553848312419,
         -0.024968641025026182,
         0.015835625197043818,
         -0.041784837283207234,
         0.023517065188467356,
         0.052220299287301167,
         0.020046216579097914,
         0.026028155438728041,
         0.0010643506344502789,
         0.16527228707092828,
         0.0011701893194594965,
         0.076075263439272942,
         0.0064307526678970941,
         0.07351600791571572,
         0.003462534680760953,
         0.13002660096498686,
         0.0052761644747812376,
         0.080616548399072813,
         0.0023444620400752056,
         0.10299412292560939,
         0.03095546377580366,
         0.0096561693777238791,
         0.021884649941123158,
         0.090886644856899401,
         0.00069678000201200269,
         0.049319033203447639,
         0.0023751000274575989,
         0.05467506393719955,
         0.0018957349711912282,
         0.10683753824627773,
         0.0048319462057806687,
         0.35301373446039813,
         0.024799391444470482,
         0.088938297521810733,
         0.031149138782138357,
         0.089433067680702208,
         0.0021958057240155319,
         0.075659149619646704,
         0.0085123904841029451,
         0.28066086136665147
      ],
      [
         -0.033057479417052262,
         null,
         0.11781923188954126,
         null,
         0.0379763901254579,
         0.63999577326587076,
         0.011573110291137837,
         0.36897766974944579,
         0.045412482765786313,
         -2.4563089164872425,
         0.0067808268933887972,
         10.819537357405267,
         0.09196259471668497,
         0.12273130482199157,
         0.05645674835118715,
         4.2878627062109338,
         -0.013381669195252566,
         -4.3355967484539724,
         0.014848157747178417,
         3.8354496190766723,
         0.2689288483296387,
         -0.036937535061610682,
         0.13993187952165864,
         9.0583558786149645,
         0.055402819752204832,
         -3.9145302959610291,
         0.060172523239442992,
         -0.67241046605346444,
         -0.040000445567809351,
         3.0302985974848227,
         0.045595234567598793,
         0.34290600160018803,
         0.068011141019279617,
         0.45578318103626381,
         0.083558822220809986,
         5.1149833263746789,
         -0.0072416885919367189,
         7.0924131335925598,
         0.0034104938596947669,
         7.7691782904484352,
         0.00246786538632544,
         1.0063347838080823,
         0.027779516226610054,
         12.783988874138949,
         0.020334238196460852,
         5.7159919245823847,
         0.066323017803909159,
         8.0079875909797149,
         0.13356734667203593,
         19.961575804029923,
         0.021138014739669649,
         1.7443081827704581,
         -0.025092927126701969,
         6.4737753984780522,
         -0.35178875018169686,
         1.3467458897155145,
         0.49698919873181169,
         7.7179624288718873,
         0.88633273194356532,
         3.9709251176005131,
         0.010191754148089576,
         -3.2721558002868512,
         0.038355347607647493,
         9.551967930750525,
         0.24359383256506437,
         3.9999365270389751,
         0.10525284452114786,
         11.324953135547169,
         0.10514348205370644,
         3.0140282997336421,
         0.059354738729772691,
         3.2822834394080447,
         0.19487630808700451,
         -0.97794181082313791,
         0.40526908130190881,
         4.3799176049405126,
         -0.056810720115496087,
         0.065217207044542591,
         -0.011511524739235113,
         1.1254026718357673,
         0.045875784848728271,
         0.89366553016916606,
         0.085260750638204125,
         6.7593459850080659,
         0.62609500420329556,
         7.5064671211125713,
         0.48718350000757638,
         9.0444676167429741,
         0.053733903784045037,
         5.8758839619102208,
         0.027435759828098219,
         5.6010186719111115
      ],
      [
         0.0040875087677297401,
         null,
         0.0076760808862389208,
         null,
         0.0013687739563016214,
         0.086485121686673078,
         0.0012444637106054188,
         0.041981562950755627,
         0.0016375392931824502,
         0.24155767634660499,
         0.0016566941883199677,
         1.4766175516755813,
         0.0034258366326133452,
         -0.00021287779532416133,
         0.0054668087299957827,
         0.10234650764832792,
         0.00029217718678430489,
         -0.075128780512850143,
         0.00055224976027543385,
         0.10520695352032258,
         0.00029634258083199535,
         0.084292201591525812,
         0.0051520962647368593,
         0.09323506765858533,
         0.00057416256003096856,
         0.10844004089412913,
         0.0011862001098318243,
         0.42792910183339838,
         0.0019565224120807255,
         0.048717315153404869,
         0.012266103960941133,
         0.077903259571716635,
         0.0028683777287828506,
         0.019987246462860347,
         0.0026608347591371849,
         0.094416712474842207,
         0.0016450392161398435,
         0.2618870562591854,
         0.00018138928576442729,
         1.3357592555327713,
         0.0011904347715281859,
         0.31350142137499187,
         0.002714317623273732,
         0.78541613131262,
         0.00090093760394318397,
         0.16308858430484724,
         0.00056471249885499603,
         0.33732791539075235,
         0.0023660220342491141,
         0.021138014739669649,
         0.0041721868507918263,
         0.11944030045195106,
         0.013945809056225684,
         0.029135488129778314,
         0.026267330843088299,
         -0.01395590681655288,
         0.027990544715878255,
         0.044071009670246457,
         0.013371876596695052,
         0.029452533554385481,
         0.0013743657280370215,
         0.21723128911434383,
         -3.7628212733636316e-05,
         0.086297908525990757,
         0.0071909651445153802,
         0.12085993309363503,
         0.0028445380667502678,
         0.086768957838286281,
         0.0037448665278311186,
         0.035548020375879452,
         0.0037392034264913856,
         0.071379581597511704,
         0.030778568442223909,
         0.051495722700121767,
         0.012195065810897184,
         0.055379102456608764,
         0.0019134427758699963,
         0.052185784320882035,
         0.0028095944079962474,
         0.034247136433500608,
         0.00086532941142522437,
         0.073751416003764364,
         0.0030615093597895311,
         0.30145172393915642,
         0.021093690769812913,
         0.061281521106426727,
         0.029131595701195036,
         0.083485641441888359,
         0.0011551859971000397,
         0.37485343060798937,
         0.010301950085804978,
         0.25351834912066568
      ],
      [
         0.03873103492073407,
         null,
         0.11534827212935617,
         null,
         0.042811180355126696,
         2.4012122825526734,
         0.092622620219809826,
         0.85123959023879303,
         0.033667316413464113,
         3.4764755605487934,
         0.028952220543551444,
         37.81461683671413,
         0.13099081583305983,
         -1.5243047950984741,
         0.18342125438428367,
         9.1264909233791531,
         0.00015073920180129399,
         -6.2440659917561065,
         0.013783086144940251,
         10.990155501790543,
         0.060266053232401251,
         4.1087687566794093,
         0.5159288353515642,
         11.116398389336826,
         0.031825711657693628,
         2.3038987210369242,
         0.22677203738623514,
         38.197983425745996,
         0.036486866015206468,
         2.3104594052517409,
         0.15978581436715558,
         1.8094310856338627,
         0.096465889173067421,
         -0.019656089143261335,
         0.08463656954935217,
         3.3863168267472781,
         0.016642252712021174,
         7.8567832406734084,
         0.0033668073693342961,
         59.938974977915088,
         -0.0031426004318559977,
         1.2383928586087261,
         0.033536174139823724,
         33.205905872006475,
         0.00082367692268351615,
         10.204023696531333,
         0.020122385694265839,
         19.960519132640723,
         0.052316086476968358,
         1.7443081827704581,
         0.11944030045195106,
         15.092039559277692,
         0.17962486893322288,
         0.25151897826168912,
         0.21521906041685723,
         0.030417944967859878,
         0.76380377862902749,
         2.1224524186269766,
         0.72034066647255368,
         2.8302697214725114,
         -0.00090308999251474849,
         5.3723292810551957,
         0.013072524005088081,
         6.6553912466602405,
         0.13425664478588906,
         2.3139864437767232,
         0.18937292492070978,
         6.0831343831276534,
         0.12452844424329827,
         0.61784417162698158,
         0.041507966381828132,
         5.751190526503791,
         0.6677054421502675,
         -0.39598378765050479,
         0.61434132501050542,
         2.6560306345906137,
         0.11489303705969267,
         0.48700659546852754,
         0.074221772378975648,
         3.9706293001900783,
         0.028974697942147586,
         -1.137561784489113,
         0.31636035226080433,
         26.892980004292934,
         0.69508517226679378,
         0.70223261768257017,
         0.49598837268744644,
         8.3474803521050482,
         0.073097889243205122,
         -1.304679441904721,
         0.12404441051998577,
         12.266156065804379
      ],
      [
         0.090714333687404031,
         null,
         0.068178985586174454,
         null,
         0.012476574393922048,
         2.6173283088635948,
         0.023984616078846041,
         1.7336205118475139,
         0.013702423202233589,
         4.3749609039409147,
         0.022667717714781231,
         15.441045022213487,
         0.044388699341576424,
         1.1492652416801932,
         0.2100082100575828,
         3.4956865796907111,
         0.0082271815513412956,
         1.778485824609862,
         0.0056507688171538216,
         3.9170574514969121,
         0.044323513386868955,
         1.3161347624937612,
         0.5358493302356182,
         6.6168646417633248,
         0.036726466374864396,
         1.2936608081350347,
         0.20885969127483389,
         24.603388233209238,
         0.028455114768843617,
         0.91247019630266313,
         0.12756720697416069,
         1.160526762987736,
         0.0079722639571030793,
         0.92540934522825147,
         0.062138551701752323,
         2.8425762698845864,
         0.018881637363408289,
         5.2274941620553506,
         0.0026938379408192707,
         34.631200170758909,
         0.022629369308034834,
         5.219883061863162,
         0.028661955535640573,
         8.8625018593923865,
         0.014407671185155634,
         5.564645885485314,
         0.043030845568336716,
         15.334566894021867,
         0.0076767553848312402,
         -0.025092927126701942,
         0.013945809056225687,
         0.17962486893322294,
         0.76048045644960371,
         2.223659012997115,
         0.67038385052687421,
         1.3524554083832721,
         0.25242048003771417,
         2.2781421252377179,
         0.30005589414181699,
         1.6884457526760352,
         0.022279771976042504,
         3.4399024171756434,
         0.011905717596119542,
         1.9696645529132131,
         0.12194545535759704,
         2.600487270278439,
         0.078683460686429729,
         6.9681944481755638,
         0.15654545945059034,
         0.5118854096484452,
         0.15745352214002048,
         1.7709490383524731,
         0.45982449628290534,
         1.7466343937126436,
         0.30408543924867903,
         0.87533599964495079,
         0.04356598724894363,
         1.5138111343368246,
         0.10947983412265644,
         3.4310248261199741,
         0.0025131962176492676,
         2.5550290260434054,
         0.31192518669932506,
         21.32183157262136,
         0.51845531986115012,
         3.2126713241792531,
         0.5657574393885042,
         4.0874221106629083,
         0.0074681210949405609,
         5.7937289339184739,
         0.096244795970793925,
         6.4184698390028192
      ],
      [
         0.33851475180079832,
         null,
         0.22498179628169318,
         null,
         0.35362629807698859,
         44.691254946877891,
         0.15421550107685678,
         13.845713191048088,
         0.43811145788357742,
         74.695901078605559,
         0.099938790908594449,
         106.6872828626348,
         1.1406357289440379,
         12.732617571984683,
         2.2703085098731464,
         13.615978621284196,
         0.053471338345322444,
         12.122861851975715,
         0.014865555950381394,
         13.664278133263233,
         0.4112073733114493,
         26.978254605776652,
         1.4495344563402519,
         22.533060243845792,
         0.27180294226915014,
         25.829643654980984,
         0.53322210834830874,
         133.59621309614417,
         0.2584609453940892,
         12.188294763839849,
         0.57325953591851997,
         4.3903580182691098,
         0.42122799765639873,
         13.430200156572702,
         0.52518232837441337,
         8.7842967375076899,
         0.07288226138039039,
         89.90584513692869,
         0.0090357181976011437,
         80.732021938469899,
         0.38547678481768827,
         13.988077142971836,
         0.15328206335722305,
         37.078669063273132,
         0.087203861911792468,
         68.648041520487453,
         0.25339059091326588,
         42.200528447955811,
         -0.024968641025026182,
         6.4737753984780522,
         0.029135488129778314,
         0.25151897826168912,
         2.223659012997115,
         49.292552257736915,
         2.1546521443082356,
         21.863371971478536,
         2.297239058017543,
         26.810299829865706,
         2.3537237432145588,
         11.391650196089911,
         0.096164468466295477,
         14.237601832976008,
         0.059187112046147454,
         22.298254413746378,
         0.51791656186637103,
         45.033844766659001,
         0.37370365777110337,
         64.815074301696342,
         1.5760846410261304,
         11.399666673276394,
         0.70016684709434873,
         7.7208304217107822,
         1.6443764108540193,
         30.407979016618384,
         2.1080100857995703,
         19.905142807452471,
         0.31296198712518059,
         20.931290012309919,
         0.45089823843608201,
         20.424496835849027,
         -0.020577654842563971,
         35.337787510598012,
         0.81313958732287184,
         86.64186237112672,
         1.6196045708243352,
         53.363745971717194,
         1.9572221228082947,
         17.068055966151903,
         0.078245742632136295,
         55.333223862986074,
         0.5443887724387646,
         30.198586402371127
      ],
      [
         0.078047773129804515,
         null,
         0.091927265298600055,
         null,
         0.01533447221278799,
         2.826046210284705,
         0.03574579484868752,
         1.7922700448211399,
         0.021943128484629419,
         4.6365459079592934,
         0.036423485245565823,
         31.965446516184286,
         0.066096606969529251,
         0.880482984114761,
         0.19992175326117623,
         4.1963906243897977,
         0.010281028670006902,
         1.476820742439078,
         0.007068617259409913,
         4.1958198710758525,
         0.02353963448354246,
         1.6549475232823325,
         0.44714439511645637,
         5.4718879807784715,
         0.036397895128857119,
         2.1884728077191111,
         0.16750537292938109,
         21.820583243569452,
         0.028621181889324405,
         0.81061481901060062,
         0.24442394292270125,
         1.6823553567570873,
         0.019659619689615639,
         1.1310582970305283,
         0.059048078498499995,
         2.830150116068233,
         0.028929320746292491,
         5.519928284004382,
         0.0030608606753052825,
         34.067340212962449,
         0.023939009554483956,
         7.8068662557093438,
         0.053937974122175533,
         11.761324724987579,
         0.020913834329772885,
         4.9340658851662216,
         0.040216360334430913,
         14.04236863812239,
         0.015835625197043825,
         -0.3517887501816967,
         0.026267330843088299,
         0.21521906041685723,
         0.6703838505268741,
         2.1546521443082352,
         0.93313322632868323,
         1.4698107830800147,
         0.48159470693106055,
         1.8670129001026878,
         0.25678145947646186,
         1.3862856145913085,
         0.029905285360456269,
         4.6668957774425008,
         0.0099171164595450306,
         1.9948744250575543,
         0.15218666318777441,
         2.4414054297966481,
         0.10259214458813939,
         6.4152955035594861,
         0.17179831994381006,
         0.0086693700678920904,
         0.13319332109397572,
         2.0943355381386919,
         0.53354430514931239,
         1.8974513919066995,
         0.21893713432459005,
         0.88248778833163777,
         0.039661209905419492,
         1.7755709609274124,
         0.10369986519464192,
         2.9544705179715609,
         0.004387027390014185,
         2.8126546635719505,
         0.25938682873544672,
         18.090883126725625,
         0.47294115930860003,
         2.850830153057748,
         0.62129709431668889,
         2.751978196065942,
         -0.0027798092933619956,
         4.6265196736324015,
         0.12080932021861369,
         4.5273694285049988
      ],
      [
         0.24019012015367294,
         null,
         0.018185266040708206,
         null,
         0.077715488792863135,
         18.1226912779725,
         0.14595564413843415,
         6.5221600359563485,
         0.097882727206230979,
         18.390942520961431,
         0.061999397210262319,
         42.067815518535681,
         0.53272087820763492,
         4.9685850236541738,
         1.0162571514519843,
         9.2470516918807544,
         0.037669391376757198,
         8.4767093148246868,
         0.0093097154404865115,
         8.1886796131928268,
         0.1484975821727357,
         9.2826699669786201,
         1.371520917815364,
         17.891605004047118,
         0.14399380826031663,
         10.367213700030437,
         0.55288797025144809,
         90.017495897387391,
         0.083062961228980409,
         3.7547840823826988,
         0.26457882650493691,
         3.440624389362247,
         0.096513668262573848,
         5.2338194723850737,
         0.21531338486130905,
         7.2340237681127295,
         0.039731535498638469,
         34.422070225184243,
         0.0040030989863566856,
         68.889056651541665,
         0.1021827383570823,
         5.9464305142309462,
         0.049639005424604858,
         11.27813861042157,
         0.022471292901382566,
         30.948202604836137,
         0.15174801975907909,
         37.628767513625419,
         -0.041784837283207268,
         1.3467458897155151,
         -0.013955906816552887,
         0.030417944967860211,
         1.3524554083832721,
         21.863371971478536,
         1.4698107830800144,
         17.210316490857668,
         1.7766105985426772,
         10.847017380736212,
         1.3578570857698278,
         7.9870623075775233,
         0.069306168169050747,
         4.8718449236964041,
         0.053651636536585487,
         11.935299890009254,
         0.23049623347807316,
         14.532197899781792,
         0.17153513854422911,
         27.492053837431168,
         0.84614579502955345,
         1.4448618660730639,
         0.65328860943716993,
         4.9309382280824803,
         1.2236239979556636,
         12.235561097287288,
         0.8920685505993563,
         4.4345959457515516,
         0.26239184999541076,
         7.6237970336196943,
         0.34793640357749794,
         13.977008100912329,
         -0.015957262678668486,
         12.704579280262507,
         0.80983156431203951,
         62.673008008596369,
         1.2291959905677305,
         18.021725907147804,
         1.4151280380803275,
         12.877961788283702,
         0.054755238733693978,
         23.917367043602937,
         0.42488924738087197,
         25.472062796754003
      ],
      [
         0.081467606445198654,
         null,
         0.12667494663722442,
         null,
         0.015808947409306291,
         1.6223755005459954,
         0.026155660595112491,
         1.9104066728181621,
         0.020511389852254727,
         -0.34986061838344185,
         0.028559588473525379,
         27.330843261344086,
         0.10467222269771448,
         0.0090792408270907732,
         0.19942791619554923,
         4.0219737690782242,
         0.0058810894594972882,
         -0.20541169859060032,
         0.011319424786446007,
         4.4323998708231445,
         -0.0036601812877704691,
         1.1668713659299368,
         0.38477768968345188,
         5.8498764506155005,
         0.012019659009228727,
         2.9166360599211227,
         0.14304219523665429,
         20.098894354991163,
         -0.0028491872411749181,
         -0.19318159828811216,
         0.19676741290269192,
         1.6247531203162779,
         0.046777483987680155,
         0.5379742173298675,
         0.057933127476789963,
         3.0470109509037258,
         0.026173127722518987,
         4.7956787588219951,
         0.0040626502342029315,
         30.942031095929195,
         0.0072670485341794081,
         6.266603473436799,
         0.049517583106649998,
         8.8440679841239866,
         0.017637777664378188,
         3.0501883920083088,
         0.031112857456260155,
         13.265736071982031,
         0.02351706518846735,
         0.49698919873181174,
         0.027990544715878255,
         0.7638037786290276,
         0.25242048003771411,
         2.2972390580175435,
         0.48159470693106055,
         1.7766105985426772,
         1.3652819254472432,
         2.1170672930825187,
         0.86155578392476051,
         1.7905413343362777,
         0.02662198805449913,
         2.6282108515355098,
         0.018803282012619722,
         1.3688152453041222,
         0.15201342132017737,
         2.2226159572510582,
         0.10468725106044083,
         6.0749643779305762,
         0.155234918758344,
         0.35508131834902251,
         0.15840190259836173,
         2.49399282398252,
         0.63050740625215496,
         1.4455705355142765,
         0.50176023435924566,
         1.6193118947257208,
         0.04398429908923232,
         1.156300017883249,
         0.11504759165645329,
         3.0173939653894197,
         0.012451097652018531,
         1.7699059753375195,
         0.2298962605063373,
         16.850580036396899,
         0.69166733665858859,
         0.50174919666592266,
         0.74745264205958817,
         3.0137432874511374,
         0.037580228555394675,
         12.065738428959811,
         0.24257545672015352,
         8.0124871345724369
      ],
      [
         0.36653832079564308,
         null,
         0.43659765682959917,
         null,
         0.20116568065474447,
         24.440040449438989,
         0.11293764826787581,
         10.786866937981895,
         0.25145653365311227,
         45.434341223190621,
         0.071790456488412896,
         79.149244526862702,
         0.66292576463817821,
         8.0277771124237525,
         1.6281982503772596,
         22.105701040051276,
         0.016619110674842064,
         6.8769117576744279,
         0.040267906422209968,
         25.089164268645749,
         0.45565579683886792,
         16.718175349920404,
         2.3395564961152688,
         39.373050485838874,
         0.20578247799032851,
         11.26789222679124,
         0.93161123739975393,
         139.37658091484818,
         0.11627945969150721,
         7.7046738778676263,
         0.41883977647599674,
         3.6479062719914088,
         0.30888194900353716,
         7.6403551262980347,
         0.44023699103693686,
         14.478529944497435,
         0.05500463358063383,
         55.011877608045587,
         0.014575266361760986,
         146.45552497041319,
         0.19136580902117106,
         16.399852355610726,
         0.11630270038739708,
         44.684452943043937,
         0.067984022103617342,
         47.92616655636607,
         0.24204757715862427,
         69.35507349289081,
         0.052220299287301167,
         7.7179624288718864,
         0.044071009670246464,
         2.1224524186269766,
         2.2781421252377183,
         26.810299829865706,
         1.8670129001026878,
         10.847017380736212,
         2.1170672930825187,
         25.392748940171636,
         3.1581795450092716,
         13.807741780897295,
         0.045632087747967939,
         10.036603663439084,
         0.072015071524297383,
         17.146740513352693,
         0.69714843895180512,
         28.460760818801418,
         0.4577006876002096,
         55.072049570344092,
         1.2939503425887573,
         10.289257038727628,
         0.85906689065576203,
         14.164290704274633,
         2.7925032609954812,
         15.872545128011149,
         3.0263032921110957,
         16.036608387304362,
         0.24582603863356017,
         13.10717036917876,
         0.60006508862631036,
         21.201427719712328,
         0.093655701397275332,
         22.118902418915106,
         1.404070881373803,
         115.79296017132936,
         3.0559488481914237,
         33.749625974844278,
         3.0093106132029437,
         27.985784013382982,
         0.22194692335849178,
         63.627659276062538,
         0.82508628527488725,
         45.796605430624524
      ],
      [
         0.037183413419080998,
         null,
         0.058506747736784034,
         null,
         0.020385884502500309,
         1.4564003091131594,
         0.013167684551564413,
         0.44217170173228088,
         0.031649305597139327,
         3.9258690935415732,
         0.013749258373806968,
         7.688833868874827,
         0.09436282651068037,
         -0.0028484663847343772,
         0.28863165874221075,
         5.1532747020957022,
         -0.00057283358638626422,
         -0.22427973985804672,
         0.010833722409149513,
         5.9422746832713003,
         0.026673720360721138,
         2.0739940682271238,
         0.68324154569193896,
         11.30594834499904,
         0.018441365996665581,
         2.079214593968004,
         0.28243007814859311,
         37.192416038914693,
         0.022534313681139242,
         -0.15631271055495785,
         0.048640261268389759,
         0.73033698669029534,
         0.041873284237099156,
         1.0288231302527722,
         0.10497611764382878,
         3.854588257739211,
         0.0090574534181736659,
         7.4713907553949372,
         0.0030789309201001754,
         44.468259435797009,
         0.016584915820556049,
         4.6085223352014566,
         0.015208762153585647,
         5.0288785847010349,
         0.0099268698270103504,
         6.9771132646043981,
         0.043093522720432605,
         21.103172276444472,
         0.020046216579097914,
         0.88633273194356532,
         0.013371876596695052,
         0.72034066647255368,
         0.30005589414181699,
         2.3537237432145588,
         0.25678145947646192,
         1.3578570857698278,
         0.86155578392476051,
         3.1581795450092716,
         1.4190600848829573,
         2.439661324712481,
         0.014937582269961974,
         2.7018439394186409,
         0.018868473514799974,
         -0.48313630994750956,
         0.15409661296269683,
         2.6490746837887587,
         0.11359216251048102,
         10.984753328961826,
         0.18954207171157278,
         0.88260618879765773,
         0.20286912326580969,
         3.380637009778273,
         0.62282781787991626,
         1.3053662896876124,
         0.81028089693111127,
         2.4770122593979487,
         0.047365898739154491,
         1.5351501180667686,
         0.15836711805608708,
         5.3819991728720691,
         0.022738868832546243,
         3.1957124551529019,
         0.42662729830956553,
         30.563630189754299,
         0.82563723739897343,
         1.9336205260765205,
         0.85705213524566448,
         4.8662109817074937,
         0.059479788776060021,
         11.702890192780991,
         0.22818428563238696,
         11.630551713882427
      ],
      [
         0.27825003775874851,
         null,
         0.26709032361534718,
         null,
         0.016323863972520621,
         6.1982103524784975,
         0.095539563791611604,
         6.4286603492821124,
         0.010746409945549467,
         3.7980627621225747,
         0.047473287408532829,
         42.356556074622326,
         0.2196952359647496,
         2.3429688551848091,
         0.65461605213606866,
         17.007034964493105,
         0.012357410101080067,
         2.3701128362627419,
         0.027878321516364202,
         20.33012937110605,
         0.33310074886872365,
         4.1699882410479159,
         1.9758382038333895,
         29.859533763035909,
         0.12776319729991367,
         3.0055964540934474,
         0.79905024399352509,
         91.814464987683635,
         0.045249865912583676,
         2.9452216703756644,
         0.21478243607827965,
         3.1877023816075321,
         0.058311603343791568,
         2.0732838014085488,
         0.21532086433625619,
         10.445917863858478,
         0.038924790553787357,
         17.014867593977517,
         0.010415697000933427,
         119.57184029270242,
         0.016499356725372314,
         7.812969960599073,
         0.060498771363456286,
         32.620021760246814,
         0.021651982902683727,
         25.557202790468576,
         0.16609917177860609,
         56.760836571745656,
         0.026028155438728044,
         3.9709251176005131,
         0.029452533554385485,
         2.8302697214725114,
         1.688445752676035,
         11.391650196089913,
         1.3862856145913083,
         7.9870623075775233,
         1.7905413343362777,
         13.807741780897292,
         2.439661324712481,
         13.483563464533205,
         0.021526429375095388,
         6.4047363906761312,
         0.074965896008981153,
         12.951537863383834,
         0.46164263845580961,
         8.4728325799973092,
         0.31969026717585697,
         29.516360864878351,
         0.66441868570708751,
         2.7898572194960902,
         0.76977053290082731,
         10.038923231572072,
         2.2545022773571262,
         3.7479833845750696,
         2.3985920320323304,
         4.4315654127753064,
         0.23762875500474573,
         2.9558061354308696,
         0.48295136776803893,
         15.381961594152905,
         0.072310740270025417,
         7.2497080773334703,
         1.1863884569641052,
         84.238311471265291,
         2.5650497799828722,
         11.446452376534614,
         2.5794328337155989,
         24.837201421237992,
         0.19427110776300138,
         45.231425335828753,
         0.73991361381375387,
         40.128574599487422
      ],
      [
         0.0059977851753675532,
         null,
         0.0077288120212157365,
         null,
         0.00018541822427106829,
         0.12317375899576791,
         0.0010157249734651286,
         0.11150250974168571,
         0.00071156655014458945,
         0.22783634655320706,
         0.0014083644103202149,
         1.6119256851190629,
         0.0030937560495198175,
         0.064865647790753697,
         0.0070950182565317982,
         0.11269280769902933,
         0.00035069033876287872,
         0.010748771105175997,
         0.00055531455880913666,
         0.12609667899091179,
         -0.0020859575347763775,
         0.050677247839379137,
         0.008769282166257799,
         0.12463870597146406,
         -0.00011599093806045476,
         0.15096252445204236,
         0.0024119859308491596,
         0.0226433056782121,
         0.0025377203049753833,
         0.029562836208009289,
         0.013798359610274149,
         0.096360182763769758,
         0.0023252249030175647,
         0.065838603422621586,
         0.0023132445484983786,
         0.11629519278195617,
         0.001765355748700189,
         0.23715329421860504,
         0.0002008949159983391,
         1.1987406500603959,
         0.0011648687557303805,
         0.41837849632596713,
         0.0034695081307887995,
         0.31694598016093212,
         0.0013267691632958994,
         0.24739511262979819,
         0.00068364540892474235,
         0.24689364174968509,
         0.0010643506344502785,
         0.010191754148089576,
         0.0013743657280370215,
         -0.00090308999251474675,
         0.022279771976042504,
         0.096164468466295477,
         0.029905285360456273,
         0.069306168169050747,
         0.026621988054499127,
         0.045632087747967946,
         0.014937582269961973,
         0.021526429375095385,
         0.010413121892534993,
         0.45719531018933057,
         0.004087827127714644,
         0.1264618784926895,
         0.0071014085758598173,
         0.081131283309103033,
         0.006419153014018757,
         0.11465004618931168,
         0.0061100676895597004,
         0.063910845511773895,
         0.0040885145614841453,
         0.096549422836990834,
         0.024321288867306601,
         0.079337539355745071,
         0.01334030135955316,
         0.016103256807248542,
         0.0020381029981258957,
         0.061773441364443321,
         0.0032049992592040515,
         0.064240958968478049,
         -0.00033676506549647483,
         0.099838068533828594,
         0.0052216663616519174,
         0.2541163447903112,
         0.019399360039205289,
         0.08396647246183897,
         0.026380286070250183,
         0.064441422236897611,
         0.00079853190629795986,
         0.33115664123178673,
         0.0069844294909648923,
         0.15601817533063084
      ],
      [
         0.30245292916438637,
         null,
         0.76510009877866647,
         null,
         0.25164771491513355,
         18.508947435082746,
         0.11165842670180379,
         8.5477021728195126,
         0.26887716649916449,
         71.389974435680486,
         0.22739143723581673,
         172.3182407629661,
         0.49106476756508682,
         8.8808946451409732,
         1.3645078155145782,
         19.534987014657101,
         0.051913614188752052,
         -3.9224776404560862,
         0.070981643309719261,
         15.089753605963171,
         0.0044379579526983709,
         21.972171961070632,
         2.5012377969158122,
         34.364699773452081,
         0.26187176783205102,
         38.4146766100666,
         0.79415146361349032,
         136.34347176385367,
         0.2322439240461332,
         7.4827718066138482,
         1.4631663166852986,
         14.238458667039122,
         0.48209617521427478,
         12.46197265508588,
         0.54160333476668432,
         20.121798545508341,
         0.21355638901543972,
         56.479067274808187,
         0.021976969514834403,
         234.04060082968874,
         0.21514843702542433,
         63.684493369807193,
         0.32599206449961254,
         50.799013353751164,
         0.20172996654520106,
         45.316839460463761,
         0.1692296763134431,
         84.581336215582908,
         0.16527228707092831,
         -3.2721558002868516,
         0.21723128911434378,
         5.3723292810551966,
         3.4399024171756425,
         14.237601832976008,
         4.6668957774424999,
         4.8718449236964041,
         2.6282108515355098,
         10.036603663439084,
         2.7018439394186409,
         6.4047363906761312,
         0.45719531018933068,
         99.491237735822409,
         0.12288271894384539,
         43.658195738727912,
         0.99911375431116212,
         22.56490818551519,
         0.63287819081174457,
         46.239068825608442,
         1.0718625738053911,
         7.980483479138595,
         0.5042536461442223,
         15.411414028716951,
         3.1257609337154033,
         14.7907734302709,
         2.4835456903275275,
         14.791176192896591,
         0.25974947883855748,
         12.990354741274508,
         0.52522595344251266,
         17.768407059578873,
         -0.036138863317291291,
         28.590512688239379,
         1.3212321431148746,
         112.23261438459183,
         2.2641141358262606,
         31.745453659644756,
         4.1356615483857393,
         19.480828064698787,
         0.061889439084874473,
         35.816300190784453,
         0.77456807822819895,
         34.565625276672996
      ],
      [
         0.0061741069712077136,
         null,
         0.0052940523266236062,
         null,
         0.0004715094848563867,
         0.077612073478988061,
         -0.00037943950899676262,
         0.05724393765434907,
         0.00056266735475183347,
         0.10341331172130726,
         0.00043816383898380906,
         0.19201575726365791,
         0.0027272230810024985,
         0.029032128698388837,
         0.0081869313138784629,
         0.17582010519617841,
         -3.9618111551941918e-05,
         0.0090361509141349688,
         0.00038574006926230659,
         0.18462338836524211,
         0.0028515135020566428,
         0.069855697459679345,
         0.022191240963173813,
         0.32454624069278487,
         0.00047144275897483792,
         -0.063056979012714814,
         0.0084503728723099598,
         0.95256045459448335,
         0.0015111661121274412,
         0.0073541235282022143,
         0.0038033728000311743,
         0.020714507708631914,
         0.001397082937857755,
         0.011981303817431807,
         0.0021690969760423408,
         0.1010140786890102,
         0.00050666922937005936,
         0.36029552320285918,
         0.00024302945991209384,
         1.6985080978288951,
         0.00034238801917821734,
         0.062347405974307157,
         0.0011180957345416859,
         0.53318806525662166,
         0.00021016547198449096,
         0.3672123191503659,
         0.000991404890032681,
         0.60956123895967074,
         0.0011701893194594965,
         0.0383553476076475,
         -3.7628212733636153e-05,
         0.01307252400508808,
         0.011905717596119542,
         0.059187112046147468,
         0.0099171164595450289,
         0.053651636536585494,
         0.018803282012619722,
         0.072015071524297369,
         0.018868473514799974,
         0.074965896008981139,
         0.0040878271277146432,
         0.12288271894384539,
         0.0065443782132440561,
         0.19672995573667995,
         0.0032822363187621582,
         0.0087097486049501592,
         0.0050514636865801824,
         0.24159040328234987,
         0.0097448640468456166,
         0.075868601854043788,
         0.0076628855276000014,
         0.12562465104266535,
         0.019659115029701781,
         0.0212444452369927,
         0.026031416208604195,
         0.033335222961263102,
         0.0030559140099373403,
         0.048349575628484853,
         0.0050617842568544706,
         0.1559287297383716,
         0.00094096236151950221,
         0.082506554035636032,
         0.013217138140108733,
         0.84666825121053368,
         0.023168966695100792,
         0.12116535708892523,
         0.023139710483548851,
         0.26269031562767098,
         0.0020823829785998511,
         0.18891347842324296,
         0.0043214836040242682,
         0.40285095970510337
      ],
      [
         0.92106326169096686,
         null,
         0.89080057369542942,
         null,
         0.076841687849156889,
         23.220260411948249,
         0.27877749945168961,
         22.417745321014369,
         0.018235928625615946,
         14.349349453832801,
         0.094079990918066625,
         164.59789330729751,
         0.35449960034456102,
         9.2157531751672472,
         0.46477072395581942,
         24.454034747730518,
         0.036961329958985031,
         11.903092600612592,
         0.01215710202897765,
         26.913668277559331,
         0.70113637771473813,
         24.37150256253193,
         0.59717181101416261,
         19.521755593301002,
         0.25440334117651137,
         12.740456463765158,
         0.22604298629444528,
         10.064480748573809,
         0.007472103599573331,
         17.670282131321546,
         1.0318484835299224,
         6.0679823062386369,
         0.21342859963430977,
         1.6327661467002528,
         -0.059792202709822301,
         10.065347347688538,
         0.10849682249984435,
         47.61863723377077,
         0.020431690933414001,
         74.761002954567601,
         0.036235648600449172,
         5.004035961178368,
         0.23800931636778144,
         83.2335049326893,
         0.058783008335579687,
         29.424959865901215,
         0.22154124466294473,
         17.652592770705759,
         0.076075263439272955,
         9.5519679307505232,
         0.086297908525990744,
         6.6553912466602405,
         1.9696645529132129,
         22.298254413746371,
         1.9948744250575547,
         11.935299890009251,
         1.3688152453041225,
         17.146740513352693,
         -0.48313630994750956,
         12.951537863383834,
         0.1264618784926895,
         43.658195738727905,
         0.19672995573667998,
         135.83827833333766,
         0.45891659327142698,
         13.465784166952968,
         0.46234653645947243,
         27.294006243472545,
         0.79104531995480754,
         12.996195359058287,
         0.67027372242491179,
         15.507184072872663,
         2.1876667202088775,
         3.7183328870503343,
         1.9222979145785963,
         9.026015210058894,
         0.30178861446583649,
         1.2594733721156852,
         0.41780374807842763,
         7.3526139647530213,
         0.076598314909058038,
         1.2350547878577194,
         0.33590049746250039,
         41.262304188702359,
         1.9349493588346514,
         29.545698741756624,
         1.9927489608889457,
         31.638813608077829,
         0.20353767594657485,
         44.812269967657883,
         0.79872460832264702,
         35.375374116686459
      ],
      [
         0.015202099447137182,
         null,
         0.02833608145990504,
         null,
         0.0058373231458658916,
         0.63744761026912733,
         0.005968896059712952,
         0.2342331814198832,
         0.0084558535316074518,
         1.5481108432867885,
         0.0063840550690580731,
         5.6672207199935025,
         0.017719905680401254,
         0.28339215136184803,
         0.048208310574867186,
         1.0550491720281006,
         0.00080125100364849709,
         0.13453753113204692,
         0.0025894245218755938,
         1.0721781511242443,
         0.0024490283470184407,
         0.47213198947676566,
         0.11893124567861207,
         1.8686623823668913,
         0.0060616708711898276,
         0.76010237232135214,
         0.043997176021417547,
         4.8186428370947487,
         0.006066561490957691,
         0.2289766100107461,
         0.045317473970042807,
         0.40190775123015543,
         0.016083407128614793,
         0.29988698798028768,
         0.017183989089401611,
         0.87328555267780605,
         0.0072531477663049038,
         1.3998654174920449,
         0.00095793123099206031,
         9.4246928361274804,
         0.0065926709949469045,
         1.7313998120817107,
         0.0098335587187750994,
         2.8498292214284913,
         0.0056487252048116566,
         1.0305475594392743,
         0.009628228623408723,
         3.7569405609336455,
         0.0064307526678970932,
         0.24359383256506434,
         0.007190965144515382,
         0.13425664478588906,
         0.12194545535759703,
         0.51791656186637103,
         0.15218666318777441,
         0.23049623347807316,
         0.15201342132017737,
         0.69714843895180512,
         0.15409661296269683,
         0.46164263845580961,
         0.0071014085758598173,
         0.99911375431116201,
         0.0032822363187621586,
         0.45891659327142692,
         0.073692546521878413,
         0.75693073918175247,
         0.024471162960665149,
         2.1362292731057031,
         0.04401208797290164,
         0.39028676617188796,
         0.037401915495688345,
         0.72041839402219521,
         0.22263745118086198,
         0.43222013645005897,
         0.13404238324550741,
         0.46527292688375221,
         0.0095904662616018484,
         0.5798554068971955,
         0.031025404472501482,
         0.89945831056841075,
         0.0067384397845942738,
         0.80540917102184828,
         0.069528220799321985,
         4.9211683640821633,
         0.16481197173418621,
         0.4219249756028699,
         0.19634304590412349,
         0.87138704448262594,
         0.0071755825927990371,
         3.3489912625555101,
         0.048893002631878228,
         1.8242535607130821
      ],
      [
         0.55507588624971937,
         null,
         0.67215395593721539,
         null,
         0.6384122801872284,
         61.282135401160723,
         0.1308312802601157,
         6.3725366818922344,
         0.73563281736355213,
         145.11994197107632,
         0.12639563156756511,
         103.80193489388969,
         1.4073618996372894,
         18.374660444968626,
         2.8950625824791749,
         16.523606800294136,
         0.03900946656855165,
         9.3841284505443525,
         0.036896223761626247,
         15.436021721320264,
         0.0053756560450980984,
         43.264316618291694,
         1.6563021384885095,
         27.023422191582235,
         0.20503244701295323,
         44.370016508352229,
         0.55170973086687924,
         175.60787211776949,
         0.34304013386694476,
         14.827250925553363,
         0.71122444404484852,
         6.1561113665575826,
         0.82892926552182011,
         21.353846468867879,
         0.7833736744912897,
         13.189648056674383,
         0.1175374736691564,
         128.67696733256079,
         0.018484256834336903,
         140.00005722345156,
         0.58919098266781189,
         24.841782121458689,
         0.17774340271123135,
         67.451406479045815,
         0.12158418382231195,
         88.270394987786091,
         0.20345298934902245,
         55.942368193758014,
         0.07351600791571572,
         3.9999365270389751,
         0.12085993309363505,
         2.3139864437767232,
         2.6004872702784385,
         45.033844766659001,
         2.4414054297966485,
         14.532197899781794,
         2.2226159572510582,
         28.460760818801415,
         2.6490746837887587,
         8.4728325799973092,
         0.081131283309103047,
         22.564908185515193,
         0.0087097486049501766,
         13.465784166952968,
         0.75693073918175247,
         72.543868580885899,
         0.38602148338397729,
         77.543038401476849,
         1.6778230281444593,
         23.31391128096444,
         0.6615675960354005,
         10.730356443667695,
         3.1910587788733675,
         45.17453177950388,
         2.1616043460064365,
         32.518520195544419,
         0.31860490686947895,
         33.176126610224756,
         0.49226059915812626,
         22.666846105007728,
         0.0029327953405690263,
         58.627565095179634,
         0.92846099561604178,
         115.25236848469625,
         2.5752965756412016,
         60.878502575136629,
         2.6578862263486549,
         12.663891790917566,
         0.077784456253271766,
         63.442562949720632,
         0.7003057311023464,
         29.558263991136187
      ],
      [
         0.0067755855469427357,
         null,
         0.0073697768055409722,
         null,
         0.0030956380614177879,
         0.2956464590228669,
         0.0085629156931538442,
         0.58229407817629819,
         0.0039659013024948998,
         0.71063588466094274,
         0.0055838636473346161,
         7.642720013835393,
         0.014002817617932531,
         0.097247956995619889,
         0.039026110184163312,
         1.6567999988628515,
         0.00045685699451514391,
         0.08064611489315994,
         0.0013041369664554348,
         1.767201296160239,
         0.0045329976104965504,
         0.17040984364090411,
         0.10856020830569342,
         1.7434691275810306,
         0.0044185396044208111,
         0.66898259873986698,
         0.045664486932715749,
         5.2386809755718176,
         0.0060939583800845524,
         0.093244035559709865,
         0.037699713313530246,
         0.18003608145504008,
         0.006740012414204191,
         0.19550869319568279,
         0.014137428900029277,
         0.60684018283210106,
         0.0021364409131249193,
         0.88539668429169938,
         0.00054992579425823627,
         7.564536167248531,
         0.003092471365768183,
         0.93386188322482566,
         0.010001003101591997,
         2.4624193186848213,
         0.0022255385912700616,
         1.0433281428118966,
         0.0076400353200997313,
         3.3416932356137172,
         0.0034625346807609534,
         0.10525284452114786,
         0.0028445380667502683,
         0.18937292492070978,
         0.078683460686429729,
         0.37370365777110331,
         0.10259214458813939,
         0.17153513854422911,
         0.10468725106044083,
         0.45770068760020954,
         0.11359216251048102,
         0.31969026717585691,
         0.006419153014018757,
         0.63287819081174446,
         0.0050514636865801824,
         0.46234653645947249,
         0.024471162960665149,
         0.38602148338397729,
         0.050913177818154055,
         1.6430696011986634,
         0.031976965057749829,
         0.16237736770470634,
         0.033971229958934007,
         0.98514244430315956,
         0.060131414315475806,
         0.10190573003395986,
         0.076409506348929068,
         0.33077213026319979,
         0.0062093352282242284,
         0.20286875425793921,
         0.022222704122730648,
         0.82633608967642114,
         0.0013981801265340469,
         0.51605747116298217,
         0.068628608499653465,
         4.2655331755552002,
         0.11359249328610119,
         0.5575642172326748,
         0.093672104558468736,
         0.94303136757659789,
         0.0034223876781966991,
         0.78320761745508671,
         0.010784350875049711,
         1.1030098857322008
      ],
      [
         0.26595524131212056,
         null,
         0.39517650109246882,
         null,
         0.59804416323629372,
         61.728586011717411,
         0.33129527346693149,
         15.957692088978307,
         0.78144851463494058,
         142.99893537836402,
         0.2387067612368948,
         209.04885682373714,
         1.5295218088113267,
         18.567665709928143,
         5.0196531848611485,
         78.351051174814557,
         0.036114334653990804,
         15.356550329496775,
         0.098708795967244231,
         78.959651773355176,
         0.84110926497831151,
         43.089039240575389,
         9.9620876337559903,
         154.97752057661162,
         0.60984171781941854,
         45.254302715692248,
         3.9995490109511693,
         544.3976988574874,
         0.44589699618309436,
         16.462897157744937,
         1.2754964017852082,
         10.586535286849566,
         0.7380880429439729,
         23.833017927085983,
         1.5137603328499778,
         50.88935933273919,
         0.1422010578859973,
         161.1022059109406,
         0.034413660078283836,
         583.32574377455535,
         0.63768258481837137,
         65.48944807742707,
         0.28324887476225269,
         130.75956795830425,
         0.20204003674857202,
         139.98271645464209,
         0.82946480839505954,
         298.12924679056528,
         0.13002660096498686,
         11.324953135547169,
         0.086768957838286281,
         6.0831343831276534,
         6.9681944481755647,
         64.815074301696328,
         6.4152955035594861,
         27.492053837431168,
         6.0749643779305762,
         55.072049570344085,
         10.984753328961826,
         29.516360864878354,
         0.1146500461893117,
         46.239068825608442,
         0.24159040328234987,
         27.294006243472548,
         2.1362292731057031,
         77.543038401476849,
         1.6430696011986634,
         215.74770313901629,
         3.2092134321712686,
         22.085282755361838,
         2.0999583342137038,
         48.292308927671911,
         5.7042859486505435,
         40.891345984486939,
         7.4831049992210197,
         54.120817014094627,
         0.61904652688554007,
         36.204832157070697,
         1.9096370291002225,
         83.24988837014881,
         0.056542782953177426,
         75.593183626481164,
         5.9535323525955564,
         450.09304338096865,
         7.763813981753021,
         81.016003635727174,
         8.5206825604595302,
         82.154120277344077,
         0.077202350963511329,
         85.075128754586146,
         0.36619802840609217,
         83.789182695194725
      ],
      [
         0.043593006091153734,
         null,
         0.032602258230192943,
         null,
         0.017321237499789654,
         2.5013499437488003,
         0.0058826872341532976,
         0.75927982385984016,
         0.021678172039396371,
         5.0650367577989561,
         0.0056758058160003297,
         3.9571711223023271,
         0.065232180868124143,
         0.34175568375092935,
         0.13934226147438464,
         1.2950593193901037,
         0.0020515941146217859,
         0.76216315139429081,
         0.0039985601915034372,
         1.5502818042072595,
         0.017415007662698715,
         2.0956911801530325,
         0.17469119913207098,
         2.5186634281444853,
         0.018401646805241492,
         1.3405996262563631,
         0.066053846642616751,
         12.284784433814618,
         0.010479808669635641,
         0.4138511038338753,
         0.037265699920749878,
         0.29106456502070932,
         0.033809829937381339,
         0.89255192599131572,
         0.038050233708859876,
         1.1848700032305961,
         0.0064054279540491808,
         5.4004301590546042,
         0.0015232177550076314,
         12.199317629467071,
         0.016726880176450038,
         1.5727190735530929,
         0.0070953998879455995,
         1.6180687225902084,
         0.0041141362604456373,
         4.714710571530027,
         0.014563856935416883,
         4.9960054805182796,
         0.0052761644747812367,
         0.10514348205370645,
         0.0037448665278311186,
         0.12452844424329826,
         0.15654545945059034,
         1.5760846410261302,
         0.17179831994381006,
         0.84614579502955345,
         0.155234918758344,
         1.2939503425887573,
         0.18954207171157278,
         0.66441868570708751,
         0.0061100676895596995,
         1.0718625738053911,
         0.0097448640468456166,
         0.79104531995480754,
         0.04401208797290164,
         1.6778230281444593,
         0.031976965057749822,
         3.2092134321712686,
         0.21654870418569822,
         0.49882031202914956,
         0.094347184466606865,
         0.85525843236939347,
         0.16792380320762931,
         1.5917592672275755,
         0.17997983312661675,
         0.97454922858114967,
         0.025221186134150732,
         1.2442805654844502,
         0.043882868148160156,
         1.4936731998583626,
         0.0069657501591119299,
         2.1541352829545204,
         0.10256322106763925,
         8.3417936253534286,
         0.22109784264817151,
         2.4776842037380842,
         0.21028370189296114,
         1.510460120022584,
         0.018642283273181869,
         3.1065751470269274,
         0.060741784508240804,
         3.973343504728414
      ],
      [
         0.51466964937287374,
         null,
         0.78084256017734777,
         null,
         0.27384997969565034,
         21.066169081978273,
         -0.026242084613091625,
         3.1588734204184119,
         0.26497257273004365,
         58.904573844134148,
         0.022643665555311929,
         14.121898279339053,
         0.35161006039972192,
         13.352344116551462,
         0.79272936005486472,
         5.7462759679600897,
         -0.018007843547185896,
         3.1051608678826685,
         0.014904295942570794,
         6.0555319255070668,
         -0.033981747136415941,
         20.029691936017468,
         0.28967876718042751,
         11.320770595754759,
         -0.010373860609738467,
         16.580421734817062,
         0.073144847500802967,
         32.116021287927538,
         0.16223012743801063,
         7.1218761162630537,
         0.25965317556332013,
         2.6953632444186666,
         0.44293321634277916,
         9.1291803020832916,
         0.18599654669000965,
         7.6209982166443346,
         0.063076851970946757,
         53.97683227765225,
         0.021827287164459783,
         67.135949187616148,
         0.18850048009112286,
         10.835426123396672,
         0.076523443492476889,
         31.50446633919054,
         0.051017436876363967,
         34.361515202270887,
         0.025520148205209144,
         13.152759616212116,
         0.080616548399072785,
         3.0140282997336421,
         0.035548020375879452,
         0.61784417162698158,
         0.51188540964844509,
         11.399666673276398,
         0.0086693700678922014,
         1.444861866073063,
         0.35508131834902251,
         10.289257038727628,
         0.88260618879765773,
         2.7898572194960898,
         0.063910845511773923,
         7.9804834791385941,
         0.075868601854043774,
         12.996195359058282,
         0.3902867661718879,
         23.313911280964444,
         0.16237736770470634,
         22.085282755361831,
         0.49882031202914956,
         24.24366477817204,
         0.3257307988031547,
         9.7255650819325563,
         1.4914240640991117,
         14.979071212621452,
         1.6472771326326079,
         13.24699207167734,
         0.20692208345504226,
         11.181070844148927,
         0.25338734397142293,
         6.6400543593275678,
         0.047757488683462829,
         20.492412856571256,
         0.19034447303147223,
         26.456253469302744,
         1.3866937354757551,
         17.131952873664048,
         1.2627389113671033,
         7.2053747463920379,
         0.14804280578664528,
         45.404658124504479,
         0.62599290850261224,
         16.539513098361631
      ],
      [
         0.036779404990249183,
         null,
         0.035498554485415085,
         null,
         0.0033957655855801818,
         0.7613336297135187,
         0.0045740483420019882,
         0.51403633495566425,
         0.0032391273819612773,
         1.1393387587127601,
         0.0050941056949030169,
         2.2125904016116107,
         0.01449525139905021,
         0.21155021588044007,
         0.086650851746559801,
         1.4536560674848531,
         0.00022683927257264791,
         0.5831100541205243,
         0.0033810824012666858,
         1.6814350167733212,
         0.011011884712591336,
         0.67554507751223292,
         0.22193217942120672,
         3.1950054552667453,
         0.006580075599138719,
         0.52917732853547972,
         0.093909562039957914,
         11.746364438056382,
         0.00087587869499656515,
         0.076939805613382511,
         0.01924509639294824,
         0.25361695095422898,
         0.0017072650632013531,
         0.1942621816221673,
         0.02859816072360857,
         1.2942998373896601,
         0.0044591665276318216,
         1.8905760208589255,
         0.0017932327299347882,
         14.137045262317756,
         0.0031123021749543556,
         0.99932372935035907,
         0.005531799772523569,
         0.93870851096881269,
         0.002207111874200311,
         1.7427975444613082,
         0.015256705294371425,
         6.5454523577495474,
         0.002344462040075206,
         0.059354738729772691,
         0.0037392034264913856,
         0.041507966381828132,
         0.15745352214002045,
         0.70016684709434862,
         0.13319332109397575,
         0.65328860943716993,
         0.15840190259836173,
         0.85906689065576214,
         0.20286912326580969,
         0.76977053290082731,
         0.0040885145614841453,
         0.5042536461442223,
         0.0076628855276000005,
         0.67027372242491157,
         0.037401915495688345,
         0.6615675960354005,
         0.033971229958934007,
         2.0999583342137038,
         0.094347184466606865,
         0.32573079880315475,
         0.1551512566835303,
         0.64438446420907003,
         0.18278686835733704,
         0.47627161607685364,
         0.079157784262925246,
         0.44356986428362133,
         0.019520566691439589,
         0.42830859798355297,
         0.05027593266665447,
         1.2801416987385434,
         0.00063288800464425749,
         0.64926900762016626,
         0.13608597803858691,
         8.9254380854280999,
         0.23791333637405798,
         0.59646087090435063,
         0.22469201707486436,
         2.1580754635599546,
         0.0071469598173727143,
         3.7378961048470676,
         0.028718646144736702,
         3.7271202365201184
      ],
      [
         0.26400258742611116,
         null,
         0.34463533101892152,
         null,
         0.11957448839083598,
         6.2692435743391561,
         0.22969125910079582,
         10.148008872327093,
         0.11163404046399113,
         22.074397789911949,
         0.11905529675707541,
         148.68806935945025,
         0.4249348710099084,
         3.5599816815588596,
         1.0846686405914363,
         47.925098305976597,
         0.00069881181947229268,
         0.81710413841500085,
         0.047585797896063986,
         48.862302781523852,
         0.16819208719336803,
         6.2965955759279284,
         3.6025361236866154,
         62.771354605203264,
         0.10803663770183758,
         17.765677283962887,
         1.4935705904353291,
         191.550684366936,
         0.10368620798817613,
         2.7885814678493457,
         0.7932235444226623,
         4.6872899665904093,
         0.35000686477352516,
         6.3727408169140434,
         0.4210066167328852,
         22.729706172600714,
         0.064116758342115873,
         32.619149939193633,
         0.016194255653296345,
         232.5088127345492,
         0.051901754310936937,
         22.293723208288792,
         0.17395148504950203,
         82.33705625099438,
         0.045887733349754843,
         35.444741035875573,
         0.24807314054972546,
         116.03252415335811,
         0.10299412292560942,
         3.2822834394080447,
         0.071379581597511704,
         5.751190526503791,
         1.7709490383524731,
         7.7208304217107839,
         2.0943355381386919,
         4.9309382280824803,
         2.49399282398252,
         14.164290704274634,
         3.380637009778273,
         10.038923231572072,
         0.096549422836990834,
         15.411414028716951,
         0.12562465104266535,
         15.507184072872665,
         0.72041839402219521,
         10.730356443667695,
         0.98514244430315956,
         48.292308927671911,
         0.85525843236939347,
         9.7255650819325581,
         0.64438446420907003,
         37.437070595650624,
         2.5309139318055562,
         3.2853478201851858,
         3.0404413213215635,
         13.043750966011331,
         0.28344963108779009,
         7.2604797630335716,
         0.81076362525621681,
         30.375309929741416,
         0.13342835103933376,
         15.821648438188564,
         2.2833771246008183,
         157.60375379044643,
         3.1882984981373275,
         14.239234863571564,
         3.018180818858013,
         40.588630858329772,
         0.24115582847944272,
         38.219705614137453,
         0.91154526199543073,
         48.310428096212561
      ],
      [
         0.12229525427949113,
         null,
         0.15972733723736721,
         null,
         0.011729680521592621,
         2.2429540130400136,
         0.029151916158582467,
         1.0501376543821117,
         0.015408985323985491,
         5.0947568008889137,
         0.024670949463246824,
         19.916175819705707,
         0.068384937339418597,
         0.98210413967450938,
         0.1969260297806385,
         4.0349190649673794,
         0.0038139706402708791,
         0.18305642213534368,
         0.0085596700002174113,
         3.6687960412853591,
         0.0027675897985473159,
         3.4924296935329413,
         0.45584687396183882,
         6.0840123390074838,
         0.03346086395133184,
         2.9980370135179775,
         0.16548023327355085,
         19.920310853649415,
         0.024058345197350482,
         0.60790922653745327,
         0.14823775787746959,
         1.334979879225902,
         0.083011384219687664,
         1.1921033159957855,
         0.074167506547954856,
         3.7255592662302908,
         0.034910360766897297,
         5.3420559990095438,
         0.0050287413909755616,
         36.835278102360789,
         0.014923237148625569,
         4.1968744951993218,
         0.03310694287240748,
         10.630426869721532,
         0.018808984760665431,
         5.4028364675701539,
         0.033453860906262858,
         13.858699238465785,
         0.03095546377580366,
         0.19487630808700446,
         0.030778568442223913,
         0.6677054421502675,
         0.45982449628290539,
         1.6443764108540191,
         0.53354430514931239,
         1.2236239979556638,
         0.63050740625215496,
         2.7925032609954807,
         0.62282781787991637,
         2.2545022773571262,
         0.024321288867306608,
         3.1257609337154033,
         0.019659115029701781,
         2.1876667202088775,
         0.22263745118086195,
         3.1910587788733675,
         0.060131414315475806,
         5.7042859486505435,
         0.16792380320762934,
         1.4914240640991119,
         0.18278686835733707,
         2.5309139318055562,
         1.6171291371015237,
         2.4710509670530945,
         0.79759930300306503,
         1.3581266365874183,
         0.10216127753994589,
         3.3684123941864059,
         0.15398117855880869,
         3.5545761901106454,
         0.045931460884353972,
         2.7447144185713159,
         0.2700393193448386,
         21.229246951931323,
         0.77810220914260042,
         1.3989791316316549,
         0.85020934779363677,
         3.9700230215242245,
         0.081746844660036691,
         29.010378218388681,
         0.38186478847147681,
         13.695772116251852
      ],
      [
         0.5002367826787536,
         null,
         0.46468412235349432,
         null,
         0.47823513917071236,
         44.411903226302016,
         0.083478012863441989,
         5.8903906452789636,
         0.4938497186280697,
         100.84517024572418,
         0.0799858815908637,
         57.029007004142727,
         1.057883537150544,
         14.949968936603359,
         2.0635595813533296,
         3.9908758508087918,
         0.027046703330152945,
         11.775497833973875,
         0.014823764406295157,
         1.3110542640590612,
         -0.11382210710670131,
         36.039078611639226,
         0.76536128827643579,
         8.2085381132459609,
         0.17085405584834504,
         32.965302803406338,
         0.20554331808428089,
         110.91891240956176,
         0.29587022870158508,
         8.6069248236475708,
         0.44414847923109912,
         4.5534826057200721,
         0.61657870345053356,
         18.627030276907007,
         0.52575987637510191,
         6.6698861245114447,
         0.096978962486403586,
         92.964329390858978,
         0.013445046168405448,
         69.916519956486013,
         0.39586919589532327,
         16.977950899803265,
         0.097346841552072558,
         22.827911404917486,
         0.076845628888549164,
         69.903792783059117,
         0.099479116832028952,
         23.375933471975316,
         0.0096561693777238722,
         -0.97794181082313769,
         0.051495722700121774,
         -0.39598378765050479,
         1.7466343937126436,
         30.407979016618384,
         1.8974513919066995,
         12.235561097287288,
         1.4455705355142765,
         15.872545128011147,
         1.3053662896876128,
         3.7479833845750692,
         0.079337539355745057,
         14.7907734302709,
         0.021244445236992704,
         3.7183328870503334,
         0.43222013645005908,
         45.174531779503873,
         0.10190573003395985,
         40.891345984486932,
         1.5917592672275753,
         14.979071212621454,
         0.47627161607685353,
         3.2853478201851858,
         2.4710509670530945,
         39.922505327647166,
         1.40410679912692,
         18.881930979391495,
         0.24899760500929152,
         27.897215060687579,
         0.29800136296175517,
         13.43434159446225,
         -0.0041953403566927297,
         45.341010484235269,
         0.37601031878395086,
         62.687630363918032,
         1.3741939244656174,
         37.075789238136373,
         1.5106162058425403,
         -1.3573614407082673,
         0.10112553952392674,
         70.556817194242655,
         0.79978930330583653,
         23.164297907581133
      ],
      [
         0.088639579389942796,
         null,
         0.09553399507984095,
         null,
         0.014373892432032413,
         1.4246622083096043,
         0.0054787723100366715,
         1.2690956083663076,
         0.01963628727697881,
         3.5615426379914341,
         0.0097879031259716261,
         6.9711946822587185,
         0.06940825029791281,
         0.48784416473066572,
         0.1689180708872921,
         3.3747829824927003,
         0.0029885679475966081,
         0.8060956131633974,
         0.0059241467007423027,
         3.1887479944906136,
         0.060718733937868835,
         1.6123273937861589,
         0.3979969872611836,
         6.1638388281118957,
         0.021059026362756847,
         1.2579934544298315,
         0.14998303778396205,
         17.93723787877585,
         0.030767052495160555,
         0.61551358741966777,
         0.051178417873614095,
         0.6020634253195456,
         0.050391508531949909,
         0.39503374384233481,
         0.05778184267520807,
         1.771331343206455,
         0.0085989849330485209,
         5.1389571692629881,
         0.0019143501670989401,
         29.472526503754153,
         0.012257744466698615,
         2.556876441300922,
         0.011611579675598178,
         7.4803966313513079,
         0.009108094002755425,
         4.7762328397205724,
         0.03123864393718552,
         11.485178268244049,
         0.021884649941123161,
         0.40526908130190881,
         0.012195065810897184,
         0.61434132501050542,
         0.30408543924867903,
         2.1080100857995703,
         0.21893713432459005,
         0.8920685505993563,
         0.50176023435924566,
         3.0263032921110962,
         0.81028089693111127,
         2.3985920320323304,
         0.01334030135955316,
         2.4835456903275275,
         0.026031416208604198,
         1.9222979145785966,
         0.13404238324550741,
         2.1616043460064365,
         0.076409506348929068,
         7.4831049992210197,
         0.17997983312661675,
         1.6472771326326079,
         0.07915778426292526,
         3.0404413213215635,
         0.79759930300306503,
         1.40410679912692,
         1.4713724146134488,
         1.6622559751450692,
         0.063725102746253398,
         1.16178590553134,
         0.17127906161563972,
         4.8400210150864282,
         0.034973292053134521,
         2.2095752134883009,
         0.25571921368697609,
         20.02828063537746,
         0.68670564337991014,
         2.3393726030905047,
         0.7285719045968706,
         4.5687072329181815,
         0.12553511443723672,
         24.370316805529015,
         0.46378973099868998,
         17.027584249066411
      ],
      [
         0.2163835159466142,
         null,
         0.42127059419817714,
         null,
         0.39163316699122591,
         25.035061529804452,
         0.025326144205126237,
         1.9542729265083438,
         0.37933646601333487,
         72.769652277479935,
         0.063387754825572809,
         63.488015480516005,
         0.64982034960015234,
         6.9518912087883642,
         1.6227857075809806,
         18.429209630806092,
         -0.001995853455082422,
         2.8547099191286462,
         0.034402007882101349,
         17.342725683845387,
         0.12369611052575444,
         23.222089269302586,
         1.594806114850569,
         32.928366572685199,
         0.1504310729669926,
         22.580859953281706,
         0.60712415674569731,
         136.9686565733623,
         0.11467610891913695,
         6.4067099478019163,
         0.40722267720891919,
         4.0142609676215271,
         0.45570536194765671,
         9.1530248188609065,
         0.45328043980042043,
         15.332933734108856,
         0.053035437506435135,
         62.988161287496155,
         0.016177771963389077,
         126.32322738637833,
         0.26504112478682373,
         19.041254328741385,
         0.10780099452959777,
         53.145675357738448,
         0.077241911169793565,
         43.244927995608528,
         0.14743967334613586,
         60.905592982420799,
         0.090886644856899401,
         4.3799176049405135,
         0.055379102456608771,
         2.6560306345906142,
         0.8753359996449509,
         19.905142807452464,
         0.88248778833163788,
         4.4345959457515516,
         1.6193118947257208,
         16.036608387304359,
         2.4770122593979487,
         4.4315654127753072,
         0.016103256807248549,
         14.791176192896591,
         0.033335222961263108,
         9.026015210058894,
         0.46527292688375232,
         32.518520195544426,
         0.33077213026319979,
         54.120817014094627,
         0.97454922858114978,
         13.246992071677337,
         0.44356986428362127,
         13.043750966011331,
         1.3581266365874183,
         18.881930979391498,
         1.6622559751450692,
         28.292611183905965,
         0.14291272632005042,
         14.248396636830385,
         0.32882357418495722,
         19.58734055455426,
         0.0016463544227171278,
         27.890600183761929,
         0.96602304640732251,
         98.776814878350464,
         1.4706118375246799,
         30.407457858638399,
         1.5485003830345676,
         16.209296284822351,
         0.028673918264049129,
         34.708997987895501,
         0.072266515167286105,
         17.890718529127646
      ],
      [
         0.015143351898115666,
         null,
         0.015304978924679621,
         null,
         0.0028266849055298741,
         0.34278686537590852,
         0.001492899870075557,
         0.16738839680103021,
         0.0018434229926896819,
         0.52696192952011178,
         0.0020734738973771268,
         0.86067152994884966,
         0.0065601110894039256,
         0.057246199948279855,
         0.022607482501419668,
         0.36597819416860639,
         0.000966554321494727,
         0.06000400325517434,
         0.0006459856546324141,
         0.40809331471970089,
         0.0062523674843987754,
         0.4696520105269586,
         0.04629654462224795,
         0.72346577182670946,
         0.0067575364180996311,
         0.20166133957160398,
         0.01880042093688206,
         3.2136670420087405,
         0.0037925403258963334,
         0.061062070465237664,
         0.01004880343240263,
         0.099071213083633702,
         0.0059380528979402205,
         0.19567542793331924,
         0.0052115357363910226,
         0.36249841632008595,
         0.0024668717100487349,
         0.89088737971808607,
         0.00064808216752493242,
         3.509214101765266,
         0.0011695663152624025,
         0.1937621804773268,
         0.0022096731819371148,
         1.1301139348768281,
         0.001178890753506511,
         1.4756168595934145,
         0.0038166066519607993,
         1.4391401077122112,
         0.00069678000201200269,
         -0.056810720115496087,
         0.0019134427758699963,
         0.11489303705969267,
         0.04356598724894363,
         0.31296198712518053,
         0.039661209905419485,
         0.26239184999541076,
         0.04398429908923232,
         0.24582603863356015,
         0.047365898739154498,
         0.23762875500474573,
         0.0020381029981258957,
         0.25974947883855748,
         0.0030559140099373407,
         0.30178861446583649,
         0.0095904662616018484,
         0.31860490686947901,
         0.0062093352282242293,
         0.61904652688554007,
         0.025221186134150725,
         0.20692208345504232,
         0.019520566691439589,
         0.28344963108779009,
         0.10216127753994587,
         0.24899760500929152,
         0.063725102746253398,
         0.14291272632005042,
         0.024655100619829527,
         0.28195861408557638,
         0.016022751077668363,
         0.44862982806791546,
         0.0020251185611239036,
         0.3078857881756617,
         0.028492842713352846,
         2.0899584253315755,
         0.065672447605746254,
         0.32899050726213819,
         0.061936285935920911,
         0.54664048150697453,
         0.0061207950522017543,
         1.9381473447209083,
         0.026334521096917762,
         1.235101848034805
      ],
      [
         0.28847394732629239,
         null,
         0.3054966152932716,
         null,
         0.34325403633687407,
         31.167696687289201,
         0.1175076928565696,
         4.6758313247720196,
         0.40052005477751307,
         74.308113020648662,
         0.069070880234670867,
         65.111547163479827,
         0.80460751261469898,
         11.667241324269774,
         1.6624010166187171,
         11.889994923095063,
         0.01582525514107443,
         4.6058877418971225,
         0.029934849227421668,
         9.2424793548411301,
         0.008195601172490824,
         29.09411670395464,
         1.2210125989845229,
         15.832885784943711,
         0.19946250682605554,
         17.585213821494598,
         0.41299884176745238,
         112.76343811774946,
         0.25790588260413505,
         5.4166510689244385,
         0.42356153852399869,
         3.5384460863524096,
         0.45560859417837268,
         15.477164697472098,
         0.50265982430546563,
         9.6481453702964153,
         0.069772267931337437,
         78.252442957335347,
         0.010777859707007334,
         93.261889164673164,
         0.3094073608185649,
         17.806741994684508,
         0.081183576731791149,
         56.116175571140616,
         0.060162049971889335,
         61.268138011275973,
         0.099729647461191423,
         36.975255253199222,
         0.049319033203447625,
         0.065217207044542813,
         0.052185784320882035,
         0.48700659546852765,
         1.5138111343368248,
         20.931290012309915,
         1.7755709609274126,
         7.6237970336196943,
         1.156300017883249,
         13.107170369178759,
         1.5351501180667686,
         2.95580613543087,
         0.0617734413644433,
         12.990354741274505,
         0.048349575628484853,
         1.2594733721156843,
         0.5798554068971955,
         33.176126610224756,
         0.20286875425793921,
         36.204832157070697,
         1.2442805654844507,
         11.181070844148923,
         0.42830859798355303,
         7.2604797630335716,
         3.3684123941864059,
         27.897215060687579,
         1.16178590553134,
         14.248396636830387,
         0.28195861408557638,
         35.189480803706928,
         0.33990405676486279,
         13.706426530620512,
         0.18763495943839209,
         27.982388423969908,
         0.6966371239215603,
         74.48776877142339,
         1.4137496000291785,
         29.607011947606438,
         1.6340101976901238,
         4.8855771382120512,
         0.060923136540067729,
         47.648604803352484,
         0.4960544687724539,
         22.970163685709085
      ],
      [
         0.01991310891007762,
         null,
         0.020698130485701419,
         null,
         0.0027365849153004451,
         0.34433038179635939,
         0.0046600523712284894,
         0.20878539670020813,
         0.0035411555198135757,
         0.67286076002568207,
         0.0043233784920574123,
         2.1049376617109923,
         0.011803378431242663,
         0.15759865000599693,
         0.053272993083082983,
         1.1749050171471076,
         0.00056625738414101351,
         0.32694620928915602,
         0.0019776263777392757,
         1.1655031127521365,
         0.0088030481839722063,
         0.26292728606370797,
         0.1604068615355588,
         2.4122313703033265,
         0.0053747003795442281,
         0.35777903294215585,
         0.065993123432188661,
         7.7903096212876237,
         0.0029663276848279629,
         0.091758300169175411,
         0.018891442590513209,
         0.18565511028732479,
         0.0050864071303990599,
         0.16962348426953769,
         0.017824127083140916,
         0.7950319873363364,
         0.0032880714991159713,
         1.377192804439437,
         0.00077274753195592924,
         10.318997258183012,
         0.0021109076183025632,
         0.90719314510936466,
         0.0037764169428307764,
         1.708215504627923,
         0.0025693693141946757,
         1.3918579482433859,
         0.01161190364540878,
         4.8172265239283556,
         0.0023751000274575985,
         -0.011511524739235099,
         0.0028095944079962474,
         0.074221772378975648,
         0.10947983412265644,
         0.45089823843608201,
         0.10369986519464192,
         0.347936403577498,
         0.11504759165645329,
         0.60006508862631036,
         0.15836711805608708,
         0.48295136776803893,
         0.0032049992592040515,
         0.52522595344251266,
         0.0050617842568544706,
         0.41780374807842763,
         0.031025404472501482,
         0.49226059915812626,
         0.022222704122730648,
         1.9096370291002225,
         0.043882868148160163,
         0.25338734397142298,
         0.050275932666654463,
         0.81076362525621681,
         0.15398117855880866,
         0.29800136296175517,
         0.17127906161563972,
         0.32882357418495722,
         0.016022751077668367,
         0.33990405676486279,
         0.047785015443881911,
         1.2905541832716354,
         0.0037517132436368371,
         0.55523946279606462,
         0.097984586298631368,
         6.7521606501899116,
         0.15207060317485391,
         0.4428717807458647,
         0.16475470782111279,
         1.5812713828189546,
         0.011952126515007896,
         3.3261199915121709,
         0.053724654352884649,
         2.7483272208907628
      ],
      [
         0.2866599009407606,
         null,
         0.13683635397802918,
         null,
         0.21709666122642146,
         18.991501733956472,
         0.2556776224427364,
         1.7340314828219647,
         0.22490880350363768,
         37.733598953697758,
         0.12202762914764211,
         68.562069674533916,
         0.73937850946117822,
         6.9698519953004023,
         2.1767865118890173,
         46.711858026242453,
         0.041027282190903694,
         9.815998269110775,
         0.048560832072976477,
         42.12085847976936,
         0.32952854661172504,
         8.5241128297943121,
         6.0033796478974928,
         93.900842172226433,
         0.22600890903383664,
         13.275744866852683,
         2.4411932574047914,
         314.90660029636229,
         0.15149702248965091,
         3.2640327197274317,
         0.46753794035419616,
         5.150851948373445,
         0.32656730723681637,
         7.6994921022416039,
         0.71800874382921798,
         30.069631610747482,
         0.082419380925148888,
         58.545636640977527,
         0.015077471287805969,
         358.00465948775872,
         0.12345052002853184,
         26.890396054486914,
         0.076591330215963344,
         68.652323379963349,
         0.035178018604471291,
         55.632897691177767,
         0.38496501207509376,
         183.43121047098228,
         0.05467506393719955,
         1.1254026718357673,
         0.034247136433500608,
         3.9706293001900788,
         3.4310248261199741,
         20.424496835849023,
         2.9544705179715609,
         13.977008100912329,
         3.0173939653894197,
         21.201427719712328,
         5.3819991728720691,
         15.381961594152905,
         0.064240958968478049,
         17.768407059578873,
         0.1559287297383716,
         7.3526139647530213,
         0.89945831056841075,
         22.666846105007735,
         0.82633608967642114,
         83.24988837014881,
         1.4936731998583626,
         6.6400543593275678,
         1.2801416987385434,
         30.375309929741412,
         3.5545761901106454,
         13.43434159446225,
         4.8400210150864282,
         19.58734055455426,
         0.44862982806791546,
         13.706426530620512,
         1.2905541832716354,
         58.524132477643761,
         0.040076721830467371,
         26.495948588465531,
         3.6632632044983175,
         254.4646698338878,
         4.2004281291600662,
         27.904829573577899,
         4.5273537441869616,
         55.70993862874068,
         0.1986228650177137,
         37.697180165493066,
         0.75633917321584831,
         74.648143962297269
      ],
      [
         0.0033897945805278547,
         null,
         0.0042163350202174188,
         null,
         -0.00010492390527855696,
         0.061632804753730994,
         0.00044969556471188051,
         0.0097039539702123007,
         0.00025259377159170981,
         0.079787640272423063,
         0.00041343302237565,
         0.31920581167002549,
         0.0014964925108793465,
         -0.043142220124089872,
         0.0017008855760576554,
         0.11685975286956173,
         0.0001271832580244106,
         -0.10978141694845259,
         0.00024851331531598335,
         0.13924104610620833,
         0.0046693385628252364,
         0.10410021195129583,
         0.0003576780983492729,
         0.044335388527617488,
         0.0012961861319269934,
         -0.22243108853333982,
         6.864979733109595e-05,
         0.13425991999279016,
         2.2360246956802253e-05,
         0.0099569599770354504,
         0.0026740765854020793,
         0.0068952095607556461,
         0.0010705938026413647,
         0.037584151793671021,
         0.00036215556190976944,
         0.074846114205289388,
         -1.1620800981939196e-05,
         0.33757585663334322,
         0.00014994618742816642,
         0.36255643487195477,
         0.00023034041099722095,
         0.028861069943852687,
         0.00027629184561389679,
         0.76617807045128128,
         -7.5875233055990997e-05,
         0.28262670966235159,
         0.0001576855714132385,
         0.10477156107889687,
         0.0018957349711912282,
         0.045875784848728271,
         0.00086532941142522459,
         0.028974697942147583,
         0.0025131962176492676,
         -0.020577654842563943,
         0.004387027390014185,
         -0.015957262678668472,
         0.012451097652018531,
         0.093655701397275318,
         0.022738868832546243,
         0.072310740270025417,
         -0.00033676506549647488,
         -0.036138863317291284,
         0.00094096236151950199,
         0.076598314909058038,
         0.0067384397845942729,
         0.0029327953405690263,
         0.0013981801265340473,
         0.056542782953177426,
         0.0069657501591119299,
         0.047757488683462829,
         0.00063288800464425749,
         0.13342835103933376,
         0.045931460884353972,
         -0.0041953403566927297,
         0.034973292053134521,
         0.0016463544227171313,
         0.0020251185611239036,
         0.18763495943839209,
         0.0037517132436368371,
         0.040076721830467371,
         0.0092674792551119944,
         0.038335315307682624,
         0.0018201089647035473,
         0.2021767260705184,
         0.027453472996485238,
         0.077302423532596504,
         0.027586990408402998,
         0.0546682753071185,
         0.0053985499144138405,
         0.5050960690221441,
         0.019831351356304056,
         0.47394117014175924
      ],
      [
         0.3449448549278632,
         null,
         0.37838767503876114,
         null,
         0.62057362741439714,
         51.189721509422746,
         0.049160756785591023,
         3.0588496487514578,
         0.68950785729054187,
         140.00977205726485,
         0.13900148434556148,
         76.753815437726871,
         1.4002037554344631,
         15.593681506244126,
         2.7625823406075232,
         20.959141548013839,
         0.030516684366116632,
         11.013483738648587,
         0.027310113866565053,
         16.733234098552916,
         -0.32408840196582162,
         42.334297698171234,
         2.3823288532229432,
         34.940149787696676,
         0.11590338647452901,
         57.154479301259634,
         0.76095472543388754,
         198.12936553919423,
         0.39391435205175257,
         10.881934818109984,
         0.70963379751229483,
         7.8072971960498556,
         1.1799972056234671,
         31.141139664915425,
         0.83309769647156018,
         16.951806789117995,
         0.16686367957249865,
         140.08991467386542,
         0.026372405096710329,
         192.00220737091627,
         0.53933889073428565,
         37.456864230279422,
         0.15850911389542149,
         38.319574626563025,
         0.15865395966324908,
         114.85694826125152,
         0.14630553263137674,
         77.724406652482614,
         0.10683753824627773,
         0.8936655301691665,
         0.073751416003764378,
         -1.1375617844891135,
         2.5550290260434054,
         35.337787510598005,
         2.8126546635719496,
         12.704579280262511,
         1.769905975337519,
         22.118902418915106,
         3.1957124551529019,
         7.2497080773334712,
         0.099838068533828581,
         28.590512688239382,
         0.082506554035636018,
         1.2350547878577194,
         0.80540917102184828,
         58.627565095179634,
         0.51605747116298217,
         75.593183626481164,
         2.1541352829545204,
         20.492412856571256,
         0.64926900762016637,
         15.821648438188564,
         2.7447144185713155,
         45.341010484235269,
         2.2095752134883009,
         27.890600183761933,
         0.3078857881756617,
         27.982388423969915,
         0.55523946279606462,
         26.495948588465538,
         0.038335315307682617,
         100.55746100970373,
         1.2475287043235535,
         126.73125243166406,
         2.6707925519210489,
         56.153015782188042,
         3.1037635640763583,
         8.8184417384829992,
         0.078655025214435598,
         18.548526406737906,
         0.50439465056288069,
         26.154540282380353
      ],
      [
         0.014688142479368673,
         null,
         0.01103450442000534,
         null,
         0.0023220505345057586,
         0.47326877018463248,
         0.016624326809014836,
         0.23181292625011801,
         0.0045635383025165299,
         1.0194646432758043,
         0.0085571189108431481,
         4.3168377282888741,
         0.027403739626806728,
         0.2209190370297659,
         0.1450214647240527,
         3.8496804450996134,
         0.00070380591522418848,
         0.58238418261998892,
         0.0050291361963879589,
         3.7724125549945797,
         0.022815299942891356,
         0.25110801722664489,
         0.56570121009078245,
         8.2914092672811623,
         0.017058304562504525,
         0.37611132499155919,
         0.23153086441829698,
         26.040080488758608,
         0.0069038006753147267,
         0.037098651001202798,
         0.029010936596578156,
         0.30799603348581123,
         0.0044673575722291832,
         0.32788927530706424,
         0.059397499514116825,
         2.4821762026987191,
         0.0047148465543925952,
         3.0641201418963204,
         0.0014390309956694744,
         32.682067067274019,
         0.0024541810794148542,
         2.2894690938125044,
         0.0046566223967181714,
         5.395456888040175,
         0.0032910396604282173,
         3.4719192973507083,
         0.035225971455717729,
         16.286770479900998,
         0.0048319462057806687,
         0.085260750638204125,
         0.0030615093597895311,
         0.31636035226080433,
         0.31192518669932506,
         0.81313958732287173,
         0.25938682873544672,
         0.80983156431203951,
         0.2298962605063373,
         1.404070881373803,
         0.42662729830956553,
         1.1863884569641052,
         0.0052216663616519174,
         1.3212321431148746,
         0.013217138140108733,
         0.33590049746250034,
         0.069528220799321985,
         0.92846099561604178,
         0.068628608499653451,
         5.9535323525955564,
         0.10256322106763925,
         0.19034447303147223,
         0.13608597803858688,
         2.2833771246008183,
         0.2700393193448386,
         0.37601031878395086,
         0.25571921368697609,
         0.96602304640732251,
         0.028492842713352846,
         0.6966371239215603,
         0.097984586298631368,
         3.6632632044983175,
         0.0018201089647035473,
         1.2475287043235535,
         0.34180457050455959,
         22.658176194536974,
         0.3720364548883881,
         1.1333239765372662,
         0.3804377697840875,
         5.1780148969692377,
         0.0075107266632198494,
         2.8542506547896895,
         0.028893399338512572,
         5.2131295373317954
      ],
      [
         1.2099984307855989,
         null,
         0.98561602610277921,
         null,
         0.72318045484069704,
         79.234447688809141,
         1.1633517727404994,
         23.90102475578697,
         0.90205223934868306,
         185.79851386128217,
         0.60631293738532754,
         333.68689321624367,
         3.0714843882277796,
         26.215711023390561,
         11.984580730632912,
         260.57389266338708,
         0.031141529678789394,
         41.597127108373648,
         0.37313515090644817,
         242.18623354289466,
         1.6529971455272465,
         61.260413824209422,
         37.667221297977129,
         554.98287826280159,
         1.4155877209728644,
         60.629636227745905,
         15.338575329576889,
         1865.006568068876,
         0.60115016063512794,
         17.538749469319892,
         2.0603303182691204,
         25.34868872951926,
         1.1212284638029362,
         37.552670427834443,
         4.4222401983118065,
         170.59003399372872,
         0.33660929086253727,
         312.63052177760187,
         0.097050193766636469,
         2187.857650464277,
         0.62251384032197354,
         160.53769372013676,
         0.28927683234841961,
         395.47224437988115,
         0.30916493672768336,
         302.10344190447938,
         2.4659630910978518,
         1094.8998673379681,
         0.35301373446039808,
         6.7593459850080659,
         0.30145172393915642,
         26.892980004292934,
         21.32183157262136,
         86.641862371126706,
         18.090883126725625,
         62.673008008596369,
         16.850580036396899,
         115.79296017132936,
         30.563630189754306,
         84.238311471265291,
         0.25411634479031114,
         112.23261438459181,
         0.84666825121053368,
         41.262304188702359,
         4.9211683640821633,
         115.25236848469623,
         4.2655331755552002,
         450.09304338096865,
         8.3417936253534286,
         26.456253469302737,
         8.9254380854280999,
         157.60375379044643,
         21.229246951931323,
         62.687630363918039,
         20.02828063537746,
         98.776814878350464,
         2.0899584253315755,
         74.48776877142339,
         6.7521606501899116,
         254.4646698338878,
         0.2021767260705184,
         126.73125243166405,
         22.658176194536974,
         1637.7481870140912,
         25.705222133576303,
         128.93042595385367,
         26.649085092551623,
         345.58906085832336,
         0.86250661100238701,
         284.40112543828411,
         3.5181439502603391,
         409.53741871766539
      ],
      [
         0.12913481524558051,
         null,
         0.15715806260113957,
         null,
         0.014033360792146701,
         2.4218997212099951,
         0.019049030855510424,
         1.6223314391771306,
         0.018528284515469229,
         4.1086270492204413,
         0.018639894096830638,
         14.497589055790398,
         0.079134687462962566,
         0.48602398276550929,
         0.2352958850504196,
         4.9355511655167206,
         0.0036404264312281018,
         0.82786101280093005,
         0.011490027441201138,
         5.8639238139190759,
         0.031230288703190182,
         2.0925804418600014,
         0.59413252683852047,
         8.9025193693469706,
         0.020652124960527662,
         1.5294543922868669,
         0.23918221965285311,
         28.637165955176588,
         0.018029628520505381,
         0.29283308899980615,
         0.11732368948951188,
         1.0486943787840335,
         0.039912197827430225,
         0.75557474714183392,
         0.074998135461867274,
         3.7317153936072125,
         0.019844584371133379,
         6.6287430064484791,
         0.0053225081637293063,
         42.936491998989553,
         0.011567245834469534,
         4.9215316135925882,
         0.030553113005402064,
         9.576987555657821,
         0.011510457852231145,
         6.1818376508575374,
         0.037047468858119485,
         18.055516556475858,
         0.024799391444470482,
         0.62609500420329556,
         0.02109369076981291,
         0.69508517226679389,
         0.51845531986115012,
         1.6196045708243347,
         0.47294115930860003,
         1.2291959905677305,
         0.69166733665858859,
         3.0559488481914237,
         0.82563723739897354,
         2.5650497799828722,
         0.019399360039205289,
         2.2641141358262606,
         0.023168966695100789,
         1.9349493588346518,
         0.16481197173418621,
         2.5752965756412021,
         0.11359249328610119,
         7.763813981753021,
         0.22109784264817151,
         1.3866937354757551,
         0.23791333637405804,
         3.1882984981373275,
         0.77810220914260042,
         1.3741939244656176,
         0.68670564337991014,
         1.4706118375246799,
         0.06567244760574624,
         1.4137496000291785,
         0.15207060317485391,
         4.2004281291600662,
         0.027453472996485238,
         2.6707925519210494,
         0.3720364548883881,
         25.705222133576303,
         0.98168557528240508,
         1.8792828922889677,
         0.9010534831575755,
         5.2059087591415336,
         0.063177812268545103,
         12.147532752967098,
         0.27513852511233677,
         12.258103370345339
      ],
      [
         0.34837056539269451,
         null,
         0.28876758020322935,
         null,
         0.57692359371828128,
         58.671240722599279,
         0.11607514945272011,
         12.942999582279899,
         0.70130280369997422,
         125.32011342153719,
         0.1366421999863007,
         125.818158514234,
         1.6397472341189905,
         14.981281925125842,
         3.1146498906533173,
         20.560038396005503,
         0.072306601075358523,
         8.4385515805558917,
         0.041161335049334377,
         19.342913961955404,
         0.60187076261440453,
         40.422993710705732,
         2.0351924093422928,
         33.714212939712283,
         0.43072529647794927,
         29.876267575519844,
         0.67623632049151094,
         204.89703338196153,
         0.36678212469663962,
         15.745758044536796,
         0.76402881827807856,
         6.2462188399791145,
         0.77228223822566133,
         18.764579994711646,
         0.81173979730589063,
         13.096655454397215,
         0.094760359668807193,
         136.20064026487381,
         0.0099255700275489803,
         142.2709366991175,
         0.57081674403539939,
         26.932503400109876,
         0.20598749552350665,
         74.49338629624026,
         0.10895530099527928,
         105.21312282153841,
         0.27565567036184496,
         64.613634847994476,
         0.088938297521810733,
         7.5064671211125713,
         0.061281521106426713,
         0.70223261768257061,
         3.2126713241792531,
         53.363745971717179,
         2.850830153057748,
         18.021725907147804,
         0.50174919666592244,
         33.749625974844278,
         1.9336205260765205,
         11.446452376534612,
         0.083966472461838984,
         31.745453659644753,
         0.12116535708892522,
         29.545698741756624,
         0.42192497560286996,
         60.878502575136636,
         0.5575642172326748,
         81.016003635727174,
         2.4776842037380842,
         17.131952873664048,
         0.59646087090435074,
         14.239234863571564,
         1.3989791316316551,
         37.075789238136366,
         2.3393726030905047,
         30.407457858638399,
         0.32899050726213819,
         29.607011947606438,
         0.44287178074586486,
         27.904829573577899,
         0.077302423532596504,
         56.153015782188042,
         1.1333239765372662,
         128.93042595385367,
         1.8792828922889673,
         96.001361579527384,
         2.2165929085640186,
         29.281674792863463,
         0.11063113386397608,
         -5.0212716323095705,
         0.4396794067449093,
         38.384370371818846
      ],
      [
         0.10871899274357559,
         null,
         0.15963148777824909,
         null,
         0.017082690352505574,
         2.5368698074933365,
         0.019703248874828074,
         0.99347072150422921,
         0.024223952790806056,
         5.5982443643432642,
         0.027577131583857297,
         17.522881538636295,
         0.085923404560881572,
         0.72335428477504049,
         0.24974271560992528,
         4.5167348449074485,
         0.0066194054911767539,
         0.54356592255999459,
         0.013738225441628003,
         5.0078308425142559,
         0.039897284079967101,
         1.9433746467701805,
         0.62455031789250093,
         9.3879077735020484,
         0.025837687751253845,
         1.5303699189559907,
         0.24054275307982448,
         30.28902437742429,
         0.025599987994782327,
         0.51605462162140625,
         0.16258834242333539,
         1.4511038476828135,
         0.042942344238185826,
         0.84541655204006783,
         0.080589756375451502,
         3.9750616211811707,
         0.027191491840574577,
         7.327838695211776,
         0.0052464968037316505,
         48.057703698739061,
         0.018475108333154043,
         7.1403484653374125,
         0.038846626340006782,
         9.9063725949941368,
         0.017619427019957536,
         6.1977860686880222,
         0.04154487847212647,
         19.590933526833251,
         0.031149138782138357,
         0.48718350000757638,
         0.029131595701195036,
         0.49598837268744644,
         0.5657574393885042,
         1.9572221228082947,
         0.62129709431668889,
         1.4151280380803275,
         0.74745264205958806,
         3.0093106132029437,
         0.85705213524566459,
         2.5794328337155985,
         0.026380286070250177,
         4.1356615483857384,
         0.023139710483548851,
         1.9927489608889453,
         0.19634304590412349,
         2.6578862263486545,
         0.09367210455846875,
         8.5206825604595302,
         0.21028370189296114,
         1.2627389113671035,
         0.22469201707486436,
         3.0181808188580126,
         0.85020934779363677,
         1.5106162058425401,
         0.7285719045968706,
         1.5485003830345676,
         0.061936285935920904,
         1.6340101976901236,
         0.16475470782111276,
         4.5273537441869616,
         0.027586990408402998,
         3.1037635640763583,
         0.3804377697840875,
         26.649085092551623,
         0.9010534831575755,
         2.216592908564019,
         1.0498411159933996,
         5.6196732459288858,
         0.058532724117546467,
         12.076337135977862,
         0.30275125784394208,
         11.837546377904816
      ],
      [
         0.26982046423086586,
         null,
         0.39773375558914137,
         null,
         -0.0049332037236899939,
         -2.0079153088387063,
         0.25332981500303592,
         6.2184514626177831,
         -0.036128158015977727,
         -10.33511004502687,
         0.11962798009086288,
         74.904366045794845,
         0.30036675134585933,
         3.2727314272106689,
         1.6270485776410684,
         62.561441492438007,
         -0.0045302462857256184,
         2.5880295582925221,
         0.10528577125382432,
         60.895893881383849,
         0.81622972065044053,
         -3.6093391873892102,
         8.7051863877781983,
         136.29842602547092,
         0.34229395297700055,
         -7.4275357584511674,
         3.5091480068602814,
         382.10337866339472,
         -0.017935940671000683,
         5.6264739474809478,
         0.3821780796073484,
         4.3903957722909031,
         0.061570192488009816,
         0.51449327459555594,
         0.84398568836799526,
         38.459307509548978,
         0.052690115293050052,
         35.305636991026503,
         0.02591652901460189,
         507.5098445154847,
         -0.046857110980576919,
         21.734253775907018,
         0.076564415257850349,
         117.81817123974598,
         0.050867299697160251,
         55.692518987608977,
         0.61159527612475562,
         252.0536013862683,
         0.089433067680702236,
         9.0444676167429741,
         0.083485641441888359,
         8.3474803521050482,
         4.0874221106629083,
         17.068055966151899,
         2.751978196065942,
         12.877961788283702,
         3.0137432874511374,
         27.985784013382982,
         4.8662109817074937,
         24.837201421237992,
         0.064441422236897597,
         19.480828064698787,
         0.26269031562767098,
         31.638813608077825,
         0.87138704448262594,
         12.663891790917562,
         0.94303136757659789,
         82.154120277344077,
         1.5104601200225838,
         7.205374746392037,
         2.1580754635599542,
         40.588630858329772,
         3.9700230215242245,
         -1.3573614407082673,
         4.5687072329181815,
         16.209296284822351,
         0.54664048150697453,
         4.8855771382120512,
         1.5812713828189546,
         55.70993862874068,
         0.054668275307118513,
         8.8184417384829992,
         5.1780148969692377,
         345.58906085832336,
         5.2059087591415336,
         29.281674792863463,
         5.6196732459288858,
         124.2006310527031,
         0.23317235412575904,
         76.280292524958341,
         0.56938891170062012,
         92.312993075246439
      ],
      [
         0.011832429794783236,
         null,
         0.011180794671332928,
         null,
         0.00030772563359154014,
         0.069845973274137566,
         0.00031512490744237635,
         0.12109694095993928,
         0.00039171319033702486,
         0.13730078482207436,
         9.2960627910896188e-05,
         -0.088153176119668442,
         0.0070548309983563427,
         -0.012292882781314192,
         0.0084329113047123816,
         0.1202803898866453,
         6.9322464122955696e-05,
         -0.01418599152697007,
         0.00035641913969676128,
         0.14784987908608438,
         0.0045178654341488022,
         0.13138020136505371,
         0.0064126671471867814,
         0.21345573040470561,
         0.00097709951187523311,
         0.02745595508486226,
         0.0026602743976730779,
         0.54481715456617696,
         0.0018648065379373144,
         0.028738727134194605,
         -0.00098926297394308447,
         0.0055122714975247497,
         0.0050322184289689348,
         0.019642528074889778,
         0.0024320039599748594,
         0.068477930680748922,
         0.00010181881603721669,
         0.22646857919362937,
         0.00014644324441054235,
         1.1786180692949637,
         0.00010870283716075268,
         -0.091314556104586192,
         -0.00015577984244083567,
         0.086870311394174421,
         0.00011856617564890641,
         0.32518152915084075,
         0.0006402314809522161,
         0.19596157172802353,
         0.0021958057240155319,
         0.053733903784045037,
         0.0011551859971000397,
         0.073097889243205122,
         0.0074681210949405609,
         0.078245742632136295,
         -0.0027798092933619956,
         0.054755238733693978,
         0.037580228555394668,
         0.22194692335849178,
         0.059479788776060021,
         0.19427110776300138,
         0.00079853190629795997,
         0.061889439084874487,
         0.0020823829785998511,
         0.20353767594657485,
         0.0071755825927990371,
         0.07778445625327178,
         0.0034223876781966996,
         0.077202350963511343,
         0.018642283273181872,
         0.14804280578664525,
         0.0071469598173727125,
         0.2411558284794427,
         0.081746844660036705,
         0.10112553952392675,
         0.12553511443723672,
         0.028673918264049129,
         0.0061207950522017543,
         0.060923136540067716,
         0.0119521265150079,
         0.19862286501771373,
         0.0053985499144138405,
         0.078655025214435612,
         0.0075107266632198503,
         0.86250661100238701,
         0.063177812268545103,
         0.11063113386397608,
         0.058532724117546467,
         0.23317235412575904,
         0.01837652297750807,
         2.7889907621628214,
         0.065368010959249004,
         1.9192942695837829
      ],
      [
         2.3262368231806496,
         null,
         2.6987937158915498,
         null,
         0.13428968203981453,
         12.457261163925292,
         -0.11975791170892416,
         56.989368667011021,
         0.069162582305341058,
         46.024193406104871,
         0.17514425356334554,
         177.33128378584507,
         -0.16469107783618586,
         23.296138638508708,
         3.2126195895067426,
         30.391464966288986,
         -0.14165596195318006,
         23.808983203648285,
         0.048741271349478289,
         35.45297952731417,
         0.50867414432092461,
         51.227806808399365,
         4.3863348836512639,
         63.981061254139306,
         0.7763839901663383,
         61.36126996179312,
         1.8444801340949402,
         157.84877116962397,
         0.52542183945866472,
         15.899852556804857,
         0.68681138080792659,
         9.4532975806762529,
         0.67540448838930112,
         15.304904995834749,
         1.2528447439772536,
         36.71077783740165,
         0.26506125987035345,
         -29.971633095535474,
         0.058822039787265856,
         297.92989266367766,
         0.32278321397325033,
         2.2361423506751148,
         0.2429406920434648,
         27.610762077427893,
         0.36407817912542584,
         71.924267841056306,
         0.81830028555300494,
         111.33909164673985,
         0.075659149619646759,
         5.8758839619102208,
         0.37485343060798942,
         -1.3046794419047174,
         5.793728933918473,
         55.333223862986074,
         4.6265196736324024,
         23.917367043602937,
         12.065738428959808,
         63.627659276062538,
         11.702890192780991,
         45.231425335828753,
         0.33115664123178673,
         35.816300190784446,
         0.18891347842324296,
         44.812269967657883,
         3.3489912625555096,
         63.442562949720632,
         0.78320761745508671,
         85.075128754586146,
         3.1065751470269274,
         45.404658124504479,
         3.7378961048470671,
         38.21970561413746,
         29.010378218388681,
         70.556817194242655,
         24.370316805529011,
         34.708997987895501,
         1.9381473447209083,
         47.648604803352484,
         3.3261199915121704,
         37.697180165493066,
         0.5050960690221441,
         18.548526406737906,
         2.8542506547896895,
         284.40112543828411,
         12.147532752967098,
         -5.0212716323095634,
         12.076337135977864,
         76.280292524958327,
         2.7889907621628214,
         1309.1618710968717,
         12.103624636477088,
         358.82890793213409
      ],
      [
         0.057753996466357246,
         null,
         0.058844555427292874,
         null,
         0.0024175698760734014,
         0.62530830644776525,
         0.0048245888931607792,
         0.52586749594213167,
         0.0036105766608387547,
         0.82440217235616076,
         0.0057878032319064517,
         4.1256129256353553,
         0.035276502612178823,
         0.14827573318963469,
         0.046120799193652751,
         0.39475278178291584,
         0.0022061493747172565,
         0.068051247234034801,
         0.0019360184016743191,
         0.49725038579159342,
         0.0070319215203973138,
         0.35662961961043987,
         0.024292702298932937,
         0.54517644560314993,
         0.0028334715211801786,
         0.39581345432556075,
         0.0071174602427918803,
         2.290574319752682,
         0.0083789549971487968,
         0.14065990844912613,
         0.036597405992474824,
         0.28657545762305847,
         0.018703316940696723,
         0.12434390071063239,
         0.010530968705846064,
         0.36882990261732629,
         0.0057316157899257626,
         1.2112001717837066,
         0.00056396587299878138,
         4.6099895528284751,
         0.0035103198659190422,
         0.81482572863886438,
         0.0077610546451656387,
         1.718953623169718,
         0.0025269544038310984,
         0.95720518908726449,
         0.0047275235517322605,
         1.1916422364512709,
         0.0085123904841029451,
         0.027435759828098216,
         0.010301950085804978,
         0.12404441051998576,
         0.096244795970793925,
         0.5443887724387646,
         0.12080932021861369,
         0.42488924738087197,
         0.24257545672015352,
         0.82508628527488725,
         0.22818428563238696,
         0.73991361381375387,
         0.0069844294909648923,
         0.77456807822819884,
         0.0043214836040242691,
         0.79872460832264702,
         0.048893002631878228,
         0.7003057311023464,
         0.010784350875049711,
         0.36619802840609206,
         0.060741784508240804,
         0.62599290850261236,
         0.028718646144736706,
         0.91154526199543073,
         0.38186478847147681,
         0.79978930330583653,
         0.46378973099868998,
         0.072266515167286105,
         0.026334521096917762,
         0.4960544687724539,
         0.053724654352884649,
         0.75633917321584831,
         0.019831351356304056,
         0.50439465056288069,
         0.028893399338512572,
         3.5181439502603391,
         0.27513852511233677,
         0.4396794067449093,
         0.30275125784394202,
         0.56938891170062012,
         0.065368010959249004,
         12.103624636477088,
         0.30210000013478416,
         7.2539319380861338
      ],
      [
         1.7286749117299862,
         null,
         1.3953043370944671,
         null,
         0.18810562220785695,
         25.694306347622579,
         0.34635920431567824,
         26.605449349934204,
         0.15770162494189319,
         36.379918778827069,
         0.14886668683866625,
         90.153819337336813,
         1.4238460072773031,
         6.4452336820870961,
         3.4238285078932691,
         65.328139294072344,
         0.074164010853553314,
         22.771393179899249,
         0.11830925924709579,
         62.385840818185308,
         0.67913105376768956,
         28.282517210780391,
         7.9388779601410979,
         126.65884284295333,
         0.38318305101123806,
         27.334695423474443,
         3.2732070821078358,
         455.06316079425733,
         0.26997924102670279,
         5.770522348809993,
         0.58215354849964374,
         11.190920493254048,
         0.69530478325198608,
         10.134573326882697,
         1.1050247074520683,
         44.046765682986191,
         0.15201602945272655,
         69.877121883302507,
         0.034209297075725315,
         541.77767467987064,
         0.10342822026422366,
         22.221589884616588,
         0.10149801982360611,
         102.8281052145513,
         0.06467637757538254,
         83.235589786765601,
         0.56101529069360101,
         241.37564234340576,
         0.28066086136665147,
         5.6010186719111115,
         0.25351834912066568,
         12.266156065804379,
         6.4184698390028192,
         30.198586402371127,
         4.5273694285049988,
         25.472062796754003,
         8.0124871345724369,
         45.796605430624524,
         11.630551713882427,
         40.128574599487422,
         0.15601817533063084,
         34.565625276673003,
         0.40285095970510337,
         35.375374116686459,
         1.8242535607130821,
         29.558263991136187,
         1.1030098857322008,
         83.789182695194725,
         3.9733435047284136,
         16.539513098361631,
         3.7271202365201179,
         48.310428096212561,
         13.695772116251852,
         23.164297907581137,
         17.027584249066411,
         17.890718529127643,
         1.235101848034805,
         22.970163685709085,
         2.7483272208907628,
         74.648143962297283,
         0.47394117014175924,
         26.154540282380353,
         5.2131295373317954,
         409.53741871766545,
         12.258103370345339,
         38.384370371818846,
         11.837546377904815,
         92.312993075246439,
         1.9192942695837827,
         358.82890793213409,
         7.2539319380861338,
         355.012776438998
      ]
   ],
   "IF" : [
      [
         12.166994634787763,
         -1.00092210046835,
         0.23985570499902348,
         0.70018702245409203,
         0.0011363244463249299,
         0.29296639536316443,
         0.23520754384633849,
         -0.001653861161421054,
         0.3274785022119624,
         -0.029777878856292302,
         0.00025060963716124466,
         -0.056574016106040119,
         -0.12231544150834145,
         -0.0098511576071065275,
         -0.086565268703352224,
         -9.6792256082179419e-05,
         0.57469885009982757,
         -0.76110622394281191,
         0.13370369148998773,
         0.084387921981483011,
         -0.1515594849737798,
         -0.050104284007475422,
         0.14643748019001185
      ],
      [
         0.0,
         0.70042925785346899,
         -0.43030437278436257,
         0.21666660612319197,
         -0.012979192602889154,
         -0.16287037081896469,
         0.028090658840157441,
         -0.0084826896780686896,
         0.081959342389136505,
         -0.0018877836256353689,
         0.00048882284397433072,
         0.060406887739499135,
         -0.039835577599645948,
         -0.0059272920462196755,
         -0.014929763535668095,
         -0.0011635205743142423,
         0.038092999996408722,
         -0.001327414125587617,
         0.562749059622624,
         -0.084195263422597935,
         -0.051756723454553531,
         -0.022720855914125898,
         0.032738417766682328
      ],
      [
         0.0,
         0.0,
         0.21905376978501259,
         -0.17215153883788664,
         0.0071437072376358476,
         0.073587288473985518,
         -0.040259229517160433,
         0.0027766394012582424,
         -0.063475260072366174,
         0.0057690691247701455,
         -2.3860937567841694e-05,
         -0.03028588289049448,
         0.022995813324543701,
         -0.0017688175210628923,
         0.0025151003984536938,
         0.00081459495550211143,
         -0.10032798732529669,
         0.079648806896149629,
         -0.24337030695676595,
         0.025751464685054268,
         0.032624525712058906,
         0.015994928694264568,
         -0.029907193019199269
      ],
      [
         0.0,
         0.0,
         0.0,
         7.8335578098954421,
         -0.30930030197061315,
         1.7606552815473087,
         0.413779501361348,
         0.1987389791127219,
         -0.0014189912402752935,
         0.00033248396177942315,
         0.0037946183820082484,
         0.00042661511334755284,
         0.00019539981274421534,
         0.66193684037106215,
         -2.1390148934414586,
         -0.076096900007453255,
         0.010539148043658488,
         0.014150593772076253,
         -0.015137246352463909,
         -0.0012256455884632478,
         0.00098351257449602819,
         -0.0091673993738987346,
         -0.002885169473945967
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.20159603454349306,
         8.3926428149326142e-05,
         -0.021601154730046781,
         -0.017007770538640467,
         0.00042947855668480162,
         -1.2268509788577441e-05,
         -0.0058512404407207418,
         -5.0746882602327376e-05,
         4.5260245119497159e-05,
         0.015602643443903566,
         0.12736662892382353,
         0.010236120294951622,
         -0.0021093427770212314,
         0.00589925259779925,
         0.0012651891509082047,
         -0.00031700758593903439,
         0.00013605044712175106,
         -0.0021625685153602303,
         0.00011549543039354022
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.213280898989892,
         -0.18616614545947271,
         -0.12936154684585932,
         0.0015285591289224015,
         0.00061189521837653799,
         -0.042948765379236621,
         -0.0001617842052637715,
         5.6595355952057512e-05,
         0.39717996691066326,
         1.7486906479438591,
         0.14622870176872871,
         -0.0029123891912417065,
         0.0023191655655348939,
         0.0043455104396136332,
         -0.0008442026481664392,
         0.00015484449918832686,
         -0.0043914080737732751,
         -0.0026195812609851317
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.33968644260148179,
         0.067417934458203987,
         -0.00084541321840374912,
         -0.00023022392228508223,
         0.027091000154100417,
         -8.2355296021083195e-05,
         5.1204332756784895e-05,
         0.22432272534639452,
         0.01658093254371969,
         0.025774541952604441,
         0.00032770651056801238,
         -0.0028835411545214619,
         -0.0041867614352748125,
         -0.0011721838865310467,
         0.00050536069968121797,
         7.5196497206108062e-05,
         -0.00018824157209896406
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         2.2524997281064434,
         0.12714077891402772,
         -0.0061299157942279678,
         0.00092085735580126581,
         0.073276116663814186,
         -0.055686894196938314,
         -0.011806747095711187,
         -0.011768606698255532,
         0.0014056395639430895,
         0.023831800561600981,
         0.044813821676978408,
         0.68088325046836595,
         -0.098528352476838568,
         -0.074822879994543928,
         0.013818248329936299,
         0.0050965606284546399
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         2.1523648644895772,
         -0.19756172785360743,
         0.039365492529548178,
         0.00074268012166952484,
         -4.9346762933022488e-05,
         0.091226665441076243,
         -0.39154087510338892,
         0.02958300873754148,
         0.002621108329051713,
         -0.0070292182095941704,
         -0.023433847873831567,
         -0.0029863846019962319,
         0.0004960690701689295,
         0.0022688657085899616,
         -0.0011799307103482995
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.056246783218521439,
         -0.0010971271688388457,
         0.00011072560458622494,
         4.0198866428843815e-05,
         -0.010144322204227809,
         -0.0074357331527991075,
         -0.0047627813618762865,
         -0.00034443096033111553,
         0.00031882404123229139,
         0.00035162806097590118,
         0.00016626492131585475,
         -7.7606807192404513e-05,
         -0.00032606641225451494,
         -0.00020061470581709794
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.22227452310958751,
         0.017232225009051135,
         -0.0010988489908577486,
         -0.0017675476041516653,
         -0.0047261219444915733,
         0.00083334735680506283,
         -0.029079860769912813,
         0.0058099889628706793,
         0.18682584646656597,
         -0.024101175405040282,
         -0.028343916624967838,
         0.024661645096075997,
         -0.0082072358329976797
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.40776280438540502,
         -1.2288856784936789e-05,
         -0.07545863398613667,
         -0.29883390561842682,
         -0.010818383823938524,
         0.00055642165481537681,
         -0.0012207409080334591,
         0.002759156472001869,
         -0.0028347187230323432,
         -0.00025184274226077959,
         0.0015095857061914882,
         -0.00021775510605878687
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         2.0002679783436665,
         0.13354911308804132,
         -0.32260684401087913,
         -0.0087599727023366502,
         -0.04593831295750956,
         0.06332118814092573,
         -0.35501230543603884,
         0.05076514794559292,
         0.036995636704655471,
         -0.28037206473740617,
         -0.014714093433882388
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         13.075672562220927,
         18.952341607012002,
         0.11518745378741255,
         -0.20083654967079273,
         0.62088110323875023,
         -6.419781645967543,
         0.86916424288855465,
         0.55770273663085723,
         -8.687894038400124,
         -0.46634491317923454
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         26.85249845283715,
         3.8174249787781398,
         2.0799306266971178,
         -2.3668595732076558,
         -8.5073312051987742,
         1.5660647385714286,
         0.1296727772457047,
         -11.962362236517203,
         -0.33411215316516957
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.79284455549008714,
         0.067794292823542768,
         -0.057139380220951476,
         -0.59211938876564796,
         0.095758066164233824,
         0.02699798046240957,
         -0.94334887632836695,
         -0.034424037787598692
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.8296240027108965,
         -4.147972314386716,
         -3.5310486041785976,
         0.90042848964895106,
         -0.097546379297297564,
         0.10599103878481685,
         0.30160724288502733
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         16.581788305608317,
         13.063740544705777,
         -2.582228006065324,
         -0.34834847765854449,
         -4.5838611151767799,
         -0.21816917107940065
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         16.78550980198203,
         -5.6498004940183515,
         -3.3645686810607693,
         4.9248128511348614,
         0.38211598663127255
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.8572418748853641,
         0.97858873488198117,
         -0.72919879721143632,
         0.39107241926750513
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.71379328522566732,
         -0.64175399636341768,
         -0.0787500736309487
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         5.3646439572161064,
         0.36530061759344035
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.22731163056566422
      ]
   ],
   "IFErr" : [
      [
         0.53371485845199984,
         0.15028821652120897,
         0.09078717820971241,
         0.068778989885015865,
         0.0042918528435680215,
         0.084626818501576245,
         0.077886643646731382,
         0.00026350314931253646,
         0.035826879244139354,
         0.022816656331625246,
         9.9654915520449333e-05,
         0.067179267682065752,
         0.0078375549209563633,
         0.0021858319785690063,
         0.0041296363285650804,
         0.00041078832626979881,
         0.088690735894187883,
         0.037357963218548534,
         0.14515738699375139,
         0.023203060742056612,
         0.034262386372684334,
         0.010164164904864771,
         0.11495322879560983
      ],
      [
         0.0,
         0.18287305883237598,
         0.186623460810592,
         0.040670192688315884,
         0.0018001825406580483,
         0.079304933922984988,
         0.057608836886865446,
         0.0013264642199150415,
         0.026351703987255986,
         0.0076599030767894021,
         0.00022608839439123725,
         0.01629914773962849,
         0.0058696804553828698,
         0.0020456631764068762,
         0.0021292065812742937,
         0.00021806807673824496,
         0.035025850207259394,
         0.037153105111671941,
         0.090521435575177195,
         0.017276763733321213,
         0.032126017372169122,
         0.0060967110144485095,
         0.065754499946239484
      ],
      [
         0.0,
         0.0,
         0.096221365944121826,
         0.065052436024095842,
         0.0019561670311513475,
         0.067035149821148304,
         0.03160985752734715,
         0.00095935719099745492,
         0.037819140481916501,
         0.0046275973283678648,
         0.00018174296838638061,
         0.016125263521139216,
         0.0076665272122177896,
         0.00081488877050603739,
         0.0018256615080335951,
         0.0001934062135847023,
         0.049012165581879735,
         0.062421513419486277,
         0.058674882912482726,
         0.013922022310504462,
         0.022762260596427799,
         0.0078921583362532941,
         0.044824813277913191
      ],
      [
         0.0,
         0.0,
         0.0,
         0.68001635056194398,
         0.11853797885096067,
         0.22658969498345743,
         0.23468446362664674,
         0.024835778735671797,
         0.00024893136346780379,
         0.0003179588121385016,
         0.046783190345792848,
         0.00012397574121439928,
         3.4465595586394415e-05,
         0.1797985492219992,
         0.32087691017047393,
         0.041701727639332768,
         0.0033019951922683474,
         0.0037904244383423799,
         0.0031006675400474335,
         0.0001276290315216855,
         0.00069640954030302264,
         0.0044204377720466499,
         0.0016400036890029765
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.045389260066931635,
         0.025734087404819573,
         0.016736599073123797,
         0.0027165310584042835,
         5.8126073601314177e-05,
         1.4234848102457703e-05,
         0.0028566978093288037,
         1.8551734101961652e-05,
         6.4769482052341725e-06,
         0.0051658498213341987,
         0.017335201370371117,
         0.0016739584633853226,
         0.00077726524897939024,
         0.00060249719316889051,
         0.00070475890396271001,
         8.4324189509644225e-05,
         5.5609606808801099e-05,
         0.0004589648667488306,
         0.00014050393113206302
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.0453287878093473,
         0.94219237939564215,
         0.074460178219206641,
         0.00071220352099221607,
         0.00053993694267698907,
         0.01837201275409342,
         0.00016634119855999689,
         2.3926004178260217e-05,
         0.080450552978911488,
         0.80853408873774257,
         0.061421994564213947,
         0.00098522807208976872,
         0.0035428283927805065,
         0.0045095209915073983,
         0.00034367972791730917,
         0.00031944127409592711,
         0.0011764772006557318,
         0.0017433875580287884
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.3898040534298492,
         0.073001472706722415,
         0.00030785852516712658,
         0.00015738823408311748,
         0.010976500852974216,
         0.00034264465507042024,
         5.3730284666623887e-05,
         0.051283396442148105,
         0.48558604293695901,
         0.025861228861139608,
         0.0002791933341535635,
         0.0020687291320204593,
         0.003425055930023479,
         0.00026694082128499288,
         0.00056233484466340123,
         0.00045480321420165429,
         0.0006647643476311593
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.32753279761281673,
         0.013670137739499103,
         0.015087855859124527,
         0.0004893236075683994,
         0.0177455174413516,
         0.0056067199883868997,
         0.0015563158793843977,
         0.0017356576308680638,
         0.00027065658788459423,
         0.055963346684272226,
         0.035110827116444455,
         0.065742297582042614,
         0.015810574323755103,
         0.043971473782439423,
         0.005535518508383297,
         0.057607102226513038
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.29880387930604746,
         0.11701308849241637,
         0.0095292782383183828,
         0.00039581223784535403,
         5.6477363300958376e-05,
         0.060073659050322893,
         0.063548347060001772,
         0.018471715600222698,
         0.00047393265030117065,
         0.00073208729647091832,
         0.0025975513939942669,
         0.00039638247333421972,
         0.00014642077500038117,
         0.00087056905612285774,
         0.0028038331326634683
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.055389278460890777,
         0.0065188030950236921,
         0.00012914791921072729,
         3.019240180688809e-05,
         0.0080173729201255227,
         0.050062928999266849,
         0.004553214284623323,
         0.00021313406594531379,
         0.0002410376552846359,
         0.00043260026818169929,
         0.00016113781521828114,
         0.00013915028493548067,
         0.00043771694018864834,
         0.00021289645390738893
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.058401931377524467,
         0.019843036784329724,
         0.0026642714252653132,
         0.0012028604089449303,
         0.0022876360940787812,
         0.0005390913884478003,
         0.03396754304204478,
         0.025167816108411296,
         0.073936632459204787,
         0.011636346709149778,
         0.0081030133508120314,
         0.011293662808986667,
         0.0042468064170673742
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.10534899261904529,
         4.7573196875784054e-05,
         0.019097245425526679,
         0.096654203287906998,
         0.020143723486554344,
         0.00012368471340204416,
         0.00030590800354333183,
         0.00047899060861905077,
         0.00050153001194426722,
         0.0011970145791094506,
         0.00054428419941240068,
         0.0003578395318862702
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.11646570141491244,
         0.029416460841322618,
         0.053449478669144346,
         0.0051606289974235019,
         0.034627276817415058,
         0.015586796412739993,
         0.02941830486024578,
         0.0074210521554997277,
         0.02756035514986516,
         0.051597042718062952,
         0.019373203937289401
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.7294306003434248,
         2.6393116868968791,
         0.26073871821016914,
         0.30210403015434739,
         0.38072506824871977,
         1.1184917151477098,
         0.16379997579446795,
         0.30932572763357841,
         2.8082401072763172,
         0.61252324269543468
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.7737721704710421,
         0.40412947917771197,
         0.40381659304481443,
         0.36155947299638053,
         0.95156146729826141,
         0.17327313238551026,
         0.4151130845815707,
         4.1223032813555953,
         0.70852167812372024
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.16177014710519511,
         0.041813871731913956,
         0.046123168865908205,
         0.061662264204746367,
         0.014295765116835103,
         0.03296168608093384,
         0.24611605314723889,
         0.049196688608319696
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.38442594210196501,
         0.66388881789630905,
         0.82311614619371165,
         0.14072033603302292,
         0.10995849244124656,
         0.4369544184583995,
         0.15658162074873952
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.77198723194572483,
         0.88649193584464536,
         0.20710873765644119,
         0.49099694238120895,
         0.87643849196772594,
         1.1188578811015901
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.9332274786780008,
         0.99531666512607897,
         1.6866924639590806,
         1.3292667075072155,
         1.9996159768810247
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.32277166221606812,
         0.6767362252621909,
         0.17957215432590679,
         0.20969474731393783
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.59522946424496392,
         0.28099714857224678,
         0.29502882196157165
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.9731164800715075,
         0.37621366184576638
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.67482279136345891
      ]
   ],
   "IFm" : [
      [
         5.8552290872040942,
         -0.48328738436980406,
         0.18927336289173738,
         0.32880906736502974,
         0.0036317149377086575,
         0.21758844055708582,
         0.067193103526032388,
         -0.00050417329627080846,
         0.16682508573995766,
         0.0073238324114988851,
         2.3334116667896492e-05,
         -0.069438156939980705,
         -0.061138731846617667,
         -0.0032522888578136963,
         -0.043900265860916991,
         -3.4108270412688531e-06,
         0.20798988402288801,
         -0.35888504708066843,
         0.022732649318277544,
         0.050294488311137038,
         -0.066404652032204803,
         -0.029567278220205991,
         0.074813608449592117
      ],
      [
         0.0,
         0.30945045328625331,
         -0.10293856155958389,
         0.15697873672699653,
         -0.0058458937698254946,
         -0.056547218396220282,
         0.0030745082537077958,
         -0.0037525178303575457,
         0.0050471494683798244,
         -0.0036743097898914575,
         8.2953856112372105e-05,
         0.042252634640200452,
         -0.018431926768926653,
         -0.0026738125807491877,
         -0.0067347218005433373,
         -0.00058380998561930624,
         0.04138270880508832,
         0.013990018460548313,
         0.25504025991148183,
         -0.038251686967709454,
         -0.010055096029944522,
         -0.0082434470265328255,
         0.033948425962995944
      ],
      [
         0.0,
         0.0,
         0.064454495477100221,
         -0.067220626677792411,
         0.0036083029799488025,
         0.040039258873653873,
         0.0018564357600762988,
         0.00077950967445401559,
         0.013284391591284653,
         0.0021184279442558801,
         2.3783382522229985e-05,
         -0.01582619033890462,
         0.0074917610502788865,
         -0.0013386572790883295,
         -0.00026381652136549651,
         0.00038246406089959733,
         -0.015265599013488092,
         -0.018052887972581717,
         -0.13551012466317935,
         0.021478877485511312,
         0.0034761433845323471,
         0.0029293138114215678,
         -0.015879965634396961
      ],
      [
         0.0,
         0.0,
         0.0,
         5.0134234681847563,
         -0.26118731534057144,
         0.98975684606884584,
         0.20541245244633996,
         0.15392446499804943,
         -0.0013514601291007287,
         0.00014454106772554618,
         0.0067347208614671862,
         0.00031205380855079914,
         7.5226615023045378e-05,
         0.25989636385770221,
         -1.797209589105158,
         -0.085420214101337127,
         0.0045740296107636292,
         -0.0028942715093043265,
         -0.011858794570606892,
         -0.000619712355449721,
         0.00039753341517391168,
         -0.0015079209084931848,
         -0.0016889319238170405
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.10193899379409857,
         -0.0053485033908809536,
         -0.0052103468083386471,
         -0.0080164911680382887,
         0.00023068628576772604,
         -2.2189564317763039e-06,
         -0.00091183458615897415,
         -3.6389339179124125e-05,
         2.2407765000094231e-05,
         0.0096551677576358873,
         0.060647099762569393,
         0.0053368194320376847,
         -0.00089661294917174291,
         0.0032576266953008109,
         0.00035624661052350328,
         -0.00013558846710279805,
         9.5227753478830735e-05,
         -0.0012537502265772393,
         8.087835706404304e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.60381322393585601,
         0.087286903071624247,
         -0.037764011757779249,
         1.0388143889615225e-05,
         7.5454207207416494e-05,
         -0.0046609554274824458,
         -9.4270860226637105e-05,
         5.8305389395282401e-05,
         0.24328307478354763,
         0.69637259967695009,
         0.07340795799485629,
         -0.0010317876005062664,
         -0.0014676169575470728,
         -0.00040535732072831458,
         -0.00069178259841434536,
         0.00037045278734148878,
         -0.001425494203140718,
         -0.0014078954973612493
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.049002700351039603,
         0.013111621453919489,
         -0.00020389823381461583,
         3.9468120647377751e-05,
         0.00099675320527433287,
         -0.00010825585506498006,
         1.3900391167078933e-05,
         0.063716093296643739,
         0.013227132931496017,
         0.0096370216151573478,
         -4.7761754867676599e-05,
         -0.00078155462994050553,
         -0.0010055664934113747,
         -0.00036888957068662975,
         0.00011044047238666691,
         4.6149563199861654e-05,
         -0.00025579592312159469
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.0318963012828022,
         0.015316067564535477,
         -0.0047122662857126355,
         0.00018680004725538091,
         0.049816067834605425,
         -0.028174617151126114,
         -0.0057502893050062403,
         -0.0073696640162399076,
         0.00064489788691972805,
         0.040874856188356463,
         0.045513168001168301,
         0.31754045140936832,
         -0.046818706950311234,
         -0.018011085533339518,
         0.013044046314580773,
         0.023378241575566557
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.6952444950109633,
         0.051675230959510841,
         -0.00094484539331878979,
         0.00074946193265946939,
         -0.00010522929910115222,
         0.064378755463098097,
         -0.032067671578414614,
         0.031167860560893459,
         3.060762429529554e-05,
         -0.0024472816098777598,
         -0.006979386646996196,
         -0.0018954596381610175,
         0.00014242471721540788,
         0.00049315587970633393,
         -0.0016953703788461741
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.004877832691636697,
         -0.00042114914431248276,
         2.0216537534536957e-05,
         -1.6139446504187596e-05,
         0.0039756792236461808,
         0.025016169545661885,
         0.0030665521854670052,
         1.0453869146870336e-05,
         -0.00018309572375716358,
         -0.00035138209312857984,
         -1.0627696095359175e-05,
         3.4057252237335039e-05,
         3.7802725949184448e-05,
         -6.9301207329763132e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0070873165635504387,
         0.0053892035738799648,
         -0.00084298831880507991,
         -0.00010582601620403365,
         -0.00099369426652026771,
         7.1567712009383935e-05,
         -0.00039478347456975188,
         0.0075069451406166799,
         0.028889991890484593,
         -0.0044122107681921,
         -0.0017666592142474102,
         0.0041657026989834131,
         -0.00036897806902435118
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.32677108702522567,
         -3.0762983441697504e-05,
         -0.056213367214867332,
         -0.23633546521873253,
         -0.015637998351693376,
         0.00028158727040213815,
         -0.00067312444015561463,
         0.0017579394698286213,
         -0.0018415274762536014,
         -0.00064161831660265896,
         0.0012062434807102028,
         -0.000186367860076957
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.0426477124074289,
         0.05338128041760145,
         -0.15220237029256836,
         -0.0050615179342439389,
         -0.044496490949952873,
         0.028615900227926698,
         -0.16982843752839241,
         0.023538346904008307,
         0.0091490768479193293,
         -0.16950447990328701,
         -0.01175433537575307
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         5.9223279478599995,
         9.2356640723886319,
         0.051801174888478414,
         -0.38532322040329203,
         0.11389009557138532,
         -2.9502629526787176,
         0.40017067244354904,
         0.10822782535607349,
         -3.6666318168211007,
         -0.34589748162226747
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         13.730131942869791,
         1.9222607315208908,
         0.23916846879990042,
         -1.1436888481891407,
         -4.2727070168083392,
         0.77134483224288153,
         -0.079509389607001033,
         -5.2232247243792642,
         -0.36550369513756459
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.41631252819455317,
         -0.0064414377355111263,
         -0.036959338771740763,
         -0.29240628205502445,
         0.047150939760599447,
         0.0010889591612338548,
         -0.41087976326306447,
         -0.029262539033457782
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.41408466078594658,
         -1.6839294701565821,
         -0.4901636414712946,
         0.23984559792308985,
         -0.15183517656548784,
         0.76681725729963812,
         0.094120590048260205
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         7.8415165217675389,
         6.5033876795977976,
         -1.2109289731152191,
         0.028788327008312815,
         -2.4828574706171298,
         0.44055898643885616
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         7.7604368311257836,
         -2.5932776895372851,
         -1.0097955866626023,
         1.8313541031957741,
         0.98694603890387989
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.88611813224639546,
         0.25727210531334238,
         -0.25763567968294454,
         0.13927411755986696
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.18773664716662364,
         -0.19452320341228962,
         -0.1420296265431274
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         2.4714168312232143,
         0.17051046887325746
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.15582237050178907
      ]
   ],
   "IFmErr" : [
      [
         0.31339659508024847,
         0.092751741036141935,
         0.066345974392033005,
         0.061562050271938618,
         0.0031258667513867954,
         0.065810096738123977,
         0.078091831627289401,
         0.00022444624072867408,
         0.021864922942284266,
         0.010457194379811753,
         0.00011287296134031498,
         0.059605473551084441,
         0.0047394709404091429,
         0.0017383449930305531,
         0.0026610829006383538,
         0.00030765185484389737,
         0.058830043177239687,
         0.022627059324542773,
         0.067419571958976049,
         0.015132008256885619,
         0.029223079934362118,
         0.0052453015489862323,
         0.056315280661123054
      ],
      [
         0.0,
         0.10276144205784236,
         0.17839229982443416,
         0.02213283361085145,
         0.0014043170548394227,
         0.065796038038282559,
         0.055994508798294047,
         0.001024886114818088,
         0.012115630799594867,
         0.0042778862117435566,
         0.00027053558336844624,
         0.0126794859349478,
         0.0035730225832006578,
         0.0010936681643210302,
         0.001195855448337624,
         0.0001428515249059182,
         0.027962796915562763,
         0.021843390071463711,
         0.046448999561858675,
         0.010742264756740354,
         0.032288017813261211,
         0.0039241808785466046,
         0.046433904969077726
      ],
      [
         0.0,
         0.0,
         0.053471330507963571,
         0.078775457155644366,
         0.0011222799286104755,
         0.059774898637419326,
         0.027829102228324538,
         0.0011489385769316396,
         0.030733397335368676,
         0.0022689567929962047,
         5.158457560747994e-05,
         0.017338485793598448,
         0.0089450109858337477,
         0.00056623035841536545,
         0.0020818243451303392,
         0.00018791811205359001,
         0.051836384491021792,
         0.068415065428677105,
         0.037104836515089785,
         0.01385044467812494,
         0.022206905881568758,
         0.0087529915542887936,
         0.031268269092926744
      ],
      [
         0.0,
         0.0,
         0.0,
         0.47200975066665868,
         0.081733731033422963,
         0.18373009047342084,
         0.22673025734417859,
         0.021128773553604707,
         0.00020464899270015156,
         0.00015577638382717165,
         0.033987090448203347,
         0.00011379358691477767,
         3.0730988191606166e-05,
         0.11208881251827893,
         0.23798507390441376,
         0.037998802007331176,
         0.0021139611750215009,
         0.002868801708850914,
         0.0025274094156075119,
         0.00011219643006658504,
         0.00068124961137626036,
         0.0032560236998415916,
         0.0012094803051597243
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.028152219973748966,
         0.022547466198796606,
         0.017000850657653315,
         0.0019237934515170976,
         3.6983067699504383e-05,
         5.9614437765997508e-06,
         0.0033578979773313932,
         1.4909643398120594e-05,
         3.8075702091597996e-06,
         0.0029370545177325328,
         0.010807187302764405,
         0.00095510248045655127,
         0.00042644461075333761,
         0.00041898164393114199,
         0.00043240307938652273,
         5.5721752623461407e-05,
         4.2390462703786546e-05,
         0.00031081916184380457,
         9.1975818371747525e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.98302533094694311,
         0.91816951125891288,
         0.066314996480623903,
         0.00054850604987581174,
         0.00037566790227637383,
         0.016736587549554285,
         0.00014965522050575924,
         1.3510549309493072e-05,
         0.055876581828039007,
         0.72990899791679964,
         0.057334551050959442,
         0.0008770644752183704,
         0.0029469524417866789,
         0.0040550436755519967,
         0.0003031286352125083,
         0.00030218136295545524,
         0.0010505306889599761,
         0.0011616402940426013
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.40028723975102931,
         0.072095158535704904,
         0.0002607303403701086,
         0.00011112240529903081,
         0.0086952040826365415,
         0.00031765889652582207,
         5.309996261421682e-05,
         0.047742044566836908,
         0.47928404837333649,
         0.021927189836991899,
         0.00020259906222481309,
         0.0020941129854322861,
         0.003482454302317313,
         0.00016752162511077492,
         0.00056288286211367202,
         0.00043867414594039162,
         0.0003906490984095532
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.33016316204855961,
         0.0079229791669729148,
         0.007096278237235726,
         0.00061512491658695433,
         0.01210068700081412,
         0.0047271107572720971,
         0.0013343421178180388,
         0.0010379704319807186,
         0.00024699675368498126,
         0.033492129922902174,
         0.023760321253154137,
         0.044017713641840275,
         0.012033734564822833,
         0.043578130846128174,
         0.0030874510845271342,
         0.045573614213283743
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.15923284652190067,
         0.035337154909677079,
         0.0049350408269370847,
         0.00031502017273437699,
         3.816342421729893e-05,
         0.030263777367456762,
         0.04411907645625681,
         0.010909285424321942,
         0.00023703672493516204,
         0.00037558701974887125,
         0.0014851214383325667,
         0.00030544460761657076,
         0.0001446819855087656,
         0.00056084197348433759,
         0.0019253569781589415
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.010144326092822531,
         0.0021335782791455358,
         9.0672169144394199e-05,
         1.4713825053189105e-05,
         0.0033228552918624951,
         0.026776901082403385,
         0.0022601814768479973,
         6.8101703339045158e-05,
         0.00013053114873153997,
         0.00026311731486468819,
         7.8465057337046069e-05,
         7.054030229209641e-05,
         0.00017524215292994306,
         0.00012560934280282578
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.083049326379750113,
         0.019131396588820886,
         0.0024386857842244804,
         0.00088434279223052791,
         0.0031656881626792618,
         0.00049541216589928279,
         0.0082531682377573242,
         0.022163392666265359,
         0.096173536062821738,
         0.013705802124072367,
         0.0097721637454476311,
         0.015295001810408344,
         0.0020311633531556587
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.083411870725591294,
         4.3648183696146652e-05,
         0.01434269327132604,
         0.074587813969205136,
         0.01852488747083306,
         8.4797071325961191e-05,
         0.00025905788616402609,
         0.00023366701076507157,
         0.00029271897132476267,
         0.0011589162942271254,
         0.00037889526361906112,
         0.00028844077786608437
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.064592467446226473,
         0.015390679143731533,
         0.031551759352842303,
         0.0041226541496556853,
         0.020165349469575142,
         0.011094016291891648,
         0.01795563933637118,
         0.0061598979463216184,
         0.027309663946081676,
         0.032525777183325257,
         0.012839078445602616
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.96598821231352672,
         1.31738324656329,
         0.13264521595144757,
         0.21986570261520508,
         0.22822688427796342,
         0.49934224498316271,
         0.091802007957024312,
         0.33780716717353326,
         1.420580154441937,
         0.39637164772531236
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.1912430838762327,
         0.25679094168159972,
         0.31022614396189557,
         0.24464411770735206,
         0.40223341945556429,
         0.090621240530626868,
         0.41735142761547184,
         2.3572034174140857,
         0.52327112633935635
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.08089733131101455,
         0.018610677493572675,
         0.035184985916237213,
         0.035871594420737708,
         0.0099915997831630625,
         0.033446603028112115,
         0.13183816122629477,
         0.033674224776511455
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.22563948638958131,
         0.47200187154853357,
         0.44655323745683279,
         0.10889041534711302,
         0.057809065578837054,
         0.30698456099244648,
         0.093159023605248331
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.39389244303937881,
         0.51882677712646741,
         0.15544139660379813,
         0.49878050365444082,
         0.49730437231565289,
         1.0389705539741729
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.2130014075067881,
         0.82817663361877403,
         1.7106354828062404,
         0.74871441054304366,
         1.5613135694863713
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.21859783952244793,
         0.65913210898053154,
         0.090355256835639608,
         0.13803029607600509
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.5846405481187219,
         0.31006951358967227,
         0.21972065199537105
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.0246175462060951,
         0.18193469087947883
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.54963624346906392
      ]
   ],
   "IFp" : [
      [
         6.3117655475836685,
         -0.51763471609854594,
         0.050582342107286127,
         0.37137795508906229,
         -0.0024953904913837281,
         0.075377954806078701,
         0.1680144403203061,
         -0.0011496878651502454,
         0.16065341647200476,
         -0.037101711267791188,
         0.00022727552049334816,
         0.01286414083394059,
         -0.061176709661723783,
         -0.0065988687492928317,
         -0.042665002842435233,
         -9.3381429040910566e-05,
         0.36670896607693954,
         -0.40222117686214354,
         0.11097104217171018,
         0.034093433670345966,
         -0.085154832941575026,
         -0.02053700578726942,
         0.071623871740419731
      ],
      [
         0.0,
         0.39097880456721573,
         -0.32736581122477865,
         0.059687869396195442,
         -0.0071332988330636586,
         -0.1063231524227444,
         0.025016150586449647,
         -0.0047301718477111435,
         0.076912192920756683,
         0.0017865261642560889,
         0.00040586898786195867,
         0.018154253099298693,
         -0.021403650830719295,
         -0.0032534794654704878,
         -0.0081950417351247563,
         -0.00057971058869493621,
         -0.0032897088086795965,
         -0.015317432586135932,
         0.30770879971114212,
         -0.045943576454888481,
         -0.041701627424609013,
         -0.014477408887593071,
         -0.0012100081963136204
      ],
      [
         0.0,
         0.0,
         0.15459927430791237,
         -0.10493091216009422,
         0.0035354042576870451,
         0.033548029600331639,
         -0.04211566527723673,
         0.0019971297268042264,
         -0.076759651663650841,
         0.0036506411805142655,
         -4.7644320090071676e-05,
         -0.01445969255158986,
         0.015504052274264817,
         -0.00043016024197456291,
         0.0027789169198191902,
         0.000432130894602514,
         -0.085062388311808609,
         0.097701694868731342,
         -0.10786018229358657,
         0.0042725871995429538,
         0.029148382327526555,
         0.013065614882842998,
         -0.014027227384802306
      ],
      [
         0.0,
         0.0,
         0.0,
         2.820134341710685,
         -0.048112986630041703,
         0.77089843547846271,
         0.20836704891500799,
         0.044814514114672473,
         -6.7531111174564889e-05,
         0.00018794289405387696,
         -0.0029401024794589387,
         0.00011456130479675369,
         0.00012017319772116998,
         0.40204047651336,
         -0.34180530433630046,
         0.0093233140938838634,
         0.005965118432894859,
         0.017044865281380581,
         -0.0032784517818570161,
         -0.00060593323301352689,
         0.00058597915932211641,
         -0.0076594784654055491,
         -0.0011962375501289267
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.099657040749394507,
         0.0054324298190302801,
         -0.016390807921708134,
         -0.008991279370602177,
         0.0001987922709170756,
         -1.0049553356801137e-05,
         -0.0049394058545617668,
         -1.4357543423203258e-05,
         2.2852480119402928e-05,
         0.0059474756862676796,
         0.066719529161254149,
         0.004899300862913937,
         -0.0012127298278494887,
         0.0026416259024984391,
         0.00090894254038470144,
         -0.00018141911883623631,
         4.0822693642920306e-05,
         -0.00090881828878299094,
         3.4617073329497169e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.6094676750540361,
         -0.27345304853109698,
         -0.091597535088080079,
         0.0015181709850327864,
         0.00053644101116912153,
         -0.038287809951754181,
         -6.7513345037134364e-05,
         -1.7100334432248841e-06,
         0.15389689212711558,
         1.052318048266909,
         0.072820743773872418,
         -0.0018806015907354406,
         0.003786782523081966,
         0.0047508677603419472,
         -0.00015242004975209376,
         -0.00021560828815316189,
         -0.0029659138706325571,
         -0.0012116857636238823
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.29068374225044225,
         0.054306313004284498,
         -0.00064151498458913335,
         -0.00026969204293245997,
         0.026094246948826078,
         2.5900559043896847e-05,
         3.7303941589705963e-05,
         0.16060663204975079,
         0.0033537996122236747,
         0.016137520337447087,
         0.00037546826543568895,
         -0.0021019865245809561,
         -0.0031811949418634371,
         -0.000803294315844417,
         0.00039492022729455112,
         2.9046934006246412e-05,
         6.7554351022630624e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.2206034268236412,
         0.11182471134949226,
         -0.0014176495085153312,
         0.0007340573085458849,
         0.023460048829208754,
         -0.027512277045812196,
         -0.0060564577907049463,
         -0.004398942682015624,
         0.00076074167702336153,
         -0.017043055626755479,
         -0.00069934632418989194,
         0.36334279905899769,
         -0.051709645526527341,
         -0.056811794461204421,
         0.00077420201535552641,
         -0.018281680947111918
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.4571203694786137,
         -0.2492369588131183,
         0.040310337922866972,
         -6.7818109899445052e-06,
         5.5882536168129722e-05,
         0.026847909977978136,
         -0.35947320352497436,
         -0.0015848518233519773,
         0.0025905007047564176,
         -0.0045819365997164102,
         -0.01645446122683537,
         -0.0010909249638352146,
         0.00035364435295352162,
         0.0017757098288836274,
         0.00051543966849787438
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.051368950526884748,
         -0.00067597802452636286,
         9.0509067051687984e-05,
         5.6338312933031418e-05,
         -0.01412000142787399,
         -0.032451902698460995,
         -0.0078293335473432913,
         -0.00035488482947798584,
         0.000501919764989455,
         0.00070301015410448103,
         0.0001768926174112139,
         -0.00011166405942973955,
         -0.00036386913820369942,
         -0.00013131349848733483
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.21518720654603707,
         0.011843021435171169,
         -0.00025586067205266878,
         -0.0016617215879476319,
         -0.0037324276779713062,
         0.00076177964479567884,
         -0.028685077295343059,
         -0.0016969561777460001,
         0.15793585457608139,
         -0.019688964636848185,
         -0.02657725741072043,
         0.020495942397092588,
         -0.0078382577639733286
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.080991717360179349,
         1.8474126656760719e-05,
         -0.019245266771269334,
         -0.062498440399694294,
         0.0048196145277548527,
         0.00027483438441323866,
         -0.00054761646787784433,
         0.0010012170021732473,
         -0.00099319124677874179,
         0.00038977557434187937,
         0.00030334222548128551,
         -3.1387245981829858e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.9576202659362375,
         0.080167832670439906,
         -0.17040447371831072,
         -0.0036984547680927117,
         -0.0014418220075566894,
         0.034705287912999025,
         -0.18518386790764649,
         0.027226801041584613,
         0.027846559856736144,
         -0.11086758483411915,
         -0.0029597580581293163
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         7.1533446143609272,
         9.7166775346233702,
         0.063386278898934126,
         0.18448667073249927,
         0.50699100766736493,
         -3.4695186932888245,
         0.46899357044500567,
         0.44947491127478378,
         -5.0212622215790237,
         -0.12044743155696697
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         13.122366509967359,
         1.8951642472572485,
         1.8407621578972175,
         -1.2231707250185151,
         -4.234624188390435,
         0.79471990632854683,
         0.20918216685270574,
         -6.7391375121379378,
         0.031391541972395035
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.37653202729553398,
         0.074235730559053886,
         -0.020180041449210703,
         -0.29971310671062351,
         0.048607126403634397,
         0.025909021301175717,
         -0.53246911306530242,
         -0.0051614987541409143
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.41553934192495,
         -2.4640428442301339,
         -3.0408849627073029,
         0.66058289172586127,
         0.054288797268190268,
         -0.66082621851482126,
         0.20748665283676707
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         8.7402717838407735,
         6.560352865107979,
         -1.3712990329501049,
         -0.37713680466685734,
         -2.1010036445596505,
         -0.65872815751825686
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         9.0250729708562467,
         -3.0565228044810659,
         -2.3547730943981668,
         3.0934587479390876,
         -0.60483005227260733
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.97112374263896872,
         0.72131662956863896,
         -0.47156311752849184,
         0.25179830170763817
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.52605663805904379,
         -0.44723079295112811,
         0.063279552912178683
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         2.893227125992893,
         0.19479014872018283
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.071489260063875154
      ]
   ],
   "IFpErr" : [
      [
         0.27737550821588935,
         0.080347120060096269,
         0.08026547237683937,
         0.016549378547031948,
         0.0023680167829918477,
         0.041239177209552579,
         0.032494019736763663,
         0.0002112903460483939,
         0.021956116899198352,
         0.015576410230097896,
         4.5968958481959001e-05,
         0.020328381170135367,
         0.0053703598878595609,
         0.0009544981799348857,
         0.0019172165005010046,
         0.0002802911646715989,
         0.051820093061704695,
         0.021221324214822271,
         0.088838080392647595,
         0.016016449983352984,
         0.014298805728612925,
         0.0078236795046559542,
         0.065104417744957094
      ],
      [
         0.0,
         0.12340238663190674,
         0.19139329646994241,
         0.029445648620617913,
         0.0011461166065052267,
         0.031860769096423228,
         0.018796638454493159,
         0.00079158711187004541,
         0.022155946145413684,
         0.0042859665838114406,
         0.00026926723519068302,
         0.0066500978559201939,
         0.004490925743870295,
         0.0016098878457053703,
         0.0015768612643229383,
         0.00015926129340895851,
         0.020902663641896767,
         0.025946221428518042,
         0.052762575484982033,
         0.0092429530986854625,
         0.0080591231969562842,
         0.003087346173960036,
         0.023030988918681519
      ],
      [
         0.0,
         0.0,
         0.1136975859079138,
         0.067772850091810138,
         0.0014605088498636284,
         0.017945337974475541,
         0.029963966907877181,
         0.0010075397871552013,
         0.045907444391266837,
         0.0039947752484181054,
         0.00014646581234389688,
         0.0081989539225757937,
         0.0070382872425275508,
         0.00065348073959907958,
         0.0018379241078233402,
         0.0001244340593854556,
         0.059746961824786574,
         0.070100705754289824,
         0.041566543632255253,
         0.011071297743815336,
         0.012964534973450532,
         0.0059482521863209615,
         0.02180591343673546
      ],
      [
         0.0,
         0.0,
         0.0,
         0.26754914863235002,
         0.066345898114447105,
         0.14931834707592997,
         0.070422930900384428,
         0.014746816787382606,
         0.00012369615128558,
         0.00020327878248733731,
         0.019060059014630659,
         2.9560778022412688e-05,
         8.2245839201798964e-06,
         0.078487845898001937,
         0.13119964502141232,
         0.020824769800070392,
         0.0015029720973073015,
         0.0015137740890152677,
         0.001217218174198796,
         5.0459226382352716e-05,
         8.9842736902553949e-05,
         0.0013931198516883806,
         0.00054447593186771461
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.028789733522445363,
         0.0082823118755872283,
         0.0045315926273518641,
         0.00144896409400047,
         4.0538037555724532e-05,
         9.6300139525965169e-06,
         0.0011190086761416545,
         7.4362765040111916e-06,
         3.9903815594927501e-06,
         0.0031842604296631557,
         0.010529558824527515,
         0.0010279837460887128,
         0.00047556034166729372,
         0.00039608112798402258,
         0.00040451546097458461,
         5.0825216594024477e-05,
         3.1735628991262951e-05,
         0.00023347944318144961,
         5.3258340388374819e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.23069684841166202,
         0.19638740170808031,
         0.025658568655131202,
         0.00034303701900531195,
         0.000262746713230254,
         0.022076156228753512,
         4.1471687734116187e-05,
         1.6342845291381968e-05,
         0.057814361692151983,
         0.21196260293606256,
         0.013670241091879117,
         0.00046284298478795738,
         0.0014844395730288294,
         0.0015385910333919818,
         0.00016428629368271037,
         0.00013554986029903142,
         0.0006742372247824168,
         0.00075064539666299084
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.11593787885358929,
         0.019633415722497296,
         0.00019614569990681079,
         8.6464072710751961e-05,
         0.0091740643941152101,
         7.7201329976134221e-05,
         1.397446940578033e-05,
         0.048684284938447148,
         0.13031522325421346,
         0.010475383145366775,
         0.00020122962474996867,
         0.00058623260246344036,
         0.00098583465011622289,
         0.00017810597838821931,
         0.00011399339038900647,
         0.00014202806802138474,
         0.00033852770358909978
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.12254558142315598,
         0.010143528035398502,
         0.0092000180569097693,
         0.00056792024598453859,
         0.0080011338998382062,
         0.0021483848006734118,
         0.00067047434492838946,
         0.0008464582910169007,
         0.00013848905549550635,
         0.027796104734147287,
         0.017745051417583362,
         0.035755559632197682,
         0.0079604055614821492,
         0.0060322359206731119,
         0.0045783594975363539,
         0.016198565584142406
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.18532168850735239,
         0.1026729694669815,
         0.0086327594910583557,
         0.00016407554101967491,
         3.8304475106073174e-05,
         0.030859881849912098,
         0.044333313155396514,
         0.015142770687436458,
         0.00031443970748568664,
         0.00041966433985990138,
         0.0015965917938321867,
         0.00029497897327377049,
         3.9229941626313909e-05,
         0.00061960519717539414,
         0.0010446324788189057
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.051573970173299524,
         0.0045955619040446687,
         5.9780899515530665e-05,
         2.000421829831176e-05,
         0.0065643301820794324,
         0.028061727507499423,
         0.0029117779846974407,
         0.00016240024935934214,
         0.00014921075024822565,
         0.0002428784311689504,
         0.00010401344576257665,
         8.6967512486077185e-05,
         0.00029573483653302528,
         0.00012080003172840111
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.091480137763610345,
         0.0045135844419438506,
         0.0024670360758554644,
         0.00063206891197611047,
         0.0017370560064399183,
         0.00025617594323121989,
         0.028282965916841381,
         0.023712289114322237,
         0.05580747897159255,
         0.010878107227071181,
         0.0077434657391617576,
         0.0089025234377405459,
         0.0038591994240931957
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.041737870751703335,
         1.1723121912664015e-05,
         0.01081618753158149,
         0.042856924459649684,
         0.0064811600552003292,
         7.4713905337988416e-05,
         0.00012370440168197935,
         0.00031748582106757894,
         0.00028514491347824425,
         0.00017385973090021576,
         0.00022497918973916455,
         8.4998397366649027e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.068030799037140544,
         0.020153408361280045,
         0.033654732133190882,
         0.0036285749547412339,
         0.019737981746475373,
         0.0095338963862396982,
         0.016969006638475115,
         0.0035558430881680379,
         0.0042813132026465117,
         0.037273392811865126,
         0.0071979767936175823
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.87205530584338731,
         1.3451085447571021,
         0.13088564001149314,
         0.17918783945363345,
         0.19744403751469558,
         0.64993195660163761,
         0.099848348223782468,
         0.082917499843027875,
         1.4131234093001859,
         0.24203113140667221
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.1684527912788103,
         0.31113341587676902,
         0.18905588771781293,
         0.204167150235367,
         0.65720670431150285,
         0.10588223726221845,
         0.12847371942374866,
         1.9606658546771829,
         0.20579735356931383
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.10204470536257622,
         0.030687331934328863,
         0.033023403030572412,
         0.041972942011371174,
         0.0068117995061377423,
         0.0094802730388318397,
         0.1459577498012212,
         0.017243255914442906
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.27146371124310226,
         0.35248803068182788,
         0.52259615362567535,
         0.073272749505335674,
         0.072808732371276053,
         0.334989817548975,
         0.090002003288243232
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.46534793884328984,
         0.5844071485522534,
         0.1074074326777117,
         0.11119359603048493,
         0.57716043838849695,
         0.28160333902812268
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.2716639245891674,
         0.45729387074862621,
         0.27606358230531974,
         0.67921211207056076,
         0.60138629135525257
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.15701942752356959,
         0.086693948367577822,
         0.10549062946921749,
         0.14068527249538673
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.09626774774093344,
         0.10692901492902684,
         0.097159196749403848
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.99080047198333787,
         0.23480401973722353
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.13556003458803068
      ]
   ],
   "RawResult" : [
      0.018767874949999999,
      0.31667944910000001,
      -0.38688130929999998,
      0.042282198409999999,
      -0.0032628173189999999,
      -0.28413180230000001,
      0.096375915660000006,
      -0.134379622,
      -0.12958231579999999,
      0.89217538709999999,
      -0.3796133237,
      -0.0080967039599999999,
      0.38129165790000003,
      -0.0021836004619999998,
      0.037719109899999999,
      -0.0072710619460000002,
      -0.00064311956360000005,
      -0.082455269979999996,
      0.78082320630000002,
      -0.26242681499999998,
      -0.025665106829999999,
      0.2409596249,
      0.2335186007,
      0.11278071069999999,
      0.085718824319999998,
      -0.027408792939999999,
      1.2614761249999999,
      -0.11370658710000001,
      0.05091096137,
      -1.198300691,
      0.67096802659999999,
      -0.052222966879999999,
      0.46103475890000001,
      0.088466471690000006,
      0.0051911185369999998,
      0.1137260769,
      0.066253849160000003,
      -0.1241154788,
      -0.28503914940000002,
      -0.060739628300000001,
      -0.21249957850000001,
      -0.054317271909999999,
      -0.4496480035,
      0.18356948200000001,
      0.1537437958,
      -0.0090496776900000006,
      0.019057879159999999,
      0.0001291309203,
      -0.00043530226119999998,
      -0.16542051629999999,
      0.3358865385,
      -0.029300808479999999,
      0.0053400149300000003,
      -1.1000908410000001,
      -0.028484508410000001,
      0.062098951360000001,
      0.11270383890000001,
      1.461314808,
      0.215954751,
      6.8979049440000004,
      -2.1985234999999999,
      3.3727160610000002,
      0.3862676089,
      0.036137879439999999,
      -0.01190515474,
      -0.00060581522989999997,
      0.001215575427,
      0.0065147087359999998,
      -0.118617985,
      0.03932567839,
      -0.037154306290000001,
      0.04884502416,
      0.09841808917,
      0.0039931588349999998,
      0.001347247605,
      0.96092915479999996,
      0.11701462009999999,
      2.570175844,
      -0.18922552710000001,
      0.1009323147,
      -0.01254179155,
      -0.0062736814510000001,
      0.025772630179999999,
      -0.02465551383,
      0.0024202550489999999,
      0.0013420388989999999,
      0.01664405175,
      0.01604537952,
      0.009362691712,
      -0.00051916769300000001,
      -0.037283137180000002,
      0.054462092929999997,
      0.0068327017840000004,
      0.0079007500729999999,
      0.02977859263,
      -0.0016825334560000001,
      -0.0073905096329999996,
      0.020744812139999999
   ],
   "RawResultCov" : [
      [
         0.00011767480445554844,
         0.00017349667473815999,
         0.00011341042625967083,
         0.00017875057607161183,
         -7.7395819632598344e-06,
         0.00019376121945753741,
         0.00015552781966338659,
         0.00024374543443103272,
         0.00020039855974469825,
         0.00026218255423513388,
         0.00011676537552915085,
         8.5964854286168924e-05,
         0.00017909587328977461,
         5.9891079433418338e-07,
         1.1996288153185125e-05,
         1.1239943829978875e-06,
         -1.1404689218548025e-06,
         0.00029862389523831607,
         0.00028519422281836522,
         0.00015665784558875829,
         0.00029120153510405378,
         0.00015355795886578855,
         0.00020942410163942029,
         0.00023051976319918651,
         7.500969728179834e-05,
         0.00012800557416922542,
         0.00013246288773977768,
         6.304543007040815e-05,
         0.0003018368851769338,
         0.00045495429106813588,
         0.00018621222577975063,
         0.00014520311489023624,
         0.00012649092322152716,
         0.00021577949433713588,
         0.00015450051050452639,
         7.0913638684339902e-05,
         3.747341905992457e-05,
         7.3734182872336193e-05,
         0.00020513798891802758,
         0.0002805956194981853,
         0.00021458886779383122,
         0.00019943739112491328,
         0.00014182528110487982,
         0.0002362964945295062,
         5.2548881589340509e-05,
         2.7481420780697269e-06,
         1.8213864008581166e-06,
         1.1572705139088219e-06,
         4.7242056018405492e-07,
         -1.9979169229403643e-05,
         4.0988995347760899e-05,
         2.0011954234422831e-05,
         2.2938513528393545e-05,
         0.00018202941501595962,
         -4.490848068605291e-05,
         0.00014587504252810965,
         7.2780667228861928e-05,
         2.6217380151861823e-06,
         1.587135592936362e-05,
         0.0013280189133892599,
         0.00075836373157834767,
         6.9479128052301615e-06,
         0.00014033320287371129,
         6.089699193567957e-06,
         8.0750922849675483e-06,
         5.8054479491893395e-06,
         5.0360582220009226e-06,
         5.0749812167017163e-05,
         3.9891840456076684e-05,
         5.4862505313820573e-06,
         3.0480869333346638e-05,
         2.0770812270163903e-05,
         8.6948210730384594e-06,
         9.0431283290235531e-06,
         2.9656965698236972e-06,
         7.5934740681542148e-06,
         -6.1368852611893757e-06,
         0.00066624465779729783,
         3.8228267139298855e-05,
         3.4249189556833389e-05,
         2.1286487610756157e-05,
         1.4257091676522992e-05,
         4.6973636143599607e-06,
         2.8323463503517149e-06,
         4.8303409135819995e-06,
         2.5319083149274064e-06,
         1.326349309251517e-05,
         7.3169308719012863e-06,
         8.641293732612622e-06,
         3.8869943375333304e-06,
         2.8958796333257094e-06,
         2.2466301278044143e-05,
         4.1123420457151808e-06,
         5.0957415551402079e-06,
         9.7929247643360412e-06,
         2.9401990808128182e-05,
         1.4188144735232597e-05,
         2.9527684419535627e-06
      ],
      [
         0.00017349667473816002,
         0.0039827877326352396,
         0.00021656580207559322,
         0.0019234821328238108,
         0.00017757224254210394,
         0.000208337117625733,
         0.00050663997726884389,
         0.0026659806786426981,
         0.0017448699965992454,
         0.0027483275407115602,
         0.00096411965084560348,
         0.00039301129124406095,
         0.0018403191314053319,
         1.3635909066953381e-05,
         3.6309475882746919e-05,
         2.4982446458400891e-05,
         -1.1012546642788079e-06,
         0.0024680559582024265,
         0.0026149380832210028,
         0.0017708101058998447,
         0.0031902652039277838,
         0.0021289521895758502,
         0.0028159053316957161,
         0.0020291498980615792,
         0.0005501986645851353,
         0.00044921074639178357,
         0.0013656097673978018,
         0.00069081186966147949,
         0.0038201790838487413,
         0.0021267910302364842,
         0.001956156587216611,
         0.00068247894777658186,
         0.00057108376835871401,
         0.0013833049958257406,
         0.0027228020894579574,
         0.00054096974714548576,
         0.00086714338951072371,
         0.0002996333912724863,
         0.002662157761973912,
         0.0023862719122609917,
         0.0028366179820525886,
         0.0013923757751145452,
         0.0020251210428060416,
         0.0034845296904015052,
         0.0011105224580628187,
         3.3329793746111627e-06,
         3.3526172044692504e-06,
         4.0821606245748685e-06,
         1.7306171881188342e-06,
         0.00051990846427793838,
         0.00024611126304486977,
         0.00023316991232970324,
         2.1626125506620246e-05,
         0.00027671281491906856,
         0.0015411229954540202,
         0.0015592177425064867,
         0.00085240320912387702,
         2.178398552548999e-05,
         9.2265312357984935e-05,
         0.018065486409734443,
         0.0092459296682469716,
         0.00032915110649803849,
         0.0021807374703268038,
         1.0616254433037564e-05,
         2.5154642255565927e-05,
         3.6485704311374556e-05,
         5.416426303854493e-05,
         0.00067198568431217989,
         0.00021844927001558867,
         4.6414708107596003e-05,
         0.00036854253397077051,
         7.5718051793783627e-05,
         0.00010577228588458837,
         6.8177498763862101e-05,
         7.3803829760032857e-05,
         4.0750335570419462e-05,
         8.445411618558134e-05,
         0.0013214497844758063,
         0.00020159612227284849,
         0.00022064889149611466,
         6.4386280484541561e-05,
         0.00014239661518226384,
         6.1322670849537183e-05,
         7.4779522045586403e-05,
         4.2057066664994591e-05,
         4.0751516512397987e-05,
         0.00011834231882081903,
         8.1040459900348297e-05,
         0.00011597022703872182,
         7.3960271272979574e-05,
         0.00011327971385008936,
         0.00021544409126433069,
         6.6248623027628857e-05,
         3.6479848446738736e-05,
         0.00024293049318158192,
         0.00012277781895454474,
         0.00017261808279411895,
         4.4749612683414448e-05
      ],
      [
         0.00011341042625967083,
         0.00021656580207559328,
         0.0036948790656398567,
         0.00060638464476497444,
         0.00020132827112566334,
         0.0021868364006138083,
         7.679702851167466e-05,
         0.0010355221766450075,
         0.0004870650664451086,
         0.00059952536146899542,
         0.00044475044811596002,
         0.00095370809366088726,
         0.00097269185585571673,
         9.8380439401097718e-05,
         -2.177481815024996e-05,
         4.2765138496881825e-05,
         2.3779233281381582e-05,
         0.0019115312667049413,
         0.0020318831512031316,
         0.0010513817119786877,
         0.0022643052468406199,
         0.0019197807546013973,
         0.00072150325191064281,
         0.0020091610646281828,
         0.00043178597575069586,
         0.0006361739514161134,
         0.00015528712614497461,
         0.00033021757113579225,
         0.0013403305767912266,
         0.00111693205660693,
         0.0018469606631165516,
         0.00070431165509280596,
         0.00053878087019092224,
         0.0010464672742499567,
         0.00065353630594740459,
         0.00040296931989050019,
         0.00030463439247832233,
         0.00099414433062586845,
         0.0011578978765060244,
         0.00038588681803715445,
         0.00037533024774273063,
         0.0012329108337188403,
         0.00068512818771131645,
         0.001208966637604226,
         0.00036769482463494107,
         -3.884539938387651e-06,
         2.7238999881427613e-06,
         6.6698475491555717e-06,
         3.8960449986209637e-06,
         0.00055186064701212524,
         0.00022426568706167743,
         0.00010361323393351236,
         6.1856935367457668e-05,
         0.00056108550862507621,
         0.0015018507543138879,
         0.00065480558192069572,
         0.00041837696697622422,
         3.6907765458907167e-05,
         -8.1321861952544994e-06,
         0.0064021462858781207,
         0.00093856310701612199,
         0.0003922945413830822,
         0.00047009978669029746,
         4.4915520754117589e-05,
         7.9143858597216136e-05,
         1.2972989241408502e-05,
         1.2630095491673409e-05,
         0.00015201534093747435,
         6.5459381464196464e-05,
         2.3902618237999317e-05,
         9.9728074098318781e-05,
         5.3108174272063252e-06,
         7.9501796635543444e-05,
         4.140035156244798e-05,
         4.0980837307998087e-05,
         1.6972554965633232e-05,
         0.00015459498934020723,
         -0.00053170504192597305,
         4.7169065439652227e-05,
         0.00029577780833250575,
         0.00012071347800098346,
         0.00010410888882314178,
         3.2370383345368371e-05,
         2.1473082382332228e-05,
         3.5245120881934568e-05,
         1.8732223276574719e-05,
         9.7823584480209716e-05,
         1.4652113211815712e-05,
         0.00011640803897913586,
         1.333273367665389e-05,
         0.00012006934068574885,
         9.6812956361558991e-05,
         2.6363812300446729e-05,
         4.1524064942741476e-05,
         0.0003718877408486055,
         0.00015705559979156553,
         5.1501799773011727e-05,
         0.0001645507381230906
      ],
      [
         0.00017875057607161183,
         0.0019234821328238103,
         0.00060638464476497423,
         0.0041499346672358066,
         -0.00015924303489071447,
         0.0026332013829354853,
         0.001176190978131178,
         0.0034122185687515596,
         0.0017695055765112127,
         0.0016694915113702033,
         0.0010932158499646167,
         0.0013894076179549733,
         0.0039834117344572408,
         7.8914362270111055e-05,
         2.843690371557463e-05,
         3.6857861418469287e-05,
         1.2529293006113311e-05,
         0.0013285487684346117,
         0.0024125053220648584,
         0.00085796442154669936,
         0.0031435919531475811,
         0.0017990508023518303,
         0.0019809211563523378,
         0.0022513791828285244,
         0.00068981665960770981,
         0.00063081595078373761,
         0.001008752322795983,
         0.00044287528965462913,
         0.005452192548967243,
         0.0022250712109466147,
         0.00091499832982160295,
         0.00031222436936771615,
         0.00041460890938835581,
         0.0010226011758437768,
         0.0019811914852126012,
         0.00037358184280852257,
         0.00072099687591387399,
         0.0025340039681695558,
         0.0045735293094869983,
         0.0025407487497839877,
         0.0033578171384570036,
         0.0013160996770859019,
         0.0020053736783442991,
         0.0028363837673521576,
         0.0014209804200134113,
         3.9313721295333175e-07,
         4.573266765430305e-06,
         7.565728040011027e-06,
         3.4988528410713846e-06,
         0.00035765781902537329,
         0.00034053572389241291,
         0.00028912128382425515,
         9.0263724863446196e-06,
         0.00045115771369620727,
         0.001158152973595268,
         0.002483262543572591,
         0.0013662215554220828,
         6.0845716470996251e-05,
         6.6613287045659466e-05,
         0.018580417755385104,
         0.0071358160681954403,
         0.00053015500299194614,
         0.0019648448817572777,
         1.8546736288059278e-05,
         0.00011930542679565311,
         2.8651204793388808e-05,
         5.3441392073478615e-05,
         0.0010821991407868861,
         0.00037582316169616238,
         -9.2308648165067623e-06,
         0.00035259073201709967,
         0.00010216402731257366,
         -5.4200365895178593e-07,
         8.9497560546186386e-05,
         0.00013889621759215017,
         2.5366968578458036e-05,
         3.2165417722228994e-05,
         0.0014298101107509348,
         0.00020834040747616484,
         0.00017346666208474453,
         0.00020905521856717178,
         0.00011827000036665131,
         6.363779943747145e-05,
         5.7573132582814315e-05,
         3.8069532264211226e-05,
         3.4125958467368023e-05,
         9.1928456159191669e-05,
         7.7636930306776439e-05,
         8.7664629928888951e-05,
         7.6812775771553749e-05,
         0.00010328282783456223,
         0.00011710614438912171,
         5.8960159357571184e-05,
         4.4065164533878905e-05,
         0.00013287330532593924,
         0.0002223675458773145,
         0.0001669726909000961,
         3.4007829432214027e-05
      ],
      [
         -7.7395819632598344e-06,
         0.00017757224254210397,
         0.00020132827112566334,
         -0.00015924303489071447,
         0.0015556819099842775,
         -7.6166866786335377e-05,
         0.00024118153623885468,
         0.00098983104352918789,
         -7.6429577862968667e-06,
         0.00088067023302068896,
         0.00066211392488295189,
         0.00056686659135147665,
         0.00027822733867477239,
         3.5707940535262746e-05,
         1.3121185237108654e-05,
         3.4346671454080324e-05,
         5.5387040034100616e-06,
         0.001730674299762769,
         0.0034369448744323433,
         0.0017521348364846361,
         0.0028813926533075578,
         0.0027299581606435473,
         0.00065278882754749002,
         0.0027622765754297951,
         0.00034159951363761236,
         0.00011277825678350376,
         0.00031814003261662469,
         -5.0703478498392268e-05,
         0.00015176412275946615,
         0.00082200497982198395,
         0.00066400346319377569,
         0.00054027324283088677,
         0.00069471261161778669,
         0.00054547739079930627,
         0.00036890416089325361,
         0.00027867215079147191,
         0.00019758993401977485,
         0.00012481911177487917,
         0.00010569129249539293,
         0.00056130213871104868,
         2.4169971802708724e-05,
         0.001984024031016799,
         0.00036366828699764981,
         0.0016866287532590607,
         0.00018699466963788166,
         2.9284526513676041e-07,
         4.7259617481527411e-07,
         9.4466660144941864e-07,
         2.4192376021659233e-07,
         0.00017657583675090481,
         7.3080248470570316e-05,
         4.3869176730445717e-05,
         1.8532891272393729e-05,
         0.00012857766448327152,
         0.0010345088283062671,
         0.00025810413081555597,
         -2.4649484994294529e-05,
         1.3485685785793669e-05,
         3.0701478871255952e-05,
         0.0027455701638333489,
         0.00084597415971461359,
         0.00027655482411444198,
         0.0002116324295434902,
         1.1787699865055213e-05,
         1.3086606351224349e-05,
         1.2628948908299587e-05,
         4.2245579941846532e-06,
         8.8544638080671482e-05,
         0.00014146102081961402,
         5.5718415238385886e-06,
         6.8907264327569675e-05,
         8.8234502643711778e-06,
         4.9892268101056095e-05,
         5.5108063328185715e-05,
         1.6677680024863924e-05,
         8.6643720177142788e-07,
         3.5505089185568401e-05,
         -0.00017916564107358388,
         2.0883784552299452e-05,
         7.7712176997939692e-05,
         2.9851978058305745e-05,
         9.5219078499826564e-05,
         3.7402674538179916e-05,
         6.7406756758378431e-06,
         2.7585815273141634e-05,
         9.8400213128244816e-06,
         0.00014382437963839971,
         9.7751550235886625e-06,
         0.00015870152109117468,
         7.140549423959695e-06,
         5.2143417590978173e-05,
         0.00010857631657580603,
         4.8786121654601266e-05,
         3.5962914163733311e-05,
         5.4511240315379481e-05,
         4.4169956282013161e-05,
         1.3832272499267467e-05,
         4.7673137848586958e-05
      ],
      [
         0.00019376121945753741,
         0.000208337117625733,
         0.0021868364006138083,
         0.0026332013829354858,
         -7.6166866786335377e-05,
         0.011078253281854897,
         0.0033849657278459859,
         0.0050803832496552001,
         0.0043833273002211754,
         0.00089149459396769355,
         0.001354631434741887,
         0.0023589087513320658,
         0.0039438112545270411,
         0.0001536430876813282,
         1.8653281435753594e-05,
         4.2824517121155381e-05,
         1.891251044106579e-05,
         0.0017548978325851721,
         0.0024347552468477565,
         0.0015965634473340529,
         0.0021985468802081208,
         0.0014723291429811131,
         0.0010431992368901575,
         0.0018432436382256024,
         0.00073861585959920407,
         0.0015749238564031036,
         0.0013452875914049807,
         0.0013699586864444543,
         0.0043319297227747879,
         0.004608452813777854,
         0.00088760639617614092,
         0.001021370941123316,
         0.0014333794742024003,
         0.0018765248862910977,
         0.00073116294424947444,
         0.00075848377161427682,
         0.000191879800232388,
         0.0048783773490392746,
         0.0071414192120787222,
         0.0031917802052909457,
         0.004634989566640272,
         0.00076668761108481789,
         0.0011690976383080631,
         0.00096416802846961669,
         0.00065424848253441137,
         4.9799933145983185e-06,
         9.9138474555129315e-06,
         7.6706583122404842e-06,
         4.2838319351570144e-06,
         0.00047358841177283777,
         0.00042311545032636962,
         0.00039407719878405091,
         7.5463630148100115e-05,
         0.00085037126850644445,
         0.00015464459332489966,
         0.0020819953209843421,
         0.0013995797166399466,
         8.277882120812586e-05,
         1.6179044791909984e-05,
         0.020984515106661224,
         0.0020738810125603881,
         0.00050881406049742739,
         0.00057689941151767461,
         4.7148435045166812e-05,
         0.0002339680548061861,
         8.0306214305125363e-05,
         0.00010229777002666059,
         0.00088869894838343759,
         0.00039419919861577663,
         6.0521121419841872e-05,
         0.00017571923467520946,
         0.00020947787313665362,
         4.6285190546018215e-05,
         0.00010495812100774593,
         0.00011322717957516145,
         2.7102296271908034e-05,
         7.7530486099391016e-05,
         0.0034369390720472397,
         0.00035524983646266598,
         0.00035946992046486173,
         0.00031200124111243434,
         0.0002751797683798269,
         3.3886106002556688e-05,
         2.03463551208856e-05,
         2.5422730581692004e-05,
         1.7844286850647877e-05,
         8.3235416064781923e-05,
         3.0800954457176756e-05,
         4.1923101581232153e-05,
         2.1500912887896035e-05,
         0.00011310818413254759,
         0.00015154182081793455,
         0.00010284208495791507,
         4.3087106972706059e-05,
         0.00021002442649788129,
         0.00039506240449508202,
         0.00013032811705101377,
         0.00018216475462880683
      ],
      [
         0.00015552781966338659,
         0.00050663997726884389,
         7.6797028511674714e-05,
         0.0011761909781311778,
         0.00024118153623885465,
         0.0033849657278459859,
         0.004485232131446094,
         0.0041198736220867099,
         0.0033513693561787491,
         0.0028275053217258891,
         0.0013212336238636992,
         0.0019965619383623501,
         0.0025229556690841296,
         0.00011975293514128747,
         8.4817258117622041e-05,
         4.5855296124759507e-05,
         1.0815095306791231e-05,
         0.0049294610780394165,
         0.0076867633945830755,
         0.0038329932000004908,
         0.0074939130343128144,
         0.005515112786519694,
         0.0019421225114426323,
         0.0067120138659948541,
         0.001283557506161148,
         0.0005366893480845457,
         0.0015338660248615146,
         0.0011155768916753966,
         0.0016934001091389989,
         0.0049790991487267348,
         0.0018589264276504896,
         0.0020965454484700285,
         0.0013948501618286056,
         0.0028212474550157064,
         0.0014968569484867141,
         0.00095593667801957647,
         0.00048179584212460711,
         0.0017284360851831547,
         0.0034808197616745373,
         0.0038018049812515099,
         0.0043080363145939398,
         0.0049154589969574568,
         0.0010049799581253178,
         0.0042340664823949676,
         0.00052385839630588078,
         1.2200720714211559e-05,
         6.9818274520414664e-06,
         3.7060776952872903e-06,
         5.0918990153488995e-06,
         0.00046571016924724083,
         0.00036276857306393124,
         0.00032436979940718527,
         4.6964266288666024e-05,
         0.00045322633278280624,
         0.0009806708635940113,
         0.0012011615676578524,
         0.00042616510713889725,
         4.3759504551484488e-05,
         8.6937220145214583e-05,
         0.024119847950418251,
         0.0043366711646739631,
         0.00074950944277145956,
         0.00084501982408433031,
         2.2054976276925634e-05,
         7.8930330014259279e-05,
         6.3873490404267748e-05,
         9.3661860516685831e-05,
         0.00052626170975432279,
         0.00050531891576093913,
         9.8671309172651718e-05,
         0.00028140135866804722,
         0.00017473164707815773,
         0.00022965302016975499,
         0.00014171342296105815,
         8.2924955527842594e-05,
         5.5340907031259585e-05,
         8.3208403743302686e-05,
         0.0052794064779675227,
         0.00039192408750151697,
         0.00043697374950159149,
         0.00022774665874047466,
         0.00032159511682691174,
         8.5622219353282433e-05,
         1.1260113722801413e-05,
         8.1814089798514666e-05,
         2.7739917442815674e-05,
         0.00035097699599575345,
         5.781892406088183e-05,
         0.00031763179350439232,
         2.9061120632164656e-05,
         0.00016079282521454735,
         0.00040548471703001296,
         0.00014743960865794075,
         8.6986860620730412e-05,
         0.00025484188520425593,
         0.00033148244994577099,
         0.00012905652446288217,
         0.00015392162869647246
      ],
      [
         0.00024374543443103272,
         0.0026659806786426985,
         0.0010355221766450073,
         0.0034122185687515596,
         0.00098983104352918789,
         0.0050803832496552001,
         0.004119873622086709,
         0.04124760240667491,
         0.020829786096265797,
         0.0063248484426778407,
         0.0063002542469661757,
         0.0018506435140379955,
         0.0046037383061337447,
         9.1138963549681037e-05,
         0.00020795366851973488,
         0.00030102400299648169,
         -1.3037768593515136e-05,
         0.007553393908217066,
         0.0039098698000557446,
         0.0082275129865315867,
         0.0048016041515377651,
         0.0062686634713604913,
         0.0026920171271872227,
         0.0049203715847515473,
         0.0013504367534674794,
         0.0039386723574840934,
         0.0088698471226429237,
         0.0076718944039476161,
         0.0062037309932388082,
         0.016409209873089917,
         0.0024032745301846995,
         0.0024303859091033683,
         0.0045278893894656154,
         0.0080641940797052999,
         0.0023063489231829057,
         0.0043459297835371962,
         0.00083502716582917191,
         0.003244665815060123,
         0.0050360834342866173,
         0.02524191352013478,
         0.034450546771237447,
         0.0029979786222042145,
         0.0050888591700523605,
         0.0034881403086338969,
         0.0018083845471672791,
         -1.8744451981588704e-06,
         2.320122268364797e-05,
         4.992183578231428e-05,
         1.8530620949224098e-05,
         0.0038981327385405763,
         0.0029670046011149071,
         0.0029986730065553594,
         4.3483893064631866e-05,
         0.0019019550523565812,
         0.0024667545043877701,
         0.00301623395205466,
         0.0012196317979575608,
         0.0001421240460750344,
         2.8685675418425399e-05,
         0.18392339317894446,
         0.0088661287698206959,
         0.0024561617096850556,
         0.0021912696426994436,
         8.7123823256983972e-05,
         0.00019244486219182949,
         0.0003489865512483571,
         0.00061812212512133173,
         0.0012671732429615809,
         0.00036827085737712971,
         0.00025843323951176082,
         0.00097060268292181468,
         0.0001218136371593584,
         0.00011793010182001075,
         0.00084519687771803182,
         0.0001508566196164964,
         -1.149206756542786e-05,
         0.00015999687622167229,
         0.00051010546991384629,
         0.0018001700782244428,
         0.0023437777165961791,
         0.00024515374252293172,
         0.00090624575866905517,
         9.2125942740981339e-05,
         8.499546433906627e-05,
         9.9952085518187713e-05,
         5.3784596759750196e-05,
         0.00047803906227324692,
         0.00011718803775395567,
         0.00017401802786436784,
         9.3563223880144389e-05,
         0.00080097580022960024,
         0.0010576519223774955,
         0.00066202737772773194,
         0.00025057360001924401,
         0.00056575322460436007,
         0.0002894896800127967,
         0.00020033316423096088,
         0.00019498766622208001
      ],
      [
         0.00020039855974469825,
         0.0017448699965992454,
         0.0004870650664451086,
         0.0017695055765112127,
         -7.6429577862968396e-06,
         0.0043833273002211754,
         0.0033513693561787478,
         0.020829786096265793,
         0.014368107469104619,
         0.0046822319294214801,
         0.0040459876854148161,
         0.0016824828437528479,
         0.0030515455656279717,
         6.7117745200392131e-05,
         0.00013906464970589211,
         0.00018829730195366983,
         -1.944034062384395e-06,
         0.005482380149385558,
         0.0045004091839659574,
         0.0053333300803126739,
         0.0046388465420391213,
         0.0049211559914001919,
         0.0021214522296492894,
         0.0044705907585548856,
         0.0011257524380071542,
         0.002889209754123464,
         0.0052209178619196835,
         0.004184984260302534,
         0.003597648018335843,
         0.0092115215206791511,
         0.0019116398837753668,
         0.0018396483383410712,
         0.002435000748531565,
         0.0048565143331524528,
         0.0017110273093893234,
         0.0023809336099286948,
         0.0006190244417158601,
         0.0019456698109801545,
         0.0034831043772880479,
         0.013105951328084089,
         0.01898188084370107,
         0.0030653802522877934,
         0.0031656842036870544,
         0.0030982208797680011,
         0.00091048109060834384,
         6.5986076518623487e-06,
         2.0247165012024503e-05,
         2.7322373440160895e-05,
         1.1248740157831907e-05,
         0.0019970174613926786,
         0.0016569901368886373,
         0.0015905401621502972,
         6.25067881084416e-05,
         0.0012149946255351214,
         0.0011526638673184729,
         0.001680858950248554,
         0.00086450969560098411,
         8.4259102531522708e-05,
         5.5598694029566692e-05,
         0.099649723636920179,
         0.0058676819110603838,
         0.0013035593886930969,
         0.0012672652698238903,
         4.4755507367293592e-05,
         0.0001252104064246148,
         0.00020592481844012886,
         0.000330932065041914,
         0.00075806477211077085,
         0.00040702391501581248,
         0.00020583872635057562,
         0.00062319828857336826,
         0.00014021946632665269,
         0.00015858915046757825,
         0.00048039182808557097,
         8.9241757484826201e-05,
         2.831375090571503e-05,
         9.4472437236431183e-05,
         0.0032028573956360122,
         0.00098140765154182191,
         0.0012335064910064127,
         0.00023301191219385006,
         0.00051104280956535937,
         7.4812176358658974e-05,
         3.9911717503050759e-05,
         8.8152678371616902e-05,
         3.7341894718682017e-05,
         0.000358216967113219,
         7.9280970914011027e-05,
         0.0001900255277993428,
         5.4937597236225027e-05,
         0.00045706990143410753,
         0.0006583657260010858,
         0.00033342263372427514,
         0.00016337742148280071,
         0.00040577265115549562,
         0.00026016148305372464,
         0.00013665080662106079,
         0.00011702955781077902
      ],
      [
         0.00026218255423513383,
         0.0027483275407115602,
         0.00059952536146899542,
         0.0016694915113702033,
         0.00088067023302068896,
         0.00089149459396769366,
         0.0028275053217258891,
         0.0063248484426778407,
         0.0046822319294214801,
         0.0083904096399585928,
         0.0043598239809832648,
         0.0033054196606909381,
         0.0030200456975639995,
         0.00013689603269283993,
         0.00010402235518168959,
         0.00019391297864384134,
         1.2156412483842774e-05,
         0.010234456997322172,
         0.016116803089296181,
         0.0073538478344410988,
         0.01691759798302811,
         0.013308836968448893,
         0.005241683067649312,
         0.014752975457687605,
         0.0029382376262862956,
         0.0013387412255692287,
         0.0036185165790915425,
         0.0013075188665067185,
         0.0023895651851470129,
         0.0052306115614913894,
         0.0038209208945471388,
         0.003194029340607263,
         0.0019482229852104535,
         0.0039264463779088571,
         0.0035592952164257346,
         0.001532739661539948,
         0.0013914275362247306,
         0.0010516673135589649,
         0.0033909213275176786,
         0.0056072231250032956,
         0.0060419153640535557,
         0.010259560374559232,
         0.0026590024185555567,
         0.0096964224932745546,
         0.00061169956257839939,
         1.9013975049576801e-05,
         1.7424586340435939e-05,
         1.9084079219565677e-05,
         1.2151510311137947e-05,
         0.00094210733681379449,
         0.00080211936660521419,
         0.00051593246981024624,
         9.092760373912108e-05,
         0.00099598239716015228,
         0.0037640482572479372,
         0.0016168264914911701,
         0.00060519135299235663,
         6.6071829404070907e-05,
         0.00013614578953344996,
         0.043107337698576817,
         0.011021413978730459,
         0.0013107902194461744,
         0.0022177237096266574,
         3.7310955422815557e-05,
         8.2369464737104591e-05,
         8.8788500625526254e-05,
         0.00010410864511016066,
         0.00075034188452037108,
         0.00084540483036217356,
         0.00028799565587069378,
         0.00078920764687034103,
         0.00015244171669068159,
         0.00047939098897374567,
         0.00035067297379967599,
         0.00011656742203762652,
         9.0816021651189541e-05,
         0.00021561131964031283,
         0.0044541624822760847,
         0.00042224112893206041,
         0.00049537910152197301,
         0.00028510402634836788,
         0.00039536904413028874,
         0.00018054500497148584,
         4.7518433538045559e-05,
         0.00017526131315152805,
         6.5626054493233925e-05,
         0.00079250284610159964,
         8.6742665894409929e-05,
         0.00078177308680253471,
         4.5298800979619869e-05,
         0.00033700984275858686,
         0.00081380060549683013,
         0.00016421962038951245,
         0.00023846914252107756,
         0.00041844687121954296,
         0.00035788672155538366,
         0.00014483458398893107,
         0.00014925608490182034
      ],
      [
         0.00011676537552915085,
         0.00096411965084560358,
         0.00044475044811596008,
         0.0010932158499646169,
         0.00066211392488295189,
         0.001354631434741887,
         0.0013212336238636992,
         0.0063002542469661766,
         0.0040459876854148161,
         0.0043598239809832639,
         0.0047553830586453388,
         0.0021827811775356957,
         0.0025676764206891936,
         8.8389303958721362e-05,
         1.5950608585177975e-05,
         0.00015153856829776898,
         5.3954804952117611e-06,
         0.0061152258716720967,
         0.010720332752801345,
         0.0050631020824799386,
         0.010538446287958515,
         0.0098068034450891108,
         0.0028577449820811349,
         0.010130351356866771,
         0.0020332325382890017,
         0.0011950439013287814,
         0.0028945700084940171,
         0.001081636423201891,
         0.0018643455202638918,
         0.0038452611588025007,
         0.0014600158562000356,
         0.0018438456513231855,
         0.0015697237311731167,
         0.0025268036726495305,
         0.0016396890236769265,
         0.0012757961554161579,
         0.00082995927987405743,
         0.00071613585170218384,
         0.0014771370644050775,
         0.0048738328089342545,
         0.0057804394687421745,
         0.0070428052419189754,
         0.0021418642918020741,
         0.0060293864516256009,
         0.00045295871850845954,
         5.6144984764918604e-06,
         9.3464179644432459e-06,
         1.5706057743895601e-05,
         8.4924335627772253e-06,
         0.00087920960245177048,
         0.00076523914144910874,
         0.00050185042004741187,
         5.9665585841254501e-05,
         0.0010035839095001355,
         0.0029338937485756194,
         0.0011478259132372045,
         0.00047676407682687686,
         4.7762137967864626e-05,
         7.5743383457172072e-05,
         0.035874955509306736,
         0.0042129787661805062,
         0.0010752117185271121,
         0.00097030996907415202,
         3.734467931294763e-05,
         7.9666747311460482e-05,
         7.4195746666852848e-05,
         0.00010153770059585822,
         0.00052944909169589825,
         0.00053288803493271235,
         0.00016810237267668573,
         0.00055107558061510335,
         1.9210865779539424e-05,
         0.00018368425989720915,
         0.00027284080861455156,
         0.00010555918054700351,
         1.2409732240303095e-05,
         8.1498662097407239e-05,
         0.0012808331967791554,
         0.00029143387176111763,
         0.00035713500866812803,
         0.00020314939852668807,
         0.0002606884044002388,
         0.00013429645291375693,
         4.3404327474076468e-05,
         0.00012233032312421676,
         5.0279798343203466e-05,
         0.00055028258243991404,
         5.9153624552888628e-05,
         0.00052789188044579456,
         3.0207362261520075e-05,
         0.00026663830013910349,
         0.00048663821478096413,
         0.00016115976320584923,
         0.0001826369383494136,
         0.00015722560526033443,
         0.00022451621508198086,
         6.8545611851116961e-05,
         0.00013592226506204335
      ],
      [
         8.5964854286168924e-05,
         0.0003930112912440609,
         0.00095370809366088726,
         0.0013894076179549735,
         0.00056686659135147665,
         0.0023589087513320658,
         0.0019965619383623501,
         0.0018506435140379955,
         0.0016824828437528479,
         0.0033054196606909381,
         0.0021827811775356953,
         0.0042483364995270197,
         0.0037764398316080614,
         0.00021584795882081205,
         1.7288121867173513e-05,
         9.7836427251767185e-05,
         2.7330906798508956e-05,
         0.0065121697056283534,
         0.015507747512865419,
         0.0057247181305759643,
         0.013568764383390558,
         0.01227849084946221,
         0.003501954903253363,
         0.012972897600522795,
         0.0024086200041393653,
         0.00074925957838014407,
         0.00073790481667048899,
         0.00037655441070628086,
         0.0022778545179215947,
         0.0037791365892115908,
         0.0023381947231616573,
         0.0026197887578582788,
         0.0014432770769942759,
         0.0022379887569505593,
         0.0017641233221989731,
         0.00097067327508129088,
         0.00091942449713530543,
         0.0019314799431638396,
         0.0030844895700525895,
         0.0021317663730579953,
         0.0014068238189680197,
         0.0087787336044401285,
         0.0015277970041573446,
         0.0076853768120454576,
         0.00039758900795244237,
         7.342015959089861e-06,
         6.7299627231013521e-06,
         6.0122775512902693e-06,
         5.1659346846486671e-06,
         0.00056146029275742004,
         0.00032025402754314822,
         0.00011100137296583118,
         6.9778280705673897e-05,
         0.00055230636645073133,
         0.003559295471713611,
         0.0016880539031414691,
         0.00057313973719802535,
         6.6993545677405578e-05,
         5.2329076542503049e-05,
         0.01344172875652266,
         0.0043989636336406778,
         0.0012421882704479333,
         0.0010394172692212613,
         3.0081978200187808e-05,
         0.00011802066849451789,
         4.4283402201601067e-05,
         4.6587562627572203e-05,
         0.00066398136907698708,
         0.00076974534262196353,
         3.9650702545843103e-05,
         0.00037870933441317935,
         0.00017709645929041062,
         0.00021394165660867627,
         0.00017397861954161791,
         0.00015272384788425283,
         1.8911364718886767e-05,
         0.00014954250090909907,
         0.00059421758286001423,
         0.00018133537472446378,
         0.00026268938032544706,
         0.00029343252245743018,
         0.00025008946908298713,
         0.00014566502750778428,
         9.695481771085778e-06,
         0.00013828018689699393,
         5.2909301164008795e-05,
         0.00066405628551732116,
         4.0885066604112551e-05,
         0.00069043924274722612,
         2.4380983325113162e-05,
         0.00016985551295574055,
         0.00050749725859210171,
         0.00014315059511328491,
         0.00018774894152667759,
         0.0001316967213568911,
         0.00031880759208206171,
         0.00010586001814178043,
         0.00013331620873154756
      ],
      [
         0.00017909587328977461,
         0.0018403191314053319,
         0.00097269185585571662,
         0.0039834117344572416,
         0.00027822733867477239,
         0.0039438112545270403,
         0.0025229556690841296,
         0.0046037383061337455,
         0.0030515455656279712,
         0.0030200456975640003,
         0.0025676764206891941,
         0.0037764398316080614,
         0.0069975373509725521,
         0.00019219581424332515,
         2.8066429626379894e-05,
         7.1402303599829608e-05,
         8.2289140766261207e-06,
         0.0051778937763093938,
         0.011672494487526084,
         0.0047734541432097643,
         0.010790128500293554,
         0.00902544036728576,
         0.0038278981343304731,
         0.010018073747670914,
         0.0018342595391267155,
         0.00091261919503469503,
         0.0016239697462398697,
         0.00058118212682006256,
         0.0062032153949382052,
         0.0041259085721379518,
         0.0019775670490868773,
         0.0018795280259563272,
         0.0012284895472282234,
         0.0023417130011820714,
         0.0026593717440379378,
         0.0010333132083918816,
         0.0011764079074461317,
         0.0035857133307604394,
         0.0056649088641132685,
         0.0038941785660122547,
         0.0043467201654586122,
         0.0067807660074736108,
         0.0026997037346151481,
         0.0073153796539946799,
         0.0014360665146379392,
         7.7781324199898792e-06,
         7.5018614902576394e-06,
         8.2306765584320661e-06,
         5.3144762521873183e-06,
         0.00067401840329488379,
         0.00053978573954893423,
         0.00029333041451523682,
         4.6487851755748483e-05,
         0.00060574565292219286,
         0.0030826335810671974,
         0.0033595826789254426,
         0.0014889454160301717,
         0.00010416330366337081,
         0.00010044323741165091,
         0.027081802773609102,
         0.0083260708491296291,
         0.0012713295940033941,
         0.0022243782800564463,
         3.3222928619358087e-05,
         0.00016407761386285887,
         6.2261992319822347e-05,
         8.8067286811873563e-05,
         0.0014428018528323406,
         0.00081800921055361227,
         2.1424807114495298e-05,
         0.00051629335478525979,
         0.00019398754954992305,
         0.0001283918103411641,
         0.00014448322057180048,
         0.00024458179957250007,
         3.198646336616939e-05,
         0.00011038866829711055,
         0.0031260782220250485,
         0.00029765284294922196,
         0.00029150112968430052,
         0.0003339056370922055,
         0.00025761246569468946,
         0.00015215279418724908,
         6.3827323207542135e-05,
         0.00012748563317277933,
         7.0751772180735668e-05,
         0.00048608858095249398,
         0.00010544684032740097,
         0.00049881058859512092,
         8.7309546363198187e-05,
         0.00021495610553575823,
         0.0004354299402323408,
         0.00017654446378214113,
         0.00014797958879859746,
         0.00014969022031505994,
         0.00043257416354699119,
         0.00021006098658164752,
         0.00014220385438453782
      ],
      [
         5.9891079433418296e-07,
         1.3635909066953381e-05,
         9.8380439401097745e-05,
         7.8914362270111055e-05,
         3.5707940535262746e-05,
         0.0001536430876813282,
         0.00011975293514128747,
         9.1138963549681037e-05,
         6.7117745200392118e-05,
         0.00013689603269283993,
         8.8389303958721362e-05,
         0.00021584795882081202,
         0.00019219581424332512,
         2.5208580307585276e-05,
         -2.3088971824023684e-06,
         8.8871938451644394e-06,
         3.2106106206412863e-06,
         0.00034665361570266511,
         0.0008087103761494481,
         0.00025416984037122427,
         0.00070605699497259644,
         0.00063306693885823557,
         0.00014930088320587722,
         0.00066186472196165449,
         0.00011324254810265649,
         3.6700901543419377e-05,
         4.5839475697216216e-05,
         2.0960031782119419e-05,
         0.00011988437020235047,
         0.00017981948008053317,
         0.00014649913000973664,
         0.00015582891545497216,
         9.4215372096469432e-05,
         0.00010654301597738344,
         8.6267186475064644e-05,
         4.672141091409898e-05,
         4.6396870627453799e-05,
         0.00014668354174032867,
         0.00021332774718781013,
         0.00011278518931232321,
         9.1245331473900938e-05,
         0.00043905869701067475,
         8.5125870243205279e-05,
         0.00038695349687757976,
         3.1262423795203791e-05,
         2.7695083412266054e-07,
         1.4203351925043664e-07,
         4.4120465905187105e-07,
         4.6535909756130151e-07,
         4.8036380594617534e-05,
         2.0604936681152639e-05,
         9.0413314717230066e-06,
         3.5222773820057103e-06,
         2.2015904328900852e-05,
         0.00021420255727028052,
         0.00010597153988226412,
         2.7438913753481907e-05,
         4.5923533587358191e-06,
         1.2522481085878513e-06,
         0.00088619724419043569,
         0.00016087506096468959,
         6.9599654080082762e-05,
         4.7641040167473135e-05,
         1.9320467937426816e-06,
         6.7477284409617013e-06,
         1.9685478697720847e-06,
         2.0336054126067522e-06,
         3.844916983628933e-05,
         3.5719169827678472e-05,
         2.7857726444022724e-06,
         1.89538213625678e-05,
         8.9700512713632101e-06,
         1.0160039163335231e-05,
         1.0521623522733345e-05,
         8.6997175234658843e-06,
         6.3590970625886447e-07,
         1.1704359250664683e-05,
         -3.2527031651924953e-05,
         6.3925267020887757e-06,
         1.8489481059821628e-05,
         1.611063385354545e-05,
         1.6364305856615847e-05,
         7.4186463498908185e-06,
         8.2253792836750643e-07,
         7.346098903206852e-06,
         2.4007172272974387e-06,
         3.1857972238636675e-05,
         1.6122766278795978e-06,
         3.5220084237778108e-05,
         1.3056074007808352e-06,
         1.171225760997499e-05,
         2.3532699680519182e-05,
         6.9962822749053157e-06,
         9.2311016826347059e-06,
         1.2396899813186114e-05,
         1.2992200421546721e-05,
         6.7924443904353943e-06,
         7.4410779693860003e-06
      ],
      [
         1.1996288153185129e-05,
         3.6309475882746919e-05,
         -2.1774818150249953e-05,
         2.8436903715574634e-05,
         1.3121185237108654e-05,
         1.8653281435753597e-05,
         8.4817258117622055e-05,
         0.00020795366851973486,
         0.00013906464970589211,
         0.00010402235518168959,
         1.5950608585177975e-05,
         1.7288121867173513e-05,
         2.8066429626379891e-05,
         -2.3088971824023684e-06,
         1.8588522776730019e-05,
         3.1820863761458008e-07,
         -2.4182897960774451e-06,
         0.00016037842455215632,
         0.00014268086185087003,
         0.00010475211742357927,
         0.00010895986533673288,
         9.3585064369460967e-05,
         4.2487798479584632e-05,
         0.00010762111451076717,
         2.2994173028414666e-05,
         9.7187703340037602e-06,
         5.1016530748942741e-05,
         4.3216518666100914e-05,
         3.9207014038691934e-05,
         0.00017901996573459078,
         6.0591854664613932e-05,
         4.2958182216645965e-05,
         4.0468730129821409e-05,
         0.00012946567582905225,
         2.8981991155645096e-05,
         3.1934809476305338e-05,
         8.2245034609005121e-06,
         2.0040413027670592e-05,
         3.8459200605460166e-05,
         0.00016329630105744143,
         0.00019538896027572372,
         8.9504274028560926e-05,
         5.0092902998663807e-05,
         7.9874275633721008e-05,
         1.0169423632121267e-05,
         4.5483908072481415e-07,
         5.0305684706780642e-07,
         3.555580951722398e-08,
         9.2108261685444936e-08,
         -1.2217828428077002e-06,
         1.2335239433664293e-05,
         1.5104542344319017e-05,
         9.5917311355372031e-07,
         1.5657325216524788e-05,
         -1.2487859049162206e-05,
         2.0668871584136609e-05,
         5.9363899858329773e-06,
         6.2080060786797142e-07,
         6.9498557638761089e-06,
         0.00094619594245238809,
         0.00021062560297231412,
         1.3408412250357621e-05,
         2.495352272004894e-05,
         4.9173845766401808e-07,
         1.2701538293868718e-06,
         2.3671620058446279e-06,
         3.9996422455357784e-06,
         1.0260006009454986e-05,
         1.708396298257536e-05,
         2.3574300287734797e-06,
         7.3747859920959435e-06,
         4.051624942362627e-06,
         4.4299137958687033e-06,
         5.148344330402948e-06,
         8.5251458819142423e-09,
         2.214316992738957e-06,
         -4.5679745561399889e-06,
         0.00020540587671797863,
         1.5682484585877891e-05,
         2.3740973591593419e-05,
         4.4216937086448894e-06,
         7.9413164556187226e-06,
         1.5858668926408127e-06,
         2.0243027313891539e-07,
         2.3464449429031784e-06,
         3.7078052228437922e-07,
         7.4789203722302721e-06,
         2.1466912621739064e-06,
         4.8019538786127171e-06,
         9.0610358888739892e-07,
         2.051657510325552e-06,
         1.0967556435813542e-05,
         5.7704355253164912e-06,
         1.6940896417754216e-06,
         3.8679752765349485e-06,
         3.9395313207067552e-06,
         4.3271378166615399e-06,
         9.5284774419134938e-07
      ],
      [
         1.1239943829978875e-06,
         2.4982446458400894e-05,
         4.2765138496881825e-05,
         3.6857861418469287e-05,
         3.4346671454080324e-05,
         4.2824517121155381e-05,
         4.5855296124759514e-05,
         0.00030102400299648169,
         0.00018829730195366983,
         0.00019391297864384134,
         0.00015153856829776898,
         9.7836427251767185e-05,
         7.1402303599829581e-05,
         8.8871938451644394e-06,
         3.1820863761458008e-07,
         1.9473333163747575e-05,
         -5.8797185150460991e-07,
         0.00025738054043356843,
         0.0005366514768158937,
         0.00019963738174322144,
         0.00053467401318717906,
         0.00047007453698081925,
         0.00012086280955632337,
         0.00049041844998170137,
         8.8210699204672321e-05,
         7.0772379971569501e-05,
         0.00011144970170045303,
         5.7573521088240258e-05,
         5.7996803440117772e-05,
         0.00013094241608324649,
         8.8095803125994476e-05,
         9.5807115687251594e-05,
         8.657432205217379e-05,
         7.0951296035486522e-05,
         6.0008186440619825e-05,
         4.6287553850708893e-05,
         3.4493696922099664e-05,
         4.4861996089732469e-05,
         7.9148699050123622e-05,
         0.00020928786682279917,
         0.00026969506094282546,
         0.00031685362088896131,
         9.665970810385303e-05,
         0.00027666745613861475,
         1.5780735506837978e-05,
         2.1435444201779715e-08,
         3.6924975720581473e-07,
         9.777909386570021e-07,
         4.808453329072495e-07,
         4.9376187062792796e-05,
         3.7899437076473034e-05,
         2.7261926252775009e-05,
         3.060006798158162e-06,
         3.5413355924170502e-05,
         0.00016729938519472349,
         5.1065809567747631e-05,
         1.0000614572463255e-05,
         2.605476613032358e-06,
         2.0020251797566054e-07,
         0.0017899005487443435,
         0.00013704150824296748,
         5.025569828043918e-05,
         3.8552759736531518e-05,
         1.8328361087643949e-06,
         4.0276417405989594e-06,
         3.1794210246128339e-06,
         3.8913826862290502e-06,
         1.9963982293768392e-05,
         2.0038360967489521e-05,
         6.4558725053035935e-06,
         2.5385620876163655e-05,
         2.3000792948832769e-06,
         7.0153756661768582e-06,
         1.7180011433617299e-05,
         3.775108643972344e-06,
         3.3534702688087118e-07,
         7.1087606041607392e-06,
         -5.0767026065368699e-05,
         1.2408261777086457e-05,
         1.659929344012476e-05,
         9.2577917047434502e-06,
         1.2627111698320589e-05,
         5.5706457760910557e-06,
         1.047531934896525e-06,
         5.1686067695438496e-06,
         1.6485281617860834e-06,
         2.5799009597960493e-05,
         1.362917738069691e-06,
         2.6082901876941772e-05,
         6.2230181760421696e-07,
         1.394393024141591e-05,
         2.188481952131133e-05,
         5.2513364059211448e-06,
         9.1966613214473293e-06,
         1.3507187921599525e-05,
         9.0677034950573569e-06,
         3.461071219693064e-06,
         6.0533351720221976e-06
      ],
      [
         -1.1404689218548025e-06,
         -1.1012546642788079e-06,
         2.3779233281381582e-05,
         1.2529293006113309e-05,
         5.5387040034100607e-06,
         1.8912510441065797e-05,
         1.0815095306791228e-05,
         -1.3037768593515136e-05,
         -1.9440340623843916e-06,
         1.2156412483842779e-05,
         5.3954804952117611e-06,
         2.7330906798508956e-05,
         8.2289140766261207e-06,
         3.2106106206412859e-06,
         -2.4182897960774451e-06,
         -5.8797185150460991e-07,
         9.0258931907697364e-06,
         3.747139955206182e-05,
         8.741213150602094e-05,
         1.1038152835855596e-05,
         9.3443340338541454e-05,
         7.3035825644650353e-05,
         1.3107339801046055e-05,
         8.2870453154529334e-05,
         1.7625773909066492e-05,
         1.4155723293280847e-05,
         9.6198530875718131e-07,
         -2.2900484071874849e-06,
         1.7881209508590107e-05,
         -1.1654927295931339e-05,
         2.5942189235831869e-05,
         2.0919333661392014e-05,
         1.1565898955208973e-05,
         1.4158833276684865e-07,
         1.4519235948388282e-05,
         2.6313965936326652e-06,
         9.989735948106598e-06,
         1.9999654193988917e-05,
         3.7048048064498374e-05,
         -1.3029472589314948e-05,
         -1.1096053258352503e-05,
         4.7422079882344623e-05,
         1.5593766902445517e-05,
         4.5141681404092846e-05,
         1.0568461936333614e-05,
         -2.0286137822290464e-07,
         -5.1275155364659801e-10,
         1.0717920789224977e-07,
         2.8326766409708987e-08,
         9.9284217659803447e-06,
         2.0117981532443558e-06,
         -1.8079138107581305e-07,
         3.5402219961159027e-07,
         6.4840774983036086e-07,
         4.491500648525603e-05,
         1.336124870184019e-05,
         8.1155025024506448e-06,
         7.9827503808368402e-07,
         -5.7178561491345482e-07,
         5.886361630731075e-06,
         5.3226694191730759e-06,
         8.8460798003412614e-06,
         6.3782470871473249e-06,
         2.8452902706258386e-07,
         9.8459950937640692e-07,
         -1.3336437485496288e-08,
         -1.7428986566746444e-07,
         6.3387180439780345e-06,
         3.3258068380755842e-06,
         7.8617916709158577e-07,
         2.689780230509363e-06,
         3.9978390698419853e-07,
         1.1408658824895273e-06,
         9.7752000578258094e-07,
         1.1588036711928001e-06,
         -3.3171629187181316e-08,
         3.0701299016441817e-06,
         -7.399585430457577e-05,
         -1.5306539735098815e-06,
         1.4719269509928918e-06,
         1.8261390443844546e-06,
         2.0339406002276503e-06,
         1.1245991133976539e-06,
         2.9773105204250984e-07,
         9.6418571817589919e-07,
         3.2398059543361105e-07,
         3.2496807625908337e-06,
         1.6255805641046807e-07,
         4.4138394423937379e-06,
         2.5668884501469994e-07,
         1.6497160181031573e-06,
         1.7815336791396261e-06,
         4.1597359671066631e-07,
         1.0989563576115054e-06,
         6.0285157381636257e-06,
         8.9359311735674034e-07,
         3.3785405813667361e-08,
         2.0614115876471155e-06
      ],
      [
         0.00029862389523831607,
         0.0024680559582024265,
         0.0019115312667049415,
         0.0013285487684346114,
         0.001730674299762769,
         0.0017548978325851723,
         0.0049294610780394165,
         0.007553393908217066,
         0.0054823801493855571,
         0.010234456997322172,
         0.0061152258716720967,
         0.0065121697056283534,
         0.0051778937763093938,
         0.00034665361570266506,
         0.00016037842455215632,
         0.00025738054043356843,
         3.747139955206182e-05,
         0.023171958610824397,
         0.032687214642756007,
         0.014702346717060576,
         0.030221259455771445,
         0.025789793610398837,
         0.0074005620366359897,
         0.027795564393550385,
         0.0054047443070951015,
         0.0017103684820983078,
         0.0047077967682217945,
         0.0019213098940090308,
         0.002352634567934022,
         0.010277317816756462,
         0.0073763753663399004,
         0.006603454907160509,
         0.0044520763074348407,
         0.0077739987249297923,
         0.0046362729640237344,
         0.0033448380346809184,
         0.0021020282384524103,
         0.0017438507012861293,
         0.0040732085053471635,
         0.0086206220566698438,
         0.0082662832517062176,
         0.019386680514711447,
         0.0036888671848761033,
         0.01708640847333014,
         0.0004028154128304423,
         3.2407201916927029e-05,
         2.0839954788187842e-05,
         1.6395654560941129e-05,
         1.4547519583766155e-05,
         0.0017587993275350535,
         0.00093974554640208685,
         0.00065816701096590297,
         0.00012546039692419884,
         0.0012253092706913642,
         0.0077121001891188468,
         0.0025871983446095516,
         0.00047491911652416355,
         0.00012696894674690487,
         0.00019014896318555243,
         0.057498995657616396,
         0.014092857443222657,
         0.0027066423373953577,
         0.0029322329658015805,
         6.5471070737857599e-05,
         0.00013441751960001396,
         0.0001424279307540112,
         0.00017432865076046685,
         0.0010107045868602562,
         0.0014566283302977945,
         0.00035553143604675406,
         0.00098794568235492717,
         0.00028939120993091961,
         0.00074963936403455843,
         0.00048247395996051166,
         0.00023523990752946636,
         9.8022162524181549e-05,
         0.00037653568886930828,
         0.0078696673478662604,
         0.00070972950414145274,
         0.0011076245202823695,
         0.00048190960097566483,
         0.0007775088314454033,
         0.00031929745380050083,
         6.1907542657618238e-05,
         0.00032152630993352452,
         0.00011287903811873254,
         0.0015247062778981641,
         0.00012564215749141772,
         0.0015241900227916335,
         4.9976862787764773e-05,
         0.00054614952690383394,
         0.0015004916306358847,
         0.00043140243917118239,
         0.00040794263812111119,
         0.00062392410065243581,
         0.00070149355646722297,
         0.00026950087901770573,
         0.00048228903593844461
      ],
      [
         0.00028519422281836522,
         0.0026149380832210028,
         0.0020318831512031316,
         0.0024125053220648584,
         0.0034369448744323433,
         0.0024347552468477569,
         0.0076867633945830755,
         0.0039098698000557446,
         0.0045004091839659574,
         0.016116803089296181,
         0.010720332752801345,
         0.015507747512865417,
         0.011672494487526084,
         0.0008087103761494481,
         0.00014268086185087003,
         0.0005366514768158937,
         8.741213150602094e-05,
         0.032687214642756007,
         0.085243621781560266,
         0.027983989690025177,
         0.070760239256711238,
         0.065410662152272939,
         0.015899553407625618,
         0.066972535734178731,
         0.01150353236211717,
         0.0011316382550501933,
         0.002505473080719486,
         0.0013883091975360029,
         0.0051339841477850614,
         0.019354981314274447,
         0.011379528038023045,
         0.013696206325717854,
         0.007761442219387139,
         0.010270920203693875,
         0.0082176972042752004,
         0.0046892115114388257,
         0.0042778899696620503,
         0.0026115740170897881,
         0.0056244716827266433,
         0.0088924347831623191,
         0.0029002453921647721,
         0.045904025438844212,
         0.0069511327265900551,
         0.039568646800643405,
         0.0011138218880836854,
         3.8388194015635357e-05,
         1.558331901284483e-05,
         1.3404017402240753e-05,
         2.1124216428779429e-05,
         0.0023223765434991338,
         0.001003376387492375,
         0.00016308973042359056,
         0.00026402134882012553,
         0.002008056262291238,
         0.018152504251665976,
         0.005667232997456171,
         0.00072054943924509908,
         0.00021632685363509778,
         0.0003185788129232055,
         0.045206401149153239,
         0.021163484093331551,
         0.005821514084588037,
         0.0049433025683529308,
         0.00013086598918050753,
         0.00027427069940648598,
         0.00017318911415794419,
         0.00019412936308118621,
         0.0020840308492555393,
         0.0034288579221573171,
         0.00021141083718514302,
         0.0018533425145527329,
         0.00063102940577927668,
         0.0011329970478481813,
         0.0009100638146619809,
         0.00056412979120072908,
         5.6703452503717706e-05,
         0.00064310169316122881,
         0.0048578442477572956,
         0.00089317514547686207,
         0.0012191934781073286,
         0.0010594094491654367,
         0.0012740871161121502,
         0.00073374316898878534,
         6.9598863992694222e-05,
         0.00067574730106099979,
         0.00024007848414126011,
         0.0034064360258577917,
         0.00020728366559575316,
         0.00356721042104758,
         0.00010052915854608772,
         0.00073526650878922737,
         0.0025241520968455698,
         0.00072898623205083952,
         0.00087130118340031197,
         0.00039657967587259404,
         0.0013046923397625971,
         0.00052660090576634681,
         0.00062270616679423391
      ],
      [
         0.00015665784558875829,
         0.0017708101058998447,
         0.0010513817119786877,
         0.00085796442154669936,
         0.0017521348364846361,
         0.0015965634473340531,
         0.0038329932000004908,
         0.0082275129865315867,
         0.0053333300803126739,
         0.0073538478344410988,
         0.0050631020824799377,
         0.0057247181305759643,
         0.0047734541432097643,
         0.00025416984037122427,
         0.00010475211742357927,
         0.00019963738174322144,
         1.1038152835855596e-05,
         0.014702346717060576,
         0.027983989690025177,
         0.015856055127328177,
         0.025813805658557114,
         0.023037202317979354,
         0.0076406801229084694,
         0.023854824467307439,
         0.0039459454377819038,
         0.0012993021746255504,
         0.0029671820597016942,
         0.0022443899127496257,
         0.0025098620303590368,
         0.01101671945419418,
         0.0049691876649563061,
         0.0054426850616096532,
         0.0042110709077646524,
         0.0071403579052150791,
         0.003961782195827452,
         0.0034338070463564453,
         0.0017933905017653768,
         0.00042690132556545809,
         0.001792958625064701,
         0.0074988192188036864,
         0.0068416306043170396,
         0.017058564663548246,
         0.0027950874349937918,
         0.014326689513222053,
         0.00054889036702630107,
         1.8441769516175267e-05,
         1.3239358335390176e-05,
         7.7949184981431338e-06,
         8.4995504262112367e-06,
         0.0016281273287260334,
         0.00077985353742893843,
         0.00057517534123401731,
         0.00010613614321946537,
         0.00090893202345986284,
         0.0068983478889003353,
         0.0018280003546707925,
         0.00033835581388243761,
         9.3889109788108897e-05,
         0.00012256780673809695,
         0.046237793495500432,
         0.010512364106419085,
         0.0026182594437396986,
         0.0023168105423138868,
         5.7236818153877911e-05,
         0.00011123899871523079,
         0.00012929655397128965,
         0.00018248007974000694,
         0.00086722406640460533,
         0.0012682522381818641,
         0.00013299798033172304,
         0.00072981335557509514,
         0.0002307395273374219,
         0.0005233110500445547,
         0.00040867570714193458,
         0.00020031028725602985,
         1.8737071547535204e-05,
         0.00028297320776050612,
         0.0024506025684539706,
         0.00063105245015895482,
         0.00097846770073338387,
         0.00040305070572301482,
         0.00078228210854227004,
         0.0002890460565266532,
         4.4486247576435333e-05,
         0.0002456236883084056,
         9.4641749562839576e-05,
         0.0013446413716080034,
         0.00010510565043687774,
         0.0013160548341486908,
         5.5323851340463877e-05,
         0.00040802311986816474,
         0.0012453610801764535,
         0.00044757704244827959,
         0.00035654708874728521,
         0.00022377732060139554,
         0.00051469926201232999,
         0.00016491390903722417,
         0.00027803569005908858
      ],
      [
         0.00029120153510405378,
         0.0031902652039277838,
         0.0022643052468406199,
         0.0031435919531475802,
         0.0028813926533075578,
         0.0021985468802081212,
         0.0074939130343128144,
         0.0048016041515377651,
         0.0046388465420391213,
         0.01691759798302811,
         0.010538446287958515,
         0.013568764383390558,
         0.010790128500293556,
         0.00070605699497259644,
         0.00010895986533673288,
         0.00053467401318717906,
         9.3443340338541454e-05,
         0.030221259455771445,
         0.070760239256711238,
         0.025813805658557114,
         0.070948614259023324,
         0.056654010661013131,
         0.016415472412789792,
         0.064035736878341284,
         0.0095386659005269811,
         0.0015693482391949437,
         0.0031685190778689282,
         0.0015071968714758838,
         0.0051273737285354483,
         0.016545079576845232,
         0.0101109367624379,
         0.012895185466554489,
         0.0075629248306224237,
         0.0095798112083140628,
         0.0082621784855715918,
         0.0044277746371475853,
         0.004186935443007315,
         0.0023579753541178184,
         0.0057681221207123747,
         0.0085629846158178646,
         0.003853545843785262,
         0.042204151972424525,
         0.0062930046642336122,
         0.036762211478890833,
         0.0012790542518290691,
         3.9067973674601433e-05,
         1.916459320954762e-05,
         1.7858328838016235e-05,
         2.2016701157475813e-05,
         0.0022356298290883833,
         0.0010744563827252095,
         0.00024457349313120329,
         0.00022320549083371306,
         0.0018170520059126501,
         0.016917383743873519,
         0.0054474884226050225,
         0.00075698171570770848,
         0.00019947284394430538,
         0.00027079416431250412,
         0.048899152988405754,
         0.022018942737114845,
         0.0053412875463608352,
         0.0050845065145362755,
         0.00011352425788994384,
         0.00026564611734122725,
         0.00017154768992110801,
         0.00019227122444734622,
         0.0021115408355823983,
         0.0031303251495685205,
         0.00021718439597822735,
         0.0018815774724876026,
         0.00053737106615207625,
         0.0011371053068149272,
         0.0008930868028569957,
         0.00048867520667654073,
         9.3564270979733851e-05,
         0.00065262494074963941,
         0.0055593701735998516,
         0.00081133489507193176,
         0.0010136770930855071,
         0.0010194066021379513,
         0.0012468078968398727,
         0.00068381848376453569,
         8.0323240641641037e-05,
         0.00060899810999828091,
         0.00022704688564584649,
         0.0031384504210905618,
         0.00020442492857499492,
         0.003301855487067914,
         9.327091921550236e-05,
         0.00073998385701517101,
         0.0024329317799549914,
         0.00061551288305464224,
         0.00079235444983389008,
         0.00064483232054232318,
         0.0013065571391268763,
         0.00038227178193613281,
         0.00062590852615856593
      ],
      [
         0.00015355795886578855,
         0.0021289521895758502,
         0.001919780754601397,
         0.0017990508023518303,
         0.0027299581606435473,
         0.0014723291429811129,
         0.005515112786519694,
         0.0062686634713604921,
         0.0049211559914001919,
         0.013308836968448893,
         0.0098068034450891108,
         0.01227849084946221,
         0.00902544036728576,
         0.00063306693885823568,
         9.3585064369460967e-05,
         0.00047007453698081925,
         7.3035825644650353e-05,
         0.025789793610398837,
         0.065410662152272939,
         0.023037202317979354,
         0.056654010661013131,
         0.055360868446226709,
         0.013475685999971346,
         0.054472314240493681,
         0.0094035468068899598,
         0.0013979020050961788,
         0.0025802690022647241,
         0.0017061792552479479,
         0.0043970652950450972,
         0.015995264380800542,
         0.0091005876536465729,
         0.010995186204903726,
         0.0063659593201309227,
         0.0087758699219767939,
         0.0068953380230354112,
         0.0043794512919437803,
         0.0036246025099032383,
         0.001250229825218488,
         0.0034272456555957168,
         0.0084982829676570528,
         0.004620122054854358,
         0.037178439933720567,
         0.0062824947734566325,
         0.032360185031498255,
         0.0010894035260279799,
         1.8962233871784615e-05,
         1.0857585554764152e-05,
         1.5467686053771294e-05,
         1.7543240591922491e-05,
         0.0024396504475110506,
         0.0010986594078813126,
         0.00035916260802598129,
         0.00019424040400508328,
         0.0018251495168884854,
         0.015722162438868304,
         0.0044488411502410161,
         0.00055222330846067813,
         0.00017233243547866206,
         0.00021966435156005703,
         0.048599899377145706,
         0.016976803471704882,
         0.0049598757986275875,
         0.0040105927503462221,
         0.00011084327420756268,
         0.00020363735399778291,
         0.00015801644203713864,
         0.00020047870335504749,
         0.0016596039746886034,
         0.00260904785036071,
         0.00016532973858714902,
         0.0015956547689832395,
         0.00043639227141876617,
         0.00085385488752276505,
         0.00079990717962339199,
         0.00046617551161408567,
         5.3933685601967939e-06,
         0.00053542992623025105,
         -0.00096884555118893463,
         0.00071275566889367767,
         0.0012318828447300157,
         0.00079741192177437247,
         0.0010827833523862596,
         0.0006160586723920992,
         8.2001282305445056e-05,
         0.00056590217873258414,
         0.00021580720121399229,
         0.0028210185761713491,
         0.00016963821685788921,
         0.0029215449769749483,
         9.0838190156338443e-05,
         0.00064929243897375903,
         0.0020887183349055064,
         0.00064781563209128431,
         0.00073819711473727611,
         0.000347640258730455,
         0.00092499313671281526,
         0.00039452422762707132,
         0.00049516759589713732
      ],
      [
         0.00020942410163942029,
         0.0028159053316957157,
         0.00072150325191064281,
         0.0019809211563523378,
         0.00065278882754748991,
         0.0010431992368901575,
         0.0019421225114426323,
         0.0026920171271872222,
         0.0021214522296492898,
         0.005241683067649312,
         0.0028577449820811358,
         0.003501954903253363,
         0.0038278981343304731,
         0.00014930088320587722,
         4.2487798479584632e-05,
         0.00012086280955632337,
         1.3107339801046057e-05,
         0.0074005620366359897,
         0.015899553407625618,
         0.0076406801229084676,
         0.016415472412789792,
         0.013475685999971346,
         0.0081413005738467017,
         0.014646859116911536,
         0.0027976253881226466,
         0.0010053348283418665,
         0.0016775464451466325,
         0.00070393766710072749,
         0.0041881030471562315,
         0.0052201044114751878,
         0.0031977460679191751,
         0.0027830236096477255,
         0.0016792887252525793,
         0.0034735460572071835,
         0.0038927429339854209,
         0.0015799279826479071,
         0.0016112248057646142,
         0.00072376924783230912,
         0.0027364505368062822,
         0.0031612541797801002,
         0.0024758452216628573,
         0.010449607749478132,
         0.0025904678734742261,
         0.010530400831692363,
         0.00076078058041655744,
         1.2949117647029357e-05,
         8.027286172713054e-06,
         6.4745549963978171e-06,
         6.5628419802952099e-06,
         0.00065950062571629902,
         0.00036224218997505677,
         0.00014800627072809652,
         6.6996732264213018e-05,
         0.00052540037930334143,
         0.0046152610565031085,
         0.0021180257237402946,
         0.00095827345786007867,
         4.741022330022258e-05,
         9.6873918055566212e-05,
         0.018925359379134289,
         0.011229199513929797,
         0.0013761493034548805,
         0.0026464499458940418,
         4.1260090941142944e-05,
         0.00010716302771017545,
         6.3134814995819755e-05,
         7.891604455907037e-05,
         0.00093177289553582668,
         0.00084489927153784253,
         5.344202812204663e-05,
         0.00063775031357629337,
         0.00017727195656186558,
         0.00026650927090763005,
         0.00022123139574555765,
         0.00016978295168143512,
         5.5454332027372652e-05,
         0.00014231564902836887,
         0.0015954450185186764,
         0.00033590791764764351,
         0.00035879833805450303,
         0.00028632260226537536,
         0.00030647457411298463,
         0.0001938242265871484,
         6.3810922747797538e-05,
         0.00016478243224258949,
         8.1702639216522824e-05,
         0.0007770514262022874,
         0.00010087237653909216,
         0.00080221462129577512,
         7.232495897219112e-05,
         0.00020608999556665522,
         0.0007106104337114001,
         0.00019768448187827074,
         0.00021418117274489735,
         0.00019747122418275575,
         0.00040815362633210355,
         0.00025180065056734386,
         0.00014472449754753206
      ],
      [
         0.00023051976319918651,
         0.0020291498980615792,
         0.0020091610646281828,
         0.0022513791828285244,
         0.0027622765754297951,
         0.0018432436382256022,
         0.0067120138659948541,
         0.0049203715847515473,
         0.0044705907585548856,
         0.014752975457687605,
         0.010130351356866771,
         0.012972897600522795,
         0.010018073747670914,
         0.00066186472196165449,
         0.00010762111451076718,
         0.00049041844998170137,
         8.2870453154529334e-05,
         0.027795564393550385,
         0.066972535734178731,
         0.023854824467307439,
         0.064035736878341284,
         0.054472314240493681,
         0.014646859116911536,
         0.060848040465289237,
         0.0098658120953270378,
         0.0015058973852371076,
         0.0025712056447693846,
         0.0014598221637162762,
         0.0042177140622429981,
         0.015818318422045941,
         0.0088993046548433222,
         0.011861529980535206,
         0.0068939198527557801,
         0.0091898156756650053,
         0.0070381350518425277,
         0.0043464834649253508,
         0.0036911122006693148,
         0.0017761613386438997,
         0.0040669495217320502,
         0.0080141317834572234,
         0.0036293518487275972,
         0.040108777322366035,
         0.005860995762564796,
         0.034001516749441955,
         0.00094505654532014006,
         3.1118703399784242e-05,
         1.6832093822868329e-05,
         1.5932736641323589e-05,
         1.9427513714345387e-05,
         0.0021188296982387112,
         0.0010314701517178332,
         0.000229284570583415,
         0.00021674180540247524,
         0.0017909407969940974,
         0.015976691870090595,
         0.0047497416666306223,
         0.00054128246029840738,
         0.00018208392722715469,
         0.00024990035705622769,
         0.04411497213640371,
         0.018296143023449323,
         0.0050920478894148427,
         0.0042266556590943487,
         0.00010785508745202548,
         0.00023509150506760803,
         0.00016014084234445601,
         0.00019080452922230808,
         0.0018528347463640012,
         0.0029126464839465808,
         0.00015242723428680115,
         0.0016657192703306489,
         0.00048276022007844038,
         0.00098438212339147044,
         0.00082687461404185568,
         0.00046818483441521885,
         5.6160143232442377e-05,
         0.00054966014229121017,
         0.0034837334178055724,
         0.00071501757064368191,
         0.0010398354618430491,
         0.00091761704643049369,
         0.0011641010252798035,
         0.00065220130846958683,
         7.5576544015586075e-05,
         0.00058981997550638368,
         0.00021798201719621204,
         0.0029813352451078762,
         0.00018190697461684479,
         0.0031213663912847511,
         7.4082006272019186e-05,
         0.00066971937500645508,
         0.0022468343153536556,
         0.00063363268938071871,
         0.00076827872224874058,
         0.00053640295727681083,
         0.0011866243439614906,
         0.00033337120004213911,
         0.00061853603733754716
      ],
      [
         7.500969728179834e-05,
         0.00055019866458513541,
         0.0004317859757506958,
         0.00068981665960770981,
         0.00034159951363761236,
         0.00073861585959920429,
         0.001283557506161148,
         0.0013504367534674794,
         0.0011257524380071542,
         0.0029382376262862956,
         0.0020332325382890017,
         0.0024086200041393653,
         0.0018342595391267155,
         0.00011324254810265649,
         2.2994173028414666e-05,
         8.8210699204672321e-05,
         1.7625773909066492e-05,
         0.0054047443070951015,
         0.01150353236211717,
         0.0039459454377819038,
         0.0095386659005269811,
         0.0094035468068899598,
         0.0027976253881226475,
         0.0098658120953270378,
         0.0035335208792428054,
         0.00032431504569748176,
         0.00068023753114013945,
         0.00043124806135155704,
         0.0011199928798358593,
         0.0030975053680302863,
         0.00157938390022318,
         0.0019141537203674925,
         0.0010573533356077946,
         0.0020399333695162642,
         0.0014519166297253983,
         0.00095739291822909329,
         0.00076841081063586147,
         0.0004633834242876135,
         0.0011024994266658301,
         0.0018855853772971555,
         0.0010166543748064238,
         0.0069731939633739517,
         0.00092395397896508124,
         0.0058700795752277789,
         0.00017245078595498804,
         5.1955541733104769e-06,
         3.8220368158277479e-06,
         2.8518301884396298e-06,
         3.279336893164008e-06,
         0.00043414870949934228,
         0.0002091168027682303,
         5.8632236991005966e-05,
         4.2442754291788289e-05,
         0.00039689582446555808,
         0.002740692465673134,
         0.00088767359319162414,
         0.00033142811040354268,
         3.7423987111892284e-05,
         4.4884872372263307e-05,
         0.010394552493759139,
         0.0037262959051888424,
         0.00097279065321894103,
         0.00084651811199327911,
         2.0582737082512213e-05,
         5.601594858391944e-05,
         4.1118993029116681e-05,
         5.3058024810688408e-05,
         0.00039351067388238638,
         0.00052276415408417651,
         6.6857249626235779e-05,
         0.00030707315284225599,
         8.1949917830938907e-05,
         0.00019811822037917682,
         0.00014112536351083333,
         9.509066895515593e-05,
         1.0908764674235944e-05,
         0.00010672943448457767,
         0.00033453760321809747,
         0.00015340585095980174,
         0.00023424410053439829,
         0.00019167671347762122,
         0.00020406580119156783,
         0.00011520821220104109,
         1.5541838318729047e-05,
         0.00010483688812215104,
         3.6231814321066693e-05,
         0.00052707675240034669,
         3.1849485464945512e-05,
         0.00053515118825853624,
         9.8650305027294397e-06,
         0.00012579373458051517,
         0.00043469547903691574,
         0.00012591259700151877,
         0.0001493265905631718,
         8.0904193315886245e-05,
         0.00020910483860213911,
         8.1760880877976874e-05,
         9.1822881604291715e-05
      ],
      [
         0.00012800557416922539,
         0.00044921074639178368,
         0.0006361739514161134,
         0.00063081595078373772,
         0.00011277825678350376,
         0.0015749238564031036,
         0.0005366893480845457,
         0.0039386723574840934,
         0.0028892097541234644,
         0.0013387412255692287,
         0.0011950439013287814,
         0.00074925957838014407,
         0.00091261919503469503,
         3.670090154341937e-05,
         9.7187703340037602e-06,
         7.0772379971569501e-05,
         1.4155723293280845e-05,
         0.0017103684820983073,
         0.0011316382550501936,
         0.0012993021746255501,
         0.0015693482391949437,
         0.0013979020050961788,
         0.0010053348283418665,
         0.0015058973852371076,
         0.00032431504569748186,
         0.0031235985457423363,
         0.0013906554758372817,
         0.00090842687618338392,
         0.001277387681715409,
         0.0015016625818880152,
         0.0010954524456945683,
         0.00070203119846803117,
         0.00063453883910799449,
         0.0013167947127108765,
         0.00071586840654604936,
         0.00053097576703377411,
         0.00020776392639071332,
         0.0007169767121046473,
         0.0013600677431649562,
         0.0019714500469640546,
         0.0033767394786762607,
         0.00075046056063038597,
         0.0011041934114870578,
         0.00091158418262848656,
         0.00043925993483224168,
         4.2671479200329932e-06,
         1.8621920455435491e-05,
         1.026967534643495e-05,
         4.531055427720603e-06,
         0.00047316756223918287,
         0.00043561846312251628,
         0.00032932334895150665,
         4.413703077506422e-05,
         0.00051073775973177113,
         0.0007349484785496717,
         0.00037220533728613128,
         0.00041356496291835763,
         4.6324772217895083e-05,
         1.3660460297403832e-05,
         0.019017537155865957,
         0.0020606481549552014,
         0.00018886911844986072,
         0.00048548495349422119,
         2.1772605518803021e-05,
         7.6212349863455394e-05,
         4.8186663056122217e-05,
         5.6201012636204528e-05,
         0.00022082590993361708,
         0.00013463354764684343,
         5.110370157717958e-05,
         0.00020007997693459177,
         6.4766817633626802e-05,
         2.8198632298983598e-05,
         0.00011000622267485543,
         1.8890119790963889e-05,
         1.7051779446685682e-05,
         3.9175989130106797e-05,
         0.0012831989623483689,
         0.00015986986146907293,
         0.00027673626523422562,
         7.8944414369466699e-05,
         7.0709675338117951e-05,
         3.4713267261176465e-05,
         2.003066782956269e-05,
         3.027845889347882e-05,
         2.1674592662136147e-05,
         0.00010835002845350017,
         2.9516176011767153e-05,
         6.5903508552771776e-05,
         1.6004105746329476e-05,
         0.00011277250480702537,
         0.00015989783728828061,
         4.8413409139308972e-05,
         4.5680970548664321e-05,
         0.00021444922211570137,
         0.000127730254797812,
         3.8712429270897709e-05,
         0.00012888294635535311
      ],
      [
         0.00013246288773977768,
         0.0013656097673978018,
         0.00015528712614497475,
         0.001008752322795983,
         0.00031814003261662469,
         0.0013452875914049807,
         0.0015338660248615144,
         0.0088698471226429237,
         0.0052209178619196826,
         0.0036185165790915417,
         0.0028945700084940171,
         0.00073790481667048899,
         0.0016239697462398697,
         4.5839475697216223e-05,
         5.1016530748942721e-05,
         0.00011144970170045303,
         9.6198530875718131e-07,
         0.0047077967682217954,
         0.002505473080719486,
         0.0029671820597016946,
         0.0031685190778689282,
         0.0025802690022647241,
         0.0016775464451466323,
         0.0025712056447693846,
         0.00068023753114013945,
         0.0013906554758372817,
         0.0069651605906356669,
         0.001414243576719685,
         0.0013087561864562217,
         0.003272551350347444,
         0.0012830339411068234,
         0.0011506921391284258,
         0.0014547689254571035,
         0.002668787036434458,
         0.0011757636756629234,
         0.0012374515399854432,
         0.0004451467658293009,
         0.00087384035625150754,
         0.0023246231921874674,
         0.0073844125027080036,
         0.010355070016531239,
         0.0023840167012954762,
         0.0017629889174104415,
         0.0021760445268938691,
         0.00049167175048937968,
         1.5397350142716482e-05,
         1.6783214204051088e-05,
         2.1239473934443541e-05,
         9.8567823793443027e-06,
         0.0012569513995373273,
         0.0010504229511183374,
         0.00083817085379096594,
         3.1496709090136981e-05,
         0.00077919808743589732,
         0.00077446309886327106,
         0.00087437565589038198,
         0.00040999668928625864,
         6.0794456725891415e-05,
         7.8909163171809424e-05,
         0.059912120631596198,
         0.0030020968944690554,
         0.00063676176149501094,
         0.00066238858262976992,
         2.7799271508079304e-05,
         4.1986131573374565e-05,
         9.5843026623929322e-05,
         0.00012633845235781867,
         0.0003984628440932007,
         0.00019081295973580252,
         0.00029392817386065552,
         0.00044417757276599422,
         4.3226734222683353e-05,
         0.00017791992636191447,
         0.00024526075139568067,
         6.1017560590196173e-05,
         6.232839561445228e-05,
         8.8622126224970464e-05,
         0.0035641594296630845,
         0.00050626934911291474,
         0.00048026726017551214,
         0.00014237139771556108,
         0.00026039113085250842,
         4.5794398508803799e-05,
         3.1733298137688537e-05,
         5.4504921638825247e-05,
         1.9550932751645826e-05,
         0.00019173728024770041,
         4.891116716872034e-05,
         0.00012596484023317593,
         2.2147814542791388e-05,
         0.00033123383112283831,
         0.00044773304145334864,
         0.00013901315433772411,
         9.0989999704209435e-05,
         0.00033311047496159703,
         0.00014668143452570607,
         0.00012039690947389156,
         0.00010972162167168352
      ],
      [
         6.3045430070408164e-05,
         0.00069081186966147949,
         0.00033021757113579225,
         0.0004428752896546294,
         -5.0703478498392268e-05,
         0.0013699586864444546,
         0.0011155768916753966,
         0.0076718944039476152,
         0.0041849842603025331,
         0.0013075188665067185,
         0.0010816364232018908,
         0.00037655441070628081,
         0.00058118212682006234,
         2.0960031782119419e-05,
         4.3216518666100927e-05,
         5.7573521088240258e-05,
         -2.2900484071874832e-06,
         0.0019213098940090308,
         0.0013883091975360029,
         0.0022443899127496253,
         0.0015071968714758838,
         0.0017061792552479479,
         0.00070393766710072749,
         0.0014598221637162762,
         0.0004312480613515571,
         0.00090842687618338392,
         0.001414243576719685,
         0.0024164694682172324,
         0.00097482357889464878,
         0.0040723205213232831,
         0.00090342009709762686,
         0.00089995904874060572,
         0.0012287153854883054,
         0.0020006095936967619,
         0.00065846583256459258,
         0.0010273952008013759,
         0.00019617828918424687,
         0.00041752321053422107,
         0.0010541677872738899,
         0.0047898703338089214,
         0.0065451893701982938,
         0.00083874784546777927,
         0.00090618710841274984,
         0.00084693952286729612,
         0.00037041911000548051,
         -9.7983431241585874e-07,
         3.8388754276814301e-06,
         8.1696754537197532e-06,
         3.7169670174628589e-06,
         0.00083503602411344989,
         0.00050871847653707306,
         0.00063733740196747631,
         3.360775231133159e-05,
         0.00036032679378915567,
         0.0006847257243904637,
         0.00039486605973924622,
         0.00010710240135574395,
         2.9711224036532931e-05,
         -1.237039136803785e-06,
         0.03397269029563714,
         0.0021719292520589665,
         0.00055221316092813146,
         0.00050941552920691791,
         1.9252658417015954e-05,
         4.3416085861695743e-05,
         6.6800004135926638e-05,
         0.00012966747490586965,
         0.00021121860847095667,
         7.1858714632486002e-05,
         3.409734500144478e-05,
         0.00017012482231197284,
         3.4991822661263524e-05,
         6.3866163075381339e-05,
         0.00016740006914431186,
         1.7825739988735225e-05,
         -5.4221595973411563e-06,
         6.0620074528990746e-05,
         8.3515240318475503e-05,
         0.00037494228305969327,
         0.00054357193332002258,
         7.1025555918488494e-05,
         0.00026102446043527812,
         2.6137108681434858e-05,
         2.0356364008474868e-05,
         1.8326554937001957e-05,
         1.0143316959501976e-05,
         0.00012303457041408738,
         2.3941507942836985e-05,
         6.1104032274974038e-05,
         1.6461680364253723e-05,
         0.00015866929989885633,
         0.00025068791754677151,
         0.00014355892903287682,
         4.7563105629183574e-05,
         0.00015109712745964827,
         7.8132425866780686e-05,
         5.1668417066615558e-05,
         5.6724556817315225e-05
      ],
      [
         0.0003018368851769338,
         0.0038201790838487404,
         0.0013403305767912266,
         0.005452192548967243,
         0.00015176412275946615,
         0.0043319297227747879,
         0.0016934001091389985,
         0.0062037309932388091,
         0.003597648018335843,
         0.0023895651851470129,
         0.0018643455202638918,
         0.0022778545179215947,
         0.0062032153949382052,
         0.00011988437020235044,
         3.9207014038691941e-05,
         5.7996803440117772e-05,
         1.7881209508590103e-05,
         0.002352634567934022,
         0.0051339841477850623,
         0.0025098620303590368,
         0.0051273737285354483,
         0.0043970652950450972,
         0.0041881030471562306,
         0.0042177140622429981,
         0.0011199928798358593,
         0.0012773876817154092,
         0.0013087561864562217,
         0.00097482357889464911,
         0.010851828555285705,
         0.0041847210809188122,
         0.0018098827597678455,
         0.00090230552294228968,
         0.001135378588504426,
         0.0020671868724355148,
         0.0037861442325230737,
         0.00097629909304778142,
         0.001488756279658715,
         0.0032546136604416943,
         0.0064318592242970339,
         0.0038824156865173041,
         0.0050792674811798149,
         0.0028561045499307827,
         0.0039501604750118531,
         0.0059183761181669323,
         0.0025117517601068763,
         -6.6627739885995029e-06,
         5.3137027257879838e-06,
         8.2951925684024312e-06,
         3.3809283530840193e-06,
         0.00076553246059609553,
         0.00056691807293112113,
         0.00041143798083686118,
         4.0972580282798619e-05,
         0.00076773154612369543,
         0.0031157093018704916,
         0.0043480302613241838,
         0.0024766747047195213,
         8.2328538463639157e-05,
         0.00010421424579410115,
         0.028585506386882776,
         0.013180884721885847,
         0.00098047784934595685,
         0.0035946867738444795,
         3.7807714380422241e-05,
         0.00018015401121569024,
         6.1396076173697293e-05,
         0.00010388147963319913,
         0.0017295862833446645,
         0.00061558414452028156,
         -0.00010109823057387308,
         0.0005762117492629185,
         0.00017130920952168523,
         -7.217713062860793e-05,
         0.0001510833541988576,
         0.00023877487564290305,
         1.6317862243311845e-05,
         4.5377021313132096e-05,
         -0.00046587906947084053,
         0.00033383441196802803,
         0.00041246607590870462,
         0.00033315959975079165,
         0.0002218804393047725,
         0.00012812287967376527,
         0.00012135802373367751,
         7.8909845653713206e-05,
         7.0192454877024456e-05,
         0.00021689161374617263,
         0.00015555545854833858,
         0.00021558173561208346,
         0.00014986171912407303,
         0.00015819797533563507,
         0.00022209221231973538,
         0.00016437895451089,
         8.8802043051646091e-05,
         0.00021392672321516817,
         0.00032066865860228705,
         0.00037969570143388042,
         8.1653980691073893e-05
      ],
      [
         0.00045495429106813594,
         0.0021267910302364846,
         0.0011169320566069298,
         0.0022250712109466147,
         0.00082200497982198395,
         0.004608452813777854,
         0.0049790991487267348,
         0.016409209873089914,
         0.0092115215206791494,
         0.0052306115614913894,
         0.0038452611588025002,
         0.0037791365892115908,
         0.0041259085721379518,
         0.00017981948008053317,
         0.00017901996573459075,
         0.00013094241608324649,
         -1.1654927295931339e-05,
         0.010277317816756462,
         0.019354981314274447,
         0.01101671945419418,
         0.016545079576845232,
         0.015995264380800542,
         0.0052201044114751878,
         0.015818318422045941,
         0.0030975053680302855,
         0.0015016625818880152,
         0.003272551350347444,
         0.0040723205213232831,
         0.0041847210809188113,
         0.019973362202739788,
         0.0048618297094869065,
         0.0057212182183973741,
         0.0042602535374889651,
         0.0079949548625902079,
         0.0036860140720330566,
         0.0036403760335847538,
         0.0011246873516075507,
         0.0019561932756900296,
         0.0033813095815471918,
         0.012764492389502431,
         0.013585741358225272,
         0.011780098725942687,
         0.003717546124155507,
         0.010115224242376618,
         0.0016262731357335491,
         2.4872102796429702e-05,
         1.5562692432972503e-05,
         7.6842046574922874e-06,
         8.1801714039923836e-06,
         0.0019352230102213925,
         0.0011368476039989475,
         0.0011490868399097959,
         0.00013913723470458566,
         0.0017577973591480604,
         0.0035922296315836462,
         0.0025461417082619986,
         0.00075149650915315132,
         8.4603640518072381e-05,
         0.00015066365626881641,
         0.080027416065266282,
         0.011358160179795157,
         0.0023357308060476495,
         0.0025313768986796972,
         8.3065200728080633e-05,
         0.00017834341895023558,
         0.00019256395746978941,
         0.00034448544453691033,
         0.00097706935775829489,
         0.0010536996684090991,
         9.2608950903322925e-05,
         0.00071731992469385654,
         0.00036432491417277862,
         0.00038992407093679413,
         0.00045754591171480062,
         0.00016631562187639535,
         2.5749860093404552e-05,
         0.00015684971400628918,
         0.0073275651605148743,
         0.0012947659211679397,
         0.0016443332938644074,
         0.00045985979139461788,
         0.00093242043233751084,
         0.00022389766987134985,
         4.5791426356561082e-05,
         0.00018849027693158151,
         7.902860225131848e-05,
         0.00094597629754694407,
         0.00014903241697161257,
         0.00078475659604916733,
         0.00010138135142743525,
         0.00041525960349120033,
         0.0010531858383390652,
         0.00052104854493792614,
         0.00023573727030862186,
         0.00020678797272683728,
         0.00063551820880542234,
         0.00032745144441010201,
         0.00031119985758230222
      ],
      [
         0.00018621222577975063,
         0.001956156587216611,
         0.0018469606631165516,
         0.00091499832982160295,
         0.00066400346319377569,
         0.00088760639617614092,
         0.0018589264276504896,
         0.0024032745301846995,
         0.0019116398837753673,
         0.0038209208945471388,
         0.0014600158562000356,
         0.0023381947231616573,
         0.0019775670490868773,
         0.00014649913000973664,
         6.0591854664613945e-05,
         8.8095803125994476e-05,
         2.5942189235831869e-05,
         0.0073763753663399004,
         0.011379528038023045,
         0.0049691876649563061,
         0.0101109367624379,
         0.0091005876536465729,
         0.0031977460679191751,
         0.0088993046548433222,
         0.00157938390022318,
         0.0010954524456945683,
         0.0012830339411068229,
         0.00090342009709762697,
         0.0018098827597678455,
         0.0048618297094869074,
         0.0067658371129028514,
         0.0029958993549496788,
         0.0014567819838167684,
         0.0034293183957731389,
         0.0027870585497240855,
         0.0011568496578874075,
         0.00092134755995340687,
         0.00067906069952219971,
         0.0022311410033649401,
         0.0024350927518306306,
         0.0024279165938205344,
         0.0060496004036804212,
         0.002351938066455928,
         0.0063227059891978465,
         0.00091286140770076296,
         7.1387042735296993e-06,
         7.6728732897627005e-06,
         5.6249233019503776e-06,
         2.9543999634199882e-06,
         0.00090449438825759192,
         0.00037871621745398632,
         0.00023342310489569509,
         6.8401021880791773e-05,
         0.00049853552799764412,
         0.0032115944083937922,
         0.0012165662190109974,
         0.00035455176774483671,
         4.7960933487733545e-05,
         6.003446880940326e-05,
         0.021451693619455762,
         0.0072445912412937401,
         0.00092404834030252684,
         0.001657461683969711,
         4.1737348344970704e-05,
         5.5553410071151611e-05,
         4.1884113846324391e-05,
         5.7134309603270185e-05,
         0.00048065152488754707,
         0.00044262285472518098,
         0.00011213351948010064,
         0.00042408416047496939,
         0.00014827009208194839,
         0.00028552487781258499,
         0.00014667416123363114,
         9.5896595247734273e-05,
         4.4166507954045413e-05,
         0.00021391087477091704,
         0.0017228621914920465,
         0.00026555631216018005,
         0.00064042348533522773,
         0.00018380818507984472,
         0.00033144769110899714,
         0.000131260416561326,
         3.3123461660632541e-05,
         0.00011774758987382319,
         5.0170620080469335e-05,
         0.00048604513590850732,
         6.7638896330546818e-05,
         0.00049247743976424602,
         5.1127648168646184e-05,
         0.00023269151534453128,
         0.00048293629619248341,
         0.00013406598961363306,
         0.00012383519657106946,
         0.00038839841892579957,
         0.0002196612479435148,
         0.00015962764893822257,
         0.00018625045978260625
      ],
      [
         0.00014520311489023627,
         0.00068247894777658175,
         0.00070431165509280596,
         0.0003122243693677161,
         0.00054027324283088677,
         0.001021370941123316,
         0.0020965454484700285,
         0.0024303859091033687,
         0.0018396483383410715,
         0.0031940293406072626,
         0.0018438456513231855,
         0.0026197887578582788,
         0.0018795280259563272,
         0.00015582891545497216,
         4.2958182216645965e-05,
         9.5807115687251594e-05,
         2.0919333661392014e-05,
         0.006603454907160509,
         0.013696206325717854,
         0.0054426850616096532,
         0.012895185466554489,
         0.010995186204903726,
         0.0027830236096477259,
         0.011861529980535206,
         0.0019141537203674925,
         0.00070203119846803117,
         0.0011506921391284258,
         0.00089995904874060561,
         0.00090230552294228968,
         0.0057212182183973741,
         0.0029958993549496788,
         0.0055127154703035891,
         0.002387555599409702,
         0.0029858841248666759,
         0.0020761860342793014,
         0.0011599545560016314,
         0.00044363433675539721,
         0.00055545657264624289,
         0.0013239556157915245,
         0.0027472727064568069,
         0.0020818044534926857,
         0.0080452459626552952,
         0.0017714329692374525,
         0.0067154414503151627,
         0.00090684027155433285,
         1.1160103521185512e-05,
         7.2240802914373153e-06,
         4.6948973239984692e-06,
         4.6225406170089943e-06,
         0.00065549701742329165,
         0.00032478354130225273,
         0.0001672560315558701,
         8.4821886064065388e-05,
         0.00059661141714326712,
         0.0028327409055787975,
         0.0010738694304545911,
         0.00016994468232147672,
         4.9116260935877135e-05,
         6.1807308176363646e-05,
         0.01882872859181231,
         0.0048597856912494606,
         0.0010773083511092349,
         0.0009742653189995969,
         2.8180324778964876e-05,
         5.0868739975850629e-05,
         5.146144134307095e-05,
         7.4044414899323256e-05,
         0.0003939135247033247,
         0.00059622822633986013,
         4.6624662889437535e-05,
         0.00039435756187461613,
         0.00019206385799328747,
         0.00026252917577415181,
         0.00019357111140085205,
         8.7236035327392192e-05,
         2.2855367345126618e-05,
         0.00014315818489817631,
         0.0027917383105909794,
         0.00026570446706338988,
         0.00047489665369452601,
         0.00026080290090577237,
         0.00042883616685883516,
         0.00015163765014578149,
         1.6944645894779531e-05,
         0.00013228332827881076,
         3.8417486880694868e-05,
         0.00060535707274477076,
         6.5894340998446619e-05,
         0.00061065667261284812,
         3.3871063441843333e-05,
         0.000175413409122986,
         0.00052102711229584555,
         0.00017069834769120257,
         0.00014345674085683156,
         0.00017584492569482578,
         0.0002556650344238806,
         0.00011987468166553584,
         0.0001934406895534493
      ],
      [
         0.00012649092322152716,
         0.00057108376835871401,
         0.00053878087019092224,
         0.00041460890938835586,
         0.00069471261161778669,
         0.0014333794742024003,
         0.0013948501618286056,
         0.0045278893894656154,
         0.002435000748531565,
         0.0019482229852104535,
         0.0015697237311731163,
         0.0014432770769942759,
         0.0012284895472282234,
         9.4215372096469432e-05,
         4.0468730129821416e-05,
         8.657432205217379e-05,
         1.1565898955208973e-05,
         0.0044520763074348407,
         0.007761442219387139,
         0.0042110709077646524,
         0.0075629248306224237,
         0.0063659593201309227,
         0.0016792887252525793,
         0.0068939198527557801,
         0.0010573533356077948,
         0.0006345388391079946,
         0.0014547689254571035,
         0.0012287153854883054,
         0.0011353785885044262,
         0.0042602535374889642,
         0.0014567819838167684,
         0.002387555599409702,
         0.0038432469722317207,
         0.002081643583978692,
         0.00096333743892400249,
         0.0015337217485680396,
         0.00037154869475309368,
         0.0007154099453762627,
         0.0016071892462073073,
         0.0039037039289209147,
         0.0039998495533287229,
         0.0045939268979701088,
         0.0010792865589989624,
         0.0038835523520121631,
         0.00052990553184720864,
         3.0055841457897833e-06,
         5.5525830285278242e-06,
         4.8056852231579597e-06,
         2.899113396864297e-06,
         0.00072218546561476481,
         0.00038400603612712679,
         0.00039456701830647398,
         6.1796492182793927e-05,
         0.00049394674150634471,
         0.0022078393176089336,
         0.0010831932186831335,
         0.00011778409977318614,
         4.2438054775147467e-05,
         4.1467072502958716e-05,
         0.021746034889099087,
         0.0028251454262057251,
         0.00087174028832046144,
         0.00072502789116597028,
         3.1618582866579262e-05,
         6.9466985142685055e-05,
         6.1572500666949982e-05,
         9.0570901668708876e-05,
         0.00036902499826987857,
         0.00033877472925053449,
         2.9564256293229098e-05,
         0.00021604298007276793,
         8.4661294267738304e-05,
         0.00010870390302920201,
         0.000194257371834079,
         5.4903506581879817e-05,
         -4.756629950728494e-06,
         8.9851100727625762e-05,
         0.00064915772639410722,
         0.00028551410314011771,
         0.00041044663550066226,
         0.00014263864060233547,
         0.00036872937156319909,
         8.8582892791748191e-05,
         2.2423385748387814e-05,
         6.6634988820760515e-05,
         1.4826963163252098e-05,
         0.00036164404134202528,
         3.2076089393425052e-05,
         0.00035473407139540385,
         1.6147793615084202e-05,
         0.00015491447175423187,
         0.00034489148458853228,
         0.00017465296371088612,
         9.8229074887893031e-05,
         0.00010179860235842077,
         0.00015896458304000602,
         7.0321576227327416e-05,
         0.0001410156586973094
      ],
      [
         0.00021577949433713585,
         0.0013833049958257408,
         0.0010464672742499567,
         0.0010226011758437768,
         0.00054547739079930627,
         0.0018765248862910977,
         0.0028212474550157059,
         0.0080641940797053016,
         0.0048565143331524519,
         0.0039264463779088571,
         0.0025268036726495305,
         0.0022379887569505593,
         0.0023417130011820714,
         0.00010654301597738342,
         0.00012946567582905225,
         7.0951296035486522e-05,
         1.4158833276684865e-07,
         0.0077739987249297923,
         0.010270920203693875,
         0.0071403579052150791,
         0.0095798112083140645,
         0.0087758699219767939,
         0.0034735460572071831,
         0.0091898156756650053,
         0.0020399333695162642,
         0.0013167947127108765,
         0.002668787036434458,
         0.0020006095936967619,
         0.0020671868724355148,
         0.0079949548625902079,
         0.0034293183957731389,
         0.0029858841248666763,
         0.0020816435839786924,
         0.0063022176700559349,
         0.0022220662426974611,
         0.00225032851168556,
         0.0007477297973596047,
         0.00058616003687033335,
         0.0015484567229771522,
         0.0062726423270501284,
         0.0070923521046267505,
         0.0066650034811482264,
         0.0017230047814257767,
         0.0055686091259973458,
         0.00057484278458427634,
         1.5777874525731987e-05,
         1.5971230938870105e-05,
         4.7427917366372494e-06,
         6.69136171783835e-06,
         0.0010588118737562004,
         0.00060983887113194753,
         0.00056719291356543305,
         5.4130097141471582e-05,
         0.0007091253866103452,
         0.0021956089154859543,
         0.0010111622808883915,
         0.00049146275788625985,
         5.9526016830776545e-05,
         0.00010216511291026799,
         0.040688080622387456,
         0.0066833338003191266,
         0.001293701387471681,
         0.0013957660226164572,
         3.3014254790660798e-05,
         8.0739212723190395e-05,
         0.00010467873739476679,
         0.00016598883588036124,
         0.00049598304679482959,
         0.00059653939099883779,
         0.00011770797880648785,
         0.00038637973818161144,
         0.00015837079793410124,
         0.00029726323693474909,
         0.00021242396118858415,
         8.9749851156493537e-05,
         3.6942305310351341e-05,
         0.00011567143401579411,
         0.0048437534132818637,
         0.00057378583762266214,
         0.00091525827486750892,
         0.00023660963249263903,
         0.00048734329502638836,
         0.0001279104080384836,
         3.5970977752431716e-05,
         0.00011647467994555105,
         5.0172591067589899e-05,
         0.00056120565485500481,
         7.7114941946353091e-05,
         0.00047711121912954877,
         3.8744320725948445e-05,
         0.00025207082071716178,
         0.00068608575307797456,
         0.00027607449584199264,
         0.00014252458851425043,
         0.00029378844330827004,
         0.00034915129144416504,
         0.00014524864746663326,
         0.00024667589777920863
      ],
      [
         0.00015450051050452636,
         0.0027228020894579574,
         0.00065353630594740459,
         0.0019811914852126012,
         0.00036890416089325361,
         0.00073116294424947455,
         0.0014968569484867141,
         0.0023063489231829062,
         0.0017110273093893229,
         0.0035592952164257355,
         0.0016396890236769267,
         0.0017641233221989731,
         0.0026593717440379382,
         8.626718647506463e-05,
         2.8981991155645099e-05,
         6.0008186440619825e-05,
         1.4519235948388282e-05,
         0.0046362729640237335,
         0.0082176972042752004,
         0.003961782195827452,
         0.0082621784855715901,
         0.0068953380230354112,
         0.0038927429339854209,
         0.0070381350518425277,
         0.0014519166297253981,
         0.00071586840654604936,
         0.0011757636756629236,
         0.00065846583256459258,
         0.0037861442325230741,
         0.0036860140720330566,
         0.0027870585497240855,
         0.0020761860342793014,
         0.00096333743892400249,
         0.0022220662426974611,
         0.0040186974811467508,
         0.00093745528227510001,
         0.0012196368082378316,
         0.00059788671242458932,
         0.0027198946193867455,
         0.0021473040939382353,
         0.0019177140370617868,
         0.0052642553816140344,
         0.0024671992797486624,
         0.0062580851328480399,
         0.0014946370938239747,
         3.8093669647461093e-06,
         3.7110252334088112e-06,
         3.8703524686883746e-06,
         2.5942968970252326e-06,
         0.00061918797585080662,
         0.00024770201458089512,
         0.00015446143468446301,
         3.562769928884813e-05,
         0.0004062211892316925,
         0.0029153303078400085,
         0.0017496353264945829,
         0.00086248634771549592,
         3.2305128839450281e-05,
         5.9683790836791186e-05,
         0.016201476764955182,
         0.0099624327938676784,
         0.00077586276798213524,
         0.0024280646467643137,
         2.1820056950275067e-05,
         5.7054213521089704e-05,
         3.7067714476221739e-05,
         5.9097592196819611e-05,
         0.00081894097783572557,
         0.00048129928111245235,
         2.6700343506596657e-05,
         0.0004942290828219328,
         0.00011982496650373539,
         0.0001862844647867096,
         0.00011637375373968011,
         0.00012141182063047729,
         3.9972732182240174e-05,
         0.00012112890781308893,
         0.00068581450450315288,
         0.00023654707665134265,
         0.0003360235737210138,
         0.00019054521056601701,
         0.0002634631822778093,
         0.00013602048344914437,
         7.6006976490863474e-05,
         9.8357154388237634e-05,
         5.667600242332437e-05,
         0.00038208946219315214,
         0.00011064355289196133,
         0.00038976245290029066,
         9.3535976562531339e-05,
         0.00015672393907451183,
         0.00038777346765866223,
         0.00012081630926843064,
         0.00010289584279572524,
         0.0002853370806303464,
         0.00023840844534259276,
         0.00021356133503619255,
         0.00011962264988115655
      ],
      [
         7.0913638684339902e-05,
         0.00054096974714548576,
         0.0004029693198905003,
         0.00037358184280852252,
         0.00027867215079147191,
         0.00075848377161427693,
         0.00095593667801957625,
         0.004345929783537197,
         0.0023809336099286952,
         0.0015327396615399484,
         0.0012757961554161581,
         0.00097067327508129088,
         0.0010333132083918818,
         4.672141091409898e-05,
         3.1934809476305331e-05,
         4.6287553850708893e-05,
         2.6313965936326639e-06,
         0.0033448380346809176,
         0.0046892115114388257,
         0.0034338070463564453,
         0.0044277746371475853,
         0.0043794512919437803,
         0.0015799279826479071,
         0.0043464834649253508,
         0.00095739291822909329,
         0.00053097576703377411,
         0.0012374515399854432,
         0.0010273952008013761,
         0.00097629909304778142,
         0.0036403760335847533,
         0.0011568496578874077,
         0.0011599545560016312,
         0.0015337217485680396,
         0.0022503285116855596,
         0.00093745528227510001,
         0.0018652808733796026,
         0.00031760956419648733,
         0.00024055514037824455,
         0.00057420940296510064,
         0.0032969008561502672,
         0.0038769197678504771,
         0.0029784996768331801,
         0.000756557519753399,
         0.0025791542301501738,
         0.00020455396616706422,
         2.4480276397904555e-06,
         3.6522174241805494e-06,
         3.1935571510100063e-06,
         1.6154022753039117e-06,
         0.00066276515688430302,
         0.00034535670211142413,
         0.00031020751692493472,
         2.1864308487164046e-05,
         0.0003395389698109218,
         0.0014164289633278422,
         0.00051854600271393578,
         0.00021996885580668828,
         3.0562141523693545e-05,
         2.1558363297883028e-05,
         0.021785293226890056,
         0.0025051388730600302,
         0.00070288233276572572,
         0.00058419392623954187,
         1.9863264718846205e-05,
         3.2095306368726941e-05,
         4.9218160229597198e-05,
         8.7051852250160137e-05,
         0.0002439646266415991,
         0.00019996115652884015,
         4.6550432700275831e-05,
         0.00015924172513606013,
         4.7445609774529322e-05,
         0.00010765510420756979,
         0.00012245717985349429,
         4.7242903114811741e-05,
         -2.4310843157619403e-06,
         7.519182349200601e-05,
         0.00025218305867128756,
         0.00025807585732682799,
         0.00043605599071503337,
         9.2310089568968116e-05,
         0.00025764951738521408,
         6.1415767306380008e-05,
         2.2837672583886865e-05,
         4.5876033858700571e-05,
         2.2140591111648122e-05,
         0.00026674876763440843,
         2.5685407272749527e-05,
         0.00023125909158970028,
         1.2987368374317743e-05,
         0.00012932472053354645,
         0.00032769789437750554,
         0.0001550334098180928,
         7.7248252096335143e-05,
         9.9276262530085646e-05,
         0.0001219489695510997,
         5.8705610146601457e-05,
         9.4632242104623118e-05
      ],
      [
         3.747341905992457e-05,
         0.0008671433895107236,
         0.00030463439247832233,
         0.0007209968759138741,
         0.00019758993401977482,
         0.00019187980023238803,
         0.00048179584212460711,
         0.00083502716582917202,
         0.00061902444171585999,
         0.0013914275362247306,
         0.00082995927987405743,
         0.00091942449713530543,
         0.0011764079074461317,
         4.6396870627453799e-05,
         8.2245034609005138e-06,
         3.4493696922099657e-05,
         9.9897359481065963e-06,
         0.0021020282384524103,
         0.0042778899696620512,
         0.0017933905017653764,
         0.004186935443007315,
         0.0036246025099032383,
         0.0016112248057646144,
         0.0036911122006693148,
         0.00076841081063586147,
         0.00020776392639071338,
         0.00044514676582930096,
         0.00019617828918424689,
         0.0014887562796587152,
         0.0011246873516075507,
         0.00092134755995340687,
         0.00044363433675539732,
         0.00037154869475309373,
         0.0007477297973596046,
         0.0012196368082378318,
         0.00031760956419648733,
         0.00096664525751920878,
         0.00024677421686215617,
         0.00096784784201897633,
         0.00079366981328627502,
         0.00072376593274164837,
         0.0026882036502566065,
         0.00093253581827276201,
         0.0029060330248969488,
         0.00043763755521718283,
         -1.0944843651886878e-06,
         3.4287944921327921e-07,
         1.822626735306804e-06,
         1.0458216652110397e-06,
         0.00029957974648894662,
         0.00011538776119239126,
         5.5278417511180402e-05,
         1.282745027646811e-05,
         0.0001351746838066032,
         0.0016209955128709394,
         0.00074288097459130557,
         0.00034785470064414067,
         1.9896652892177521e-05,
         2.4686625594693491e-05,
         0.0058600011986195246,
         0.0033948425216098945,
         0.00042138375496548504,
         0.00088008426845817772,
         1.0983113130241906e-05,
         2.6651203229363567e-05,
         1.3425282491304774e-05,
         2.0818035805134424e-05,
         0.00032076682440629426,
         0.00022087221570675427,
         7.1679380014105743e-06,
         0.00019125587942952032,
         2.5751040055270076e-05,
         6.6667311912635278e-05,
         5.9097285466869022e-05,
         5.7321723933646809e-05,
         8.0669672122968809e-06,
         6.0443174116714255e-05,
         -0.00067013171206411386,
         8.2911776921948643e-05,
         0.00011135519500500092,
         8.1863192995075567e-05,
         7.6474926188169101e-05,
         5.6757206351195366e-05,
         2.7370844663337399e-05,
         4.6476220562746852e-05,
         2.7833139650901462e-05,
         0.00019190774157929421,
         3.5602768046604359e-05,
         0.00020941596530246306,
         3.3885243713633962e-05,
         7.0072605791634645e-05,
         0.00016719962821276518,
         5.9152795800494491e-05,
         5.7649001725358466e-05,
         0.00010579627501358684,
         8.612328109515948e-05,
         8.5485375739655046e-05,
         3.636117519302598e-05
      ],
      [
         7.3734182872336193e-05,
         0.0002996333912724863,
         0.00099414433062586824,
         0.0025340039681695558,
         0.00012481911177487915,
         0.0048783773490392755,
         0.0017284360851831549,
         0.003244665815060123,
         0.0019456698109801543,
         0.0010516673135589649,
         0.00071613585170218384,
         0.0019314799431638394,
         0.0035857133307604394,
         0.00014668354174032867,
         2.0040413027670592e-05,
         4.4861996089732483e-05,
         1.9999654193988917e-05,
         0.0017438507012861293,
         0.0026115740170897881,
         0.00042690132556545809,
         0.0023579753541178184,
         0.001250229825218488,
         0.00072376924783230912,
         0.0017761613386438997,
         0.00046338342428761344,
         0.0007169767121046473,
         0.00087384035625150754,
         0.00041752321053422107,
         0.0032546136604416943,
         0.00195619327569003,
         0.00067906069952219971,
         0.00055545657264624289,
         0.00071540994537626259,
         0.00058616003687033335,
         0.00059788671242458932,
         0.00024055514037824455,
         0.00024677421686215622,
         0.0066307561665732845,
         0.0061091464317706871,
         0.0022164923538090706,
         0.0033915315017440714,
         0.0011998146089174564,
         0.00085621011231887321,
         0.0014744393297713239,
         0.00067839273614983813,
         1.4000922652612755e-06,
         6.0696665662527171e-06,
         9.0013202041846978e-06,
         4.2767070000835666e-06,
         0.00038877162961656179,
         0.00033264742596499921,
         0.00027550779928758705,
         3.2513384419396935e-05,
         0.0002537912504871279,
         0.00027337933277015922,
         0.0020851778431244523,
         0.0010064728198034638,
         7.9827162325517252e-05,
         2.6568121661457032e-05,
         0.018986915045171325,
         0.0014143142565184843,
         0.00048307128437394709,
         0.00050034636969801182,
         2.2578826405953943e-05,
         0.00019842608281572029,
         2.8742255171673915e-05,
         3.9573143657277123e-05,
         0.00081288160314161044,
         0.00038386622242131434,
         8.2882162261380178e-05,
         0.00015262552160165866,
         9.5342141920638649e-05,
         4.2591127542539043e-05,
         9.3627531721368368e-05,
         0.00011380492194818889,
         3.2161988985802513e-05,
         6.9165960051523448e-05,
         0.0023962176416468294,
         0.00020728192210282939,
         9.6999628887893473e-05,
         0.00022981005554604541,
         0.0001359215668326591,
         3.0496775922858057e-05,
         9.4764535626957721e-06,
         3.169099012913116e-05,
         6.943433381547546e-06,
         4.7497001868080963e-05,
         1.7948342349276205e-05,
         6.9481544396590925e-05,
         1.9071817177838571e-05,
         0.00012975762807578126,
         8.9675857321799975e-05,
         5.0173197151560569e-05,
         3.7169148329030424e-05,
         9.5145025389028632e-05,
         0.00020085267007061754,
         0.00013067392041443877,
         6.4678194277247061e-05
      ],
      [
         0.00020513798891802769,
         0.0026621577619739129,
         0.0011578978765060244,
         0.0045735293094869983,
         0.00010569129249539293,
         0.0071414192120787222,
         0.0034808197616745364,
         0.0050360834342866173,
         0.0034831043772880479,
         0.0033909213275176791,
         0.0014771370644050771,
         0.0030844895700525891,
         0.0056649088641132685,
         0.00021332774718781013,
         3.8459200605460173e-05,
         7.9148699050123636e-05,
         3.7048048064498374e-05,
         0.0040732085053471635,
         0.0056244716827266441,
         0.0017929586250647013,
         0.0057681221207123747,
         0.0034272456555957168,
         0.0027364505368062822,
         0.0040669495217320493,
         0.0011024994266658301,
         0.0013600677431649562,
         0.0023246231921874674,
         0.0010541677872738899,
         0.0064318592242970339,
         0.0033813095815471922,
         0.0022311410033649397,
         0.001323955615791524,
         0.0016071892462073073,
         0.0015484567229771525,
         0.0027198946193867446,
         0.00057420940296510064,
         0.00096784784201897633,
         0.006109146431770688,
         0.01204820326362183,
         0.0038644382848737708,
         0.0055089200072950322,
         0.0024339875363862435,
         0.0021843057664137789,
         0.0041230062863040371,
         0.0015366800810050665,
         2.8120063508122494e-06,
         9.3792308151284403e-06,
         1.3457282416017083e-05,
         6.5976189702629437e-06,
         0.00073917501551711028,
         0.0004332170896796571,
         0.00049888691582740006,
         6.054112851311246e-05,
         0.00054862726185507115,
         0.0014748115772686629,
         0.0036661983044174251,
         0.001838766149891318,
         0.00011757095989574895,
         8.1655483644488611e-05,
         0.029876192695905076,
         0.0085296997285264596,
         0.00078161685926635529,
         0.0021559494212698214,
         2.3400139172728747e-05,
         0.00028880750082264299,
         6.1367137140445413e-05,
         7.4616368145381508e-05,
         0.0014972009729268159,
         0.00059482417933987648,
         0.00012102593323933595,
         0.00044148974989199343,
         0.00018423722983635027,
         0.00016264606635028336,
         0.00014618572053052948,
         0.00018733924127821048,
         6.4963347199327971e-05,
         0.00018711360961689194,
         0.0033611830876505624,
         0.00031018065758388829,
         0.00023318293842260738,
         0.00037784393618575104,
         0.00028417015645316242,
         8.4808657583644592e-05,
         6.1827092028707588e-05,
         6.1377021860595452e-05,
         3.7141482475851726e-05,
         0.00014976853558309761,
         6.8257349221178905e-05,
         0.00017885743658926849,
         6.9004705700172187e-05,
         0.00021042698337224292,
         0.0002401113141415796,
         7.2147608964387257e-05,
         6.5466756894155329e-05,
         0.00028840342886852431,
         0.00030653959667866539,
         0.00022753856783444966,
         8.9768232525811226e-05
      ],
      [
         0.00028059561949818535,
         0.0023862719122609921,
         0.00038588681803715472,
         0.0025407487497839877,
         0.00056130213871104868,
         0.0031917802052909457,
         0.0038018049812515099,
         0.02524191352013478,
         0.013105951328084091,
         0.0056072231250032956,
         0.0048738328089342545,
         0.0021317663730579953,
         0.0038941785660122552,
         0.00011278518931232321,
         0.00016329630105744143,
         0.00020928786682279917,
         -1.3029472589314948e-05,
         0.0086206220566698438,
         0.0088924347831623191,
         0.0074988192188036873,
         0.0085629846158178646,
         0.0084982829676570528,
         0.0031612541797801002,
         0.0080141317834572234,
         0.0018855853772971557,
         0.0019714500469640542,
         0.0073844125027080036,
         0.0047898703338089222,
         0.0038824156865173032,
         0.012764492389502426,
         0.0024350927518306306,
         0.0027472727064568065,
         0.0039037039289209147,
         0.0062726423270501284,
         0.0021473040939382357,
         0.0032969008561502672,
         0.0007936698132862748,
         0.0022164923538090702,
         0.0038644382848737717,
         0.019566753452741278,
         0.023370799731487004,
         0.0060028999975730146,
         0.0036795519625235753,
         0.0056863627325294992,
         0.0010051378347316832,
         1.4764765786657249e-05,
         1.6705180643446318e-05,
         3.056378870562819e-05,
         1.4291734138711754e-05,
         0.0026761321095143311,
         0.0020150731266018514,
         0.0019700880176001783,
         4.8271545910212427e-05,
         0.0014487417560931923,
         0.0023503853942966162,
         0.0024738604522443457,
         0.00065167608605759737,
         0.00010497090317371863,
         9.5221007909232096e-05,
         0.1276843065460343,
         0.0076193395924459457,
         0.0020042886863224718,
         0.0017796975044563085,
         6.1596858172690785e-05,
         0.00012590578864746829,
         0.00024377034147645633,
         0.00041505178069757966,
         0.00098376342860358873,
         0.00053243462559446136,
         0.00028151849664506711,
         0.00082122292139574587,
         0.00016653025620188156,
         0.000216998796074074,
         0.00060522074852018763,
         0.00014810631092535727,
         2.8916699631592036e-05,
         0.00013053417436431055,
         0.0042639789145642887,
         0.0013802927250130283,
         0.0015966463941907236,
         0.00023783793932326841,
         0.00070336564548298007,
         0.00010878457829756077,
         5.4920743710023899e-05,
         0.00011948406583769467,
         4.8402983950497389e-05,
         0.00057285003553983048,
         0.0001014756315885234,
         0.00037758158638417558,
         6.334848152234903e-05,
         0.00059865799300905763,
         0.00095822574780523749,
         0.00049171699184350783,
         0.00022409565842402217,
         0.00038589415940735224,
         0.00035632197298750463,
         0.00021854316177895012,
         0.00020482453166942378
      ],
      [
         0.00021458886779383119,
         0.002836617982052589,
         0.00037533024774273063,
         0.0033578171384570036,
         2.4169971802708778e-05,
         0.004634989566640272,
         0.0043080363145939389,
         0.034450546771237447,
         0.018981880843701074,
         0.0060419153640535548,
         0.0057804394687421745,
         0.0014068238189680199,
         0.0043467201654586131,
         9.1245331473900938e-05,
         0.00019538896027572377,
         0.00026969506094282541,
         -1.109605325835251e-05,
         0.0082662832517062176,
         0.0029002453921647721,
         0.0068416306043170396,
         0.003853545843785262,
         0.004620122054854358,
         0.0024758452216628573,
         0.0036293518487275967,
         0.001016654374806424,
         0.0033767394786762607,
         0.010355070016531239,
         0.0065451893701982938,
         0.0050792674811798158,
         0.013585741358225276,
         0.0024279165938205349,
         0.0020818044534926853,
         0.0039998495533287229,
         0.0070923521046267505,
         0.0019177140370617864,
         0.0038769197678504763,
         0.00072376593274164837,
         0.0033915315017440714,
         0.0055089200072950322,
         0.023370799731487004,
         0.034760467123818181,
         0.0024524948713622479,
         0.0046818362587493761,
         0.0031213680438181807,
         0.0013159434233315156,
         9.3973537696161778e-06,
         2.0101243521662382e-05,
         4.8162768150464668e-05,
         1.953894873317703e-05,
         0.0036705101653384969,
         0.0028193094788252744,
         0.0028585740561119007,
         8.3514728616980959e-06,
         0.001599230214758037,
         0.0016053965270984016,
         0.0027599002388670451,
         0.0010040861631260092,
         0.0001371594762117246,
         6.2703404636629785e-05,
         0.17788721905644306,
         0.0074924449590024183,
         0.0020728184165953113,
         0.0017542250527388646,
         6.966544832221524e-05,
         0.00015480085877835715,
         0.00029655746189349613,
         0.00054030863900255636,
         0.0011356161311380376,
         0.00028873374955398442,
         0.0003948222162818779,
         0.00092349806057855067,
         0.00012210827519648694,
         0.00014667305487069471,
         0.00076655159552457808,
         0.00014964172564844896,
         2.948447835305273e-05,
         0.0001514154541061893,
         0.0034124364682951058,
         0.0016731729107398812,
         0.0020283053375043107,
         0.00023769174314110605,
         0.00079104225171345232,
         6.5317360462770511e-05,
         7.8656493297725097e-05,
         9.6512923988841359e-05,
         4.436376264242314e-05,
         0.00037056219841781837,
         0.00010798494801489849,
         0.00011035135844698458,
         7.5128525333265024e-05,
         0.00080202908069021178,
         0.0010082141033391475,
         0.00057074762669091848,
         0.00021309239924007667,
         0.00056700185191932645,
         0.00023558017361558587,
         0.0002490723077516309,
         0.00015458979931191809
      ],
      [
         0.00019943739112491325,
         0.0013923757751145454,
         0.0012329108337188403,
         0.0013160996770859017,
         0.001984024031016799,
         0.000766687611084818,
         0.0049154589969574568,
         0.0029979786222042145,
         0.0030653802522877934,
         0.010259560374559232,
         0.0070428052419189754,
         0.0087787336044401285,
         0.0067807660074736108,
         0.00043905869701067475,
         8.9504274028560926e-05,
         0.00031685362088896131,
         4.7422079882344623e-05,
         0.019386680514711447,
         0.045904025438844212,
         0.017058564663548246,
         0.042204151972424525,
         0.037178439933720567,
         0.01044960774947813,
         0.040108777322366035,
         0.0069731939633739517,
         0.00075046056063038575,
         0.0023840167012954758,
         0.00083874784546777927,
         0.0028561045499307827,
         0.011780098725942685,
         0.0060496004036804212,
         0.0080452459626552952,
         0.0045939268979701096,
         0.0066650034811482264,
         0.0052642553816140344,
         0.0029784996768331801,
         0.0026882036502566065,
         0.0011998146089174562,
         0.0024339875363862435,
         0.0060028999975730146,
         0.0024524948713622479,
         0.029663657311156943,
         0.0041675056240512405,
         0.023761861477977392,
         0.00089226335591181035,
         2.7161668277577905e-05,
         1.228951780395852e-05,
         1.0482099292998991e-05,
         1.414676851739301e-05,
         0.0013348060666135964,
         0.00068272728414008022,
         0.00012626419754821987,
         0.00015066388224705437,
         0.0012403127920022114,
         0.01057382120876217,
         0.0031476408161582922,
         0.00043319236610939285,
         0.00011675254808338764,
         0.00018176009700458716,
         0.030464676668602732,
         0.01304397504486763,
         0.0034658238386236569,
         0.0030549640565588365,
         7.4634602591112362e-05,
         0.00016128790035684212,
         0.00011424673399572132,
         0.0001308007320394512,
         0.0012887310939797125,
         0.0020930869606923378,
         0.00014463398407863132,
         0.0011722931158034233,
         0.00034521549638510165,
         0.00070264791962025325,
         0.00055636813504141513,
         0.00033147859449583761,
         6.1068693123771112e-05,
         0.00033460336106814071,
         0.0043791280910707078,
         0.00060360937233529992,
         0.00069260957481930767,
         0.0006652877371125035,
         0.00079981651816534805,
         0.00046145353028517131,
         5.1932294705926123e-05,
         0.00042033726204055875,
         0.00014685993171461174,
         0.0020474445317881741,
         0.00015825367432940331,
         0.0021340803738098164,
         8.1413039705763621e-05,
         0.0004662319946210465,
         0.0015867570680460762,
         0.00046411562606878218,
         0.00053505586571304356,
         0.00038430765686924717,
         0.0009223546729756366,
         0.00032177373623048188,
         0.00046911439112520538
      ],
      [
         0.00014182528110487984,
         0.0020251210428060416,
         0.00068512818771131645,
         0.0020053736783442991,
         0.00036366828699764981,
         0.0011690976383080631,
         0.0010049799581253178,
         0.0050888591700523605,
         0.0031656842036870544,
         0.0026590024185555571,
         0.0021418642918020741,
         0.0015277970041573446,
         0.0026997037346151486,
         8.5125870243205279e-05,
         5.0092902998663807e-05,
         9.665970810385303e-05,
         1.5593766902445517e-05,
         0.0036888671848761033,
         0.0069511327265900551,
         0.0027950874349937918,
         0.006293004664233613,
         0.0062824947734566317,
         0.0025904678734742252,
         0.005860995762564796,
         0.00092395397896508124,
         0.0011041934114870578,
         0.0017629889174104413,
         0.00090618710841274984,
         0.0039501604750118531,
         0.003717546124155507,
         0.002351938066455928,
         0.0017714329692374525,
         0.0010792865589989624,
         0.0017230047814257767,
         0.0024671992797486628,
         0.00075655751975339911,
         0.00093253581827276201,
         0.00085621011231887343,
         0.0021843057664137789,
         0.0036795519625235753,
         0.0046818362587493761,
         0.0041675056240512405,
         0.0040583433226168012,
         0.005095430203292518,
         0.0015135386442776003,
         -2.3111993543537879e-06,
         5.4478939437293552e-06,
         1.099230728840707e-05,
         4.8069332303705432e-06,
         0.00079598285479878187,
         0.00058878127013699396,
         0.00041290702197367332,
         3.6019136639946484e-05,
         0.00066004756946800962,
         0.0027833955457759593,
         0.0019239555291744666,
         0.00075734495228050734,
         4.0662392651918342e-05,
         6.7829426731172551e-05,
         0.031328730404799845,
         0.0074495547053406866,
         0.00076165261152365119,
         0.0018337378167043864,
         3.0288677330611458e-05,
         6.0435625225693578e-05,
         5.3722325439845738e-05,
         8.3341142975894755e-05,
         0.00079952916215321967,
         0.00038601557846080093,
         1.386388981317283e-05,
         0.00053492442939649177,
         9.4261583044042189e-05,
         2.5512180941082913e-05,
         0.00020084278332520303,
         0.00012160186321963175,
         1.9988984552524447e-05,
         4.2691919337219987e-05,
         -0.000854914880441442,
         0.00026978755192505737,
         0.00043667493151705085,
         0.00016634967180939684,
         0.00021456364978194364,
         0.00012031252006335682,
         6.9197775364498174e-05,
         0.00010035254827235821,
         5.1186863115636113e-05,
         0.0003225485471367062,
         0.00010775831339485748,
         0.00032040348851804424,
         9.1166144246960487e-05,
         0.00019294909725495988,
         0.00028889161098610383,
         0.00013078553168137283,
         0.00010893438488310433,
         0.00025803706809134753,
         0.00015279579365748641,
         0.0002092278251380183,
         9.2206228314023047e-05
      ],
      [
         0.0002362964945295062,
         0.003484529690401506,
         0.001208966637604226,
         0.0028363837673521571,
         0.0016866287532590607,
         0.00096416802846961669,
         0.0042340664823949676,
         0.0034881403086338969,
         0.0030982208797680011,
         0.0096964224932745563,
         0.0060293864516256009,
         0.0076853768120454585,
         0.0073153796539946791,
         0.00038695349687757976,
         7.9874275633721008e-05,
         0.00027666745613861475,
         4.5141681404092846e-05,
         0.01708640847333014,
         0.039568646800643405,
         0.014326689513222053,
         0.036762211478890833,
         0.032360185031498255,
         0.010530400831692367,
         0.034001516749441962,
         0.0058700795752277789,
         0.00091158418262848677,
         0.0021760445268938691,
         0.00084693952286729656,
         0.0059183761181669323,
         0.010115224242376618,
         0.0063227059891978465,
         0.0067154414503151627,
         0.0038835523520121631,
         0.0055686091259973458,
         0.006258085132848039,
         0.0025791542301501738,
         0.0029060330248969484,
         0.0014744393297713241,
         0.0041230062863040363,
         0.0056863627325294992,
         0.0031213680438181802,
         0.023761861477977392,
         0.005095430203292518,
         0.023750058148801406,
         0.0016591308102266579,
         1.91483380446262e-05,
         7.9732806491476403e-06,
         8.0664977291904946e-06,
         1.0630022467795734e-05,
         0.0014315912638366464,
         0.00067883993232866521,
         0.0001909323648029353,
         0.00011520666491518393,
         0.001047503597713585,
         0.010317869405136499,
         0.0041490212006983461,
         0.0010123924871448162,
         0.00011025637366461284,
         0.00019282112227154052,
         0.033231865035705646,
         0.01756242497392593,
         0.0030826407368859682,
         0.0041781361069749504,
         7.169884055898345e-05,
         0.00014783000989055224,
         0.00010572338549897908,
         0.00012612324938268455,
         0.0016203926685159193,
         0.001813489224404941,
         0.00011280827281525291,
         0.001220888194663953,
         0.00033636676052564457,
         0.00054751457956641269,
         0.00048194631252773408,
         0.00035486859240495093,
         5.0430104728931612e-05,
         0.00032222359612104327,
         0.0023383653479074136,
         0.00055607908598726582,
         0.00070384971915957682,
         0.00054313438545050964,
         0.00062250816506351063,
         0.00041649392528045332,
         9.4578661625300663e-05,
         0.00037654793219911621,
         0.00015737051649438171,
         0.0017468294490294147,
         0.00019458621954553443,
         0.0018253632552631392,
         0.00012713161072401837,
         0.00043534720155059391,
         0.0013752553711712902,
         0.00041258988750530524,
         0.00046002295353909077,
         0.00033039497064943628,
         0.00072133700186418682,
         0.00043840450514793161,
         0.00033575320524573799
      ],
      [
         5.2548881589340509e-05,
         0.0011105224580628191,
         0.00036769482463494112,
         0.0014209804200134113,
         0.00018699466963788166,
         0.00065424848253441159,
         0.00052385839630588078,
         0.0018083845471672793,
         0.00091048109060834395,
         0.00061169956257839928,
         0.00045295871850845949,
         0.00039758900795244226,
         0.0014360665146379392,
         3.1262423795203791e-05,
         1.0169423632121269e-05,
         1.5780735506837978e-05,
         1.0568461936333614e-05,
         0.0004028154128304423,
         0.0011138218880836854,
         0.00054889036702630107,
         0.0012790542518290688,
         0.0010894035260279797,
         0.00076078058041655744,
         0.00094505654532014006,
         0.00017245078595498804,
         0.00043925993483224168,
         0.00049167175048937979,
         0.00037041911000548051,
         0.0025117517601068763,
         0.0016262731357335495,
         0.00091286140770076285,
         0.00090684027155433285,
         0.00052990553184720864,
         0.00057484278458427634,
         0.0014946370938239742,
         0.00020455396616706422,
         0.00043763755521718272,
         0.00067839273614983813,
         0.0015366800810050665,
         0.0010051378347316832,
         0.0013159434233315152,
         0.00089226335591181035,
         0.0015135386442776005,
         0.0016591308102266579,
         0.0020109981657420008,
         -4.1804149157359842e-06,
         8.9415169420212848e-07,
         2.2106672560723109e-06,
         5.1892349076479674e-07,
         0.00033944227886182547,
         0.000161337031915366,
         0.00014850641161477082,
         9.0218039814839054e-06,
         0.00021391981939352365,
         0.00097600232958541008,
         0.0010911727260724544,
         0.00051980089068444715,
         2.0178913500299929e-05,
         2.9466731797565219e-05,
         0.009395941505364722,
         0.0037661003277868646,
         0.0002474851852493478,
         0.0010958512951427198,
         1.2511346106849024e-05,
         3.535624659988456e-05,
         8.3252169046627752e-06,
         2.6409487438202798e-05,
         0.00048980104004264454,
         0.00015927994842925187,
         -3.2479534138947758e-05,
         0.00020506626436437469,
         4.3183615625009734e-05,
         -7.0498467798078935e-06,
         3.9949027097267294e-05,
         6.3335854852304588e-05,
         8.1485040266822079e-06,
         1.9929735652878707e-05,
         -0.00032011312736616906,
         0.00010367284989956623,
         0.00017157559541385012,
         8.2014634027248283e-05,
         0.00012318296865595303,
         5.7816993675452851e-05,
         4.3603741681146318e-05,
         2.891677207218138e-05,
         2.574873450453821e-05,
         4.431621347656302e-05,
         6.7094911143326225e-05,
         4.3922802961535103e-05,
         6.6535497693665955e-05,
         6.2886833349421988e-05,
         4.4151707711777403e-05,
         4.1713672118426235e-05,
         9.1147541586786906e-06,
         0.00018066748746539763,
         9.9879786789002626e-05,
         0.00012314976541642241,
         8.2474976179599228e-05
      ],
      [
         2.7481420780697269e-06,
         3.3329793746111635e-06,
         -3.8845399383876494e-06,
         3.931372129533307e-07,
         2.9284526513676084e-07,
         4.9799933145983194e-06,
         1.2200720714211559e-05,
         -1.8744451981588687e-06,
         6.5986076518623504e-06,
         1.9013975049576801e-05,
         5.6144984764918604e-06,
         7.3420159590898619e-06,
         7.7781324199898792e-06,
         2.7695083412266054e-07,
         4.5483908072481426e-07,
         2.1435444201779767e-08,
         -2.0286137822290464e-07,
         3.2407201916927029e-05,
         3.8388194015635357e-05,
         1.844176951617527e-05,
         3.9067973674601426e-05,
         1.8962233871784615e-05,
         1.2949117647029357e-05,
         3.1118703399784242e-05,
         5.1955541733104769e-06,
         4.2671479200329932e-06,
         1.5397350142716486e-05,
         -9.7983431241585874e-07,
         -6.6627739885995046e-06,
         2.4872102796429702e-05,
         7.1387042735296985e-06,
         1.1160103521185512e-05,
         3.0055841457897837e-06,
         1.5777874525731984e-05,
         3.8093669647461089e-06,
         2.4480276397904551e-06,
         -1.0944843651886874e-06,
         1.4000922652612747e-06,
         2.8120063508122477e-06,
         1.4764765786657249e-05,
         9.3973537696161795e-06,
         2.7161668277577905e-05,
         -2.3111993543537879e-06,
         1.91483380446262e-05,
         -4.1804149157359851e-06,
         1.1868300490200453e-06,
         3.056488273206192e-07,
         1.0679312753211084e-07,
         8.6764630800799167e-08,
         -3.8583311595226922e-06,
         9.0871482313873136e-07,
         -1.887840126224389e-07,
         7.0546244294229068e-07,
         4.4664177373344166e-06,
         -1.1823397743666917e-05,
         -2.8505622868346799e-07,
         -5.5688595430777153e-07,
         7.1453459719771457e-08,
         8.4203705053203313e-07,
         5.4160700767174855e-05,
         2.5927786492002595e-05,
         -6.7847432962010127e-07,
         2.718715796062968e-06,
         5.2376917481133623e-08,
         6.8498955467941531e-10,
         2.582581346431321e-07,
         -1.6040572557867586e-08,
         5.1782270972941516e-07,
         3.5211665131400609e-06,
         1.2116248881941057e-06,
         1.3462755252013687e-06,
         1.9348495902636456e-06,
         1.5531064592061941e-06,
         3.6851482163451585e-07,
         3.2123988983497221e-08,
         7.4889338357522078e-07,
         -6.409029025187068e-07,
         0.0001085536403207343,
         2.1115662197413264e-06,
         -3.2569712257705141e-07,
         7.7153732900760703e-07,
         4.3047287011785579e-07,
         1.4817839043628722e-07,
         -2.1952524906359889e-07,
         3.9224357807058128e-07,
         5.3945471371711924e-08,
         1.8507166455549775e-06,
         2.404099407154484e-07,
         1.3951260054489859e-06,
         -8.7101171850224877e-08,
         5.1368744737598527e-07,
         2.945114615719719e-06,
         1.7045028302679331e-07,
         3.8395972541871826e-07,
         -1.0675806345371159e-06,
         3.1349531359558271e-06,
         4.2080334440042378e-07,
         8.3766283054381929e-07
      ],
      [
         1.8213864008581168e-06,
         3.3526172044692512e-06,
         2.7238999881427605e-06,
         4.5732667654303041e-06,
         4.72596174815274e-07,
         9.9138474555129349e-06,
         6.9818274520414672e-06,
         2.3201222683647967e-05,
         2.0247165012024499e-05,
         1.7424586340435939e-05,
         9.3464179644432442e-06,
         6.7299627231013529e-06,
         7.5018614902576403e-06,
         1.4203351925043669e-07,
         5.0305684706780642e-07,
         3.6924975720581478e-07,
         -5.1275155364656492e-10,
         2.0839954788187845e-05,
         1.558331901284483e-05,
         1.3239358335390176e-05,
         1.916459320954762e-05,
         1.0857585554764152e-05,
         8.0272861727130556e-06,
         1.6832093822868329e-05,
         3.8220368158277488e-06,
         1.8621920455435491e-05,
         1.6783214204051088e-05,
         3.8388754276814301e-06,
         5.3137027257879847e-06,
         1.5562692432972503e-05,
         7.6728732897627005e-06,
         7.2240802914373161e-06,
         5.5525830285278259e-06,
         1.5971230938870098e-05,
         3.7110252334088112e-06,
         3.6522174241805494e-06,
         3.4287944921327921e-07,
         6.0696665662527171e-06,
         9.379230815128442e-06,
         1.6705180643446318e-05,
         2.0101243521662385e-05,
         1.228951780395852e-05,
         5.4478939437293544e-06,
         7.9732806491476387e-06,
         8.9415169420212837e-07,
         3.056488273206192e-07,
         3.5853293935599359e-07,
         9.233667656381171e-08,
         4.823282192822552e-08,
         9.44140565547447e-07,
         3.2253478962656833e-06,
         1.6348360546689755e-06,
         4.5457549229690886e-07,
         4.6534856389514537e-06,
         -2.7987396352567085e-06,
         1.5221699954429969e-06,
         2.9931532766009554e-06,
         3.7625906495586519e-07,
         6.8912486726328261e-07,
         0.00013045938482416413,
         1.7794282704047336e-05,
         7.2711647314819575e-07,
         2.8406592726164988e-06,
         9.8327993060370268e-08,
         5.2083526053017948e-07,
         4.4022132466352145e-07,
         3.1119891184474003e-07,
         8.6998507624902684e-07,
         2.4719147917247823e-06,
         9.3466481338582866e-07,
         1.5062553020180818e-06,
         9.2935848807041758e-07,
         1.0631192163937755e-06,
         6.7840059910555967e-07,
         -2.5258354041401608e-09,
         4.8217565046318429e-07,
         -2.3212177197583686e-08,
         5.0142862234209001e-05,
         1.7096668733009327e-06,
         1.2897389890445171e-06,
         7.8531132464201785e-07,
         3.7932405134726372e-07,
         2.3577057230204706e-07,
         -2.7878667430067351e-08,
         2.7986085823255963e-07,
         1.1852275282997084e-07,
         1.2354500815812153e-06,
         2.7222364868032075e-07,
         6.895771036195527e-07,
         7.708745778819711e-09,
         5.6284018005428199e-07,
         1.7687549497688667e-06,
         2.9393095198460687e-07,
         3.5364884062775933e-07,
         1.4985411845496207e-06,
         1.8277367787488018e-06,
         1.4243342943810631e-07,
         1.300861204122677e-06
      ],
      [
         1.1572705139088219e-06,
         4.0821606245748677e-06,
         6.66984754915557e-06,
         7.5657280400110262e-06,
         9.4466660144941885e-07,
         7.6706583122404842e-06,
         3.7060776952872899e-06,
         4.9921835782314273e-05,
         2.7322373440160895e-05,
         1.9084079219565673e-05,
         1.5706057743895601e-05,
         6.0122775512902693e-06,
         8.2306765584320661e-06,
         4.4120465905187105e-07,
         3.5555809517223986e-08,
         9.777909386570021e-07,
         1.0717920789224977e-07,
         1.6395654560941129e-05,
         1.3404017402240751e-05,
         7.7949184981431338e-06,
         1.7858328838016235e-05,
         1.5467686053771294e-05,
         6.4745549963978163e-06,
         1.5932736641323589e-05,
         2.8518301884396298e-06,
         1.026967534643495e-05,
         2.1239473934443541e-05,
         8.1696754537197532e-06,
         8.2951925684024312e-06,
         7.6842046574922874e-06,
         5.6249233019503784e-06,
         4.6948973239984692e-06,
         4.8056852231579597e-06,
         4.7427917366372494e-06,
         3.8703524686883746e-06,
         3.1935571510100063e-06,
         1.8226267353068036e-06,
         9.0013202041846978e-06,
         1.3457282416017083e-05,
         3.056378870562819e-05,
         4.8162768150464661e-05,
         1.0482099292998989e-05,
         1.099230728840707e-05,
         8.0664977291904946e-06,
         2.2106672560723109e-06,
         1.0679312753211085e-07,
         9.2336676563811736e-08,
         9.1121417649382447e-07,
         2.3937834611717547e-07,
         5.9537815102093193e-06,
         6.283451482883203e-06,
         4.7864971536627126e-06,
         5.6246833809335334e-07,
         6.0842174705436175e-06,
         6.2257711431401634e-06,
         4.296819885808809e-06,
         3.1601473424878804e-06,
         3.4931970124159024e-07,
         7.6455119142478049e-08,
         0.0003053044209074376,
         8.5615340297931275e-06,
         2.6527360150593037e-06,
         2.5557481107754754e-06,
         2.8414226849394522e-07,
         5.7767767288646688e-07,
         4.4929503696662e-07,
         4.8361191799803694e-07,
         2.202391028623733e-06,
         6.2073835663499387e-07,
         9.4603961880860905e-07,
         3.1558520881988117e-06,
         1.3683381501827067e-07,
         5.41148508711829e-07,
         1.8301962893091207e-06,
         2.2909085463013954e-07,
         3.5226716962479058e-07,
         6.2407051125837253e-07,
         6.8754665327103199e-06,
         2.1414975855763743e-06,
         1.9172477541251307e-06,
         8.9415832510655057e-07,
         9.9178963499577539e-07,
         2.1603399441944065e-07,
         1.136003992265887e-07,
         3.2646941924168719e-07,
         9.2741563761184915e-08,
         9.8139159621289394e-07,
         9.405673573695433e-08,
         8.553265028131927e-07,
         2.6161456776419246e-08,
         1.7975335700385391e-06,
         1.7260730809101458e-06,
         3.492430547961937e-07,
         8.6368557762162792e-07,
         2.7602079127201963e-06,
         1.344639745098683e-06,
         2.8756324395660849e-07,
         6.4524001724939634e-07
      ],
      [
         4.7242056018405498e-07,
         1.7306171881188342e-06,
         3.8960449986209637e-06,
         3.4988528410713854e-06,
         2.4192376021659233e-07,
         4.2838319351570144e-06,
         5.0918990153489003e-06,
         1.8530620949224101e-05,
         1.1248740157831907e-05,
         1.2151510311137947e-05,
         8.4924335627772253e-06,
         5.1659346846486671e-06,
         5.3144762521873183e-06,
         4.6535909756130151e-07,
         9.2108261685444936e-08,
         4.808453329072495e-07,
         2.8326766409708987e-08,
         1.4547519583766154e-05,
         2.1124216428779429e-05,
         8.4995504262112367e-06,
         2.2016701157475813e-05,
         1.7543240591922491e-05,
         6.5628419802952108e-06,
         1.9427513714345387e-05,
         3.279336893164008e-06,
         4.531055427720603e-06,
         9.8567823793443027e-06,
         3.7169670174628589e-06,
         3.3809283530840188e-06,
         8.1801714039923836e-06,
         2.9543999634199882e-06,
         4.6225406170089943e-06,
         2.899113396864297e-06,
         6.69136171783835e-06,
         2.5942968970252326e-06,
         1.6154022753039117e-06,
         1.0458216652110395e-06,
         4.2767070000835666e-06,
         6.5976189702629437e-06,
         1.4291734138711754e-05,
         1.9538948733177033e-05,
         1.414676851739301e-05,
         4.8069332303705432e-06,
         1.0630022467795734e-05,
         5.1892349076479685e-07,
         8.6764630800799167e-08,
         4.823282192822552e-08,
         2.3937834611717547e-07,
         1.7310840625319107e-07,
         2.0572558340641003e-06,
         2.5909412670076342e-06,
         1.9717976116910309e-06,
         2.6604043033273444e-07,
         2.5902416715618669e-06,
         4.0667475548150031e-06,
         2.4722357372063116e-06,
         6.9544307892934627e-07,
         1.535469293204138e-07,
         1.7678767176742202e-07,
         0.00012645745603666266,
         7.7741171114365868e-06,
         1.7909760999036337e-06,
         1.6180741033378531e-06,
         1.1017583000253467e-07,
         3.0229686629522546e-07,
         1.5473097739800361e-07,
         1.7528680185908159e-07,
         1.0786366676989716e-06,
         1.1948157544187709e-06,
         3.8344521532496013e-07,
         1.8235570687394476e-06,
         2.5121977316448868e-07,
         4.5369066035253024e-07,
         9.2064014798225453e-07,
         1.8512201416983001e-07,
         2.2534898290192021e-07,
         1.9692102426190307e-07,
         1.4873329368133666e-05,
         7.8381881005585585e-07,
         1.0414079504593444e-06,
         6.6951275219450354e-07,
         6.2546267668959219e-07,
         2.0188229358232521e-07,
         4.1161232949252097e-08,
         3.2418374846148798e-07,
         7.8916868696698776e-08,
         1.0813738300117776e-06,
         8.7029799789151101e-08,
         1.0617119238394419e-06,
         3.0044606429509234e-08,
         8.3718446170846044e-07,
         1.1746832363406986e-06,
         7.3822778354041959e-09,
         4.1574208726684782e-07,
         8.6547494704997132e-07,
         8.6611576663473851e-07,
         4.2633268307263363e-07,
         2.2885428253851103e-07
      ],
      [
         -1.9979169229403643e-05,
         0.00051990846427793838,
         0.00055186064701212524,
         0.00035765781902537329,
         0.00017657583675090478,
         0.00047358841177283783,
         0.00046571016924724083,
         0.0038981327385405758,
         0.0019970174613926791,
         0.00094210733681379449,
         0.0008792096024517707,
         0.00056146029275742004,
         0.00067401840329488379,
         4.8036380594617534e-05,
         -1.2217828428077011e-06,
         4.9376187062792796e-05,
         9.9284217659803464e-06,
         0.0017587993275350535,
         0.0023223765434991338,
         0.001628127328726033,
         0.0022356298290883833,
         0.002439650447511051,
         0.00065950062571629902,
         0.0021188296982387112,
         0.00043414870949934228,
         0.00047316756223918298,
         0.0012569513995373278,
         0.00083503602411344967,
         0.00076553246059609553,
         0.0019352230102213925,
         0.00090449438825759214,
         0.00065549701742329154,
         0.00072218546561476503,
         0.0010588118737562004,
         0.00061918797585080673,
         0.0006627651568843027,
         0.00029957974648894662,
         0.00038877162961656179,
         0.00073917501551711007,
         0.0026761321095143311,
         0.0036705101653384969,
         0.0013348060666135966,
         0.00079598285479878187,
         0.0014315912638366462,
         0.00033944227886182547,
         -3.8583311595226922e-06,
         9.4414056554744721e-07,
         5.9537815102093193e-06,
         2.0572558340641008e-06,
         0.0010035727620825224,
         0.00045175729933763997,
         0.00033379942965927785,
         1.9440569205363518e-05,
         0.00011596038813284132,
         0.00094493696510995729,
         0.00046240609368921443,
         0.00018355869281071516,
         2.6028229296935804e-05,
         -1.4126624643789221e-06,
         0.024219167868246908,
         0.00081800726784356855,
         0.00058353217939240132,
         0.00045906327734270501,
         1.4888051899469901e-05,
         2.0798826903604231e-05,
         3.5498690257416293e-05,
         6.5660332527583422e-05,
         0.00014964001322266367,
         7.2341768199637221e-05,
         6.0567580807840602e-05,
         0.00014633708735943172,
         -9.4425478664932599e-06,
         7.4741243577635107e-05,
         0.00010003119040360786,
         3.9560563972508153e-05,
         -4.6151222448306207e-07,
         0.00011047526491115652,
         -0.00095259972737494114,
         0.00022772336828916499,
         0.00032318540196910598,
         4.0415127098596986e-05,
         0.00016741100148767835,
         3.1922779910224791e-05,
         2.1575230132185744e-05,
         2.7346327417675385e-05,
         1.6801588453362858e-05,
         0.00013046593166013136,
         1.4226371625071159e-05,
         0.00011439535891250182,
         1.522528985810236e-05,
         0.00016947759237058207,
         0.00018374306560132609,
         8.9036594601005063e-05,
         4.7743534164219388e-05,
         0.00023912104393095183,
         7.4207922815062392e-05,
         4.4478938315233079e-05,
         0.00010414696452146231
      ],
      [
         4.0988995347760913e-05,
         0.00024611126304486977,
         0.0002242656870616774,
         0.00034053572389241291,
         7.3080248470570316e-05,
         0.00042311545032636962,
         0.00036276857306393134,
         0.0029670046011149071,
         0.0016569901368886375,
         0.00080211936660521429,
         0.00076523914144910874,
         0.00032025402754314822,
         0.00053978573954893423,
         2.0604936681152639e-05,
         1.2335239433664293e-05,
         3.7899437076473034e-05,
         2.0117981532443558e-06,
         0.00093974554640208685,
         0.001003376387492375,
         0.00077985353742893843,
         0.0010744563827252095,
         0.0010986594078813126,
         0.00036224218997505677,
         0.0010314701517178332,
         0.0002091168027682303,
         0.00043561846312251628,
         0.0010504229511183374,
         0.00050871847653707306,
         0.00056691807293112102,
         0.0011368476039989473,
         0.00037871621745398627,
         0.00032478354130225273,
         0.00038400603612712679,
         0.00060983887113194764,
         0.00024770201458089512,
         0.00034535670211142413,
         0.00011538776119239126,
         0.00033264742596499921,
         0.0004332170896796571,
         0.0020150731266018519,
         0.0028193094788252744,
         0.00068272728414008022,
         0.00058878127013699407,
         0.00067883993232866521,
         0.00016133703191536602,
         9.0871482313873125e-07,
         3.2253478962656833e-06,
         6.283451482883203e-06,
         2.5909412670076338e-06,
         0.00045175729933763997,
         0.00039527163675326046,
         0.00024445112584115176,
         2.2473272149835226e-05,
         0.00031994334314224102,
         0.0002787038979632722,
         0.00028917354346279993,
         0.0001231863062078462,
         1.3366804033732353e-05,
         6.2512163959627299e-06,
         0.018280152970646099,
         0.00071654456173084343,
         0.00025369339618667227,
         0.00024025234963678905,
         1.4404122749303238e-05,
         2.0327123295151646e-05,
         2.508076503962087e-05,
         4.1560765280494426e-05,
         0.00010605971466497659,
         6.0628967835086952e-05,
         4.5568885236428358e-05,
         0.00012504290090682561,
         1.4206992008525406e-05,
         2.7323173792137724e-05,
         8.1760831319839427e-05,
         2.040867260386023e-05,
         9.8681678356094234e-06,
         2.8800134606936717e-05,
         0.00047091368137703487,
         0.00015612083378483375,
         0.00017898924915832034,
         4.1163763417665034e-05,
         7.8335857105849634e-05,
         1.4613394048657418e-05,
         8.3937845517464439e-06,
         1.778853423686943e-05,
         8.3965539202165888e-06,
         6.9110796091883259e-05,
         1.1952100832866393e-05,
         4.9844908898577575e-05,
         7.8550979273773025e-06,
         0.00010327074906695619,
         0.00010662400745928415,
         4.565729101285076e-05,
         3.3572921978473605e-05,
         0.00012790963047258874,
         7.2563088470365748e-05,
         3.2740879813844122e-05,
         5.2249428710819056e-05
      ],
      [
         2.0011954234422831e-05,
         0.00023316991232970324,
         0.00010361323393351236,
         0.00028912128382425515,
         4.3869176730445717e-05,
         0.00039407719878405102,
         0.00032436979940718522,
         0.0029986730065553594,
         0.0015905401621502972,
         0.00051593246981024613,
         0.00050185042004741187,
         0.00011100137296583118,
         0.00029333041451523687,
         9.0413314717230083e-06,
         1.5104542344319017e-05,
         2.7261926252775009e-05,
         -1.8079138107581284e-07,
         0.00065816701096590297,
         0.00016308973042359059,
         0.00057517534123401731,
         0.00024457349313120323,
         0.00035916260802598134,
         0.00014800627072809652,
         0.000229284570583415,
         5.8632236991005986e-05,
         0.00032932334895150665,
         0.00083817085379096594,
         0.0006373374019674762,
         0.00041143798083686129,
         0.0011490868399097959,
         0.00023342310489569512,
         0.00016725603155587013,
         0.00039456701830647409,
         0.00056719291356543316,
         0.00015446143468446301,
         0.00031020751692493478,
         5.5278417511180408e-05,
         0.00027550779928758699,
         0.00049888691582740006,
         0.0019700880176001783,
         0.0028585740561119007,
         0.00012626419754821987,
         0.00041290702197367343,
         0.0001909323648029353,
         0.00014850641161477082,
         -1.887840126224389e-07,
         1.6348360546689755e-06,
         4.7864971536627126e-06,
         1.9717976116910309e-06,
         0.0003337994296592779,
         0.00024445112584115176,
         0.00028424062499111317,
         5.3081512969161438e-06,
         0.00015696391871045643,
         0.0001994407890060529,
         0.00019630336270062891,
         3.0263899818722705e-05,
         1.1971292468305245e-05,
         2.5927289908555779e-06,
         0.015148129557314861,
         0.00059541351226377484,
         0.00017646671217842524,
         0.00015465737910515321,
         7.5536423274901906e-06,
         1.7119775719934335e-05,
         2.2795583762564551e-05,
         4.2239210001349901e-05,
         8.8420573373475771e-05,
         1.4667191486716861e-05,
         2.6722299743609635e-05,
         8.2900764119669512e-05,
         5.0499563786989952e-06,
         1.2419413697052236e-05,
         7.0547720021373538e-05,
         9.6635752750925505e-06,
         1.6905137590087522e-06,
         1.824030801426452e-05,
         0.00012014771214272862,
         0.00013865775250807201,
         0.00017645251830291725,
         2.4064025664600672e-05,
         7.4466401602245194e-05,
         5.6499714530434483e-06,
         7.1139649395259092e-06,
         6.9775616991539237e-06,
         3.2027310100608042e-06,
         2.842181695900248e-05,
         8.0147620360074749e-06,
         7.7612264468784358e-06,
         6.1087939970600648e-06,
         7.2417140943052132e-05,
         7.899506484444741e-05,
         4.7004430423415801e-05,
         1.9464976621818181e-05,
         6.7405902612780941e-05,
         2.2520660204262595e-05,
         1.9618018402859583e-05,
         1.934256207501115e-05
      ],
      [
         2.2938513528393545e-05,
         2.1626125506620239e-05,
         6.1856935367457681e-05,
         9.026372486344623e-06,
         1.8532891272393729e-05,
         7.5463630148100129e-05,
         4.6964266288666024e-05,
         4.3483893064631866e-05,
         6.25067881084416e-05,
         9.092760373912108e-05,
         5.9665585841254501e-05,
         6.9778280705673897e-05,
         4.6487851755748483e-05,
         3.5222773820057112e-06,
         9.591731135537201e-07,
         3.060006798158162e-06,
         3.5402219961159027e-07,
         0.00012546039692419884,
         0.00026402134882012548,
         0.00010613614321946537,
         0.00022320549083371306,
         0.00019424040400508328,
         6.6996732264213018e-05,
         0.00021674180540247524,
         4.2442754291788289e-05,
         4.413703077506422e-05,
         3.1496709090136975e-05,
         3.360775231133159e-05,
         4.0972580282798612e-05,
         0.00013913723470458569,
         6.8401021880791773e-05,
         8.4821886064065388e-05,
         6.1796492182793927e-05,
         5.4130097141471582e-05,
         3.5627699288848137e-05,
         2.1864308487164046e-05,
         1.282745027646811e-05,
         3.2513384419396935e-05,
         6.0541128513112453e-05,
         4.827154591021242e-05,
         8.3514728616980959e-06,
         0.00015066388224705437,
         3.6019136639946491e-05,
         0.00011520666491518393,
         9.0218039814839071e-06,
         7.0546244294229068e-07,
         4.5457549229690886e-07,
         5.6246833809335334e-07,
         2.6604043033273444e-07,
         1.9440569205363514e-05,
         2.2473272149835226e-05,
         5.3081512969161447e-06,
         2.1193809002273065e-05,
         5.8355898693499575e-05,
         1.1432161557833993e-05,
         7.1011423366694609e-05,
         -2.6903604270796959e-06,
         1.3882254272139666e-06,
         3.8228365544981988e-06,
         0.00045960824806620817,
         0.0001076855355475081,
         1.9587788919109701e-05,
         2.9990788766735269e-05,
         2.8003042845619005e-06,
         3.9259990317116421e-06,
         2.3709878614766565e-06,
         -1.1355847644750203e-06,
         6.3602159939687232e-06,
         1.6120217831759054e-05,
         2.2727427151900881e-06,
         8.2894647896961358e-06,
         5.4018620637266857e-06,
         7.0785041484954172e-06,
         5.2707542641120003e-06,
         1.0995537005558491e-06,
         2.7360027084968278e-06,
         3.3463815935066988e-06,
         0.00018375817804125406,
         1.0203453532255575e-05,
         8.0254134405440195e-06,
         1.0448498476260991e-05,
         1.1147801454523776e-05,
         2.6793924521104991e-06,
         4.269793131597084e-07,
         2.4400019874236393e-06,
         1.0370131136104065e-06,
         1.0912330917997579e-05,
         1.2004537686858839e-06,
         1.1095429622466317e-05,
         2.5136734978100543e-07,
         5.7930865284139195e-06,
         9.5510010746929305e-06,
         -3.846346511213054e-07,
         5.0737471663470984e-06,
         1.6091134104158919e-05,
         1.8009131617903408e-05,
         4.7593466458953342e-06,
         8.2576330881739756e-06
      ],
      [
         0.00018202941501595962,
         0.00027671281491906856,
         0.00056108550862507621,
         0.00045115771369620727,
         0.00012857766448327152,
         0.00085037126850644434,
         0.00045322633278280624,
         0.0019019550523565816,
         0.0012149946255351216,
         0.00099598239716015228,
         0.0010035839095001353,
         0.00055230636645073133,
         0.00060574565292219286,
         2.2015904328900855e-05,
         1.5657325216524791e-05,
         3.5413355924170495e-05,
         6.4840774983036086e-07,
         0.001225309270691364,
         0.002008056262291238,
         0.00090893202345986284,
         0.0018170520059126501,
         0.0018251495168884854,
         0.00052540037930334143,
         0.0017909407969940974,
         0.00039689582446555808,
         0.00051073775973177113,
         0.00077919808743589732,
         0.00036032679378915567,
         0.00076773154612369532,
         0.0017577973591480604,
         0.00049853552799764402,
         0.00059661141714326712,
         0.00049394674150634471,
         0.0007091253866103452,
         0.00040622118923169239,
         0.00033953896981092174,
         0.0001351746838066032,
         0.00025379125048712785,
         0.00054862726185507115,
         0.0014487417560931923,
         0.001599230214758037,
         0.0012403127920022114,
         0.00066004756946800962,
         0.001047503597713585,
         0.00021391981939352362,
         4.4664177373344175e-06,
         4.6534856389514545e-06,
         6.0842174705436175e-06,
         2.5902416715618669e-06,
         0.0001159603881328413,
         0.00031994334314224102,
         0.00015696391871045643,
         5.8355898693499588e-05,
         0.0012578581598858799,
         0.00049573505412109494,
         0.00038788735621997161,
         0.00017810712085247071,
         2.5610567932300893e-05,
         4.902763169973184e-05,
         0.011073646222823464,
         0.002051694851242162,
         0.00021427227995859786,
         0.00044259306273677652,
         4.7060942681839341e-05,
         5.2646509062215643e-05,
         2.1973636655180487e-05,
         2.8305648994448447e-05,
         0.00012946819554742546,
         0.00012999781272705533,
         4.3664780726401247e-05,
         0.00014998659563248058,
         4.5740611806335322e-05,
         6.6501677702380927e-05,
         6.7257836994642116e-05,
         1.8919245930873647e-05,
         2.9085158510881467e-05,
         2.8167224516314323e-05,
         0.0016970052036708802,
         0.00016307030956496987,
         0.00017526094784040702,
         9.3960951554101086e-05,
         9.0903024150691125e-05,
         2.9036725368303513e-05,
         1.3077878795119989e-05,
         2.597375391700659e-05,
         1.615649619584516e-05,
         0.00010699246807252778,
         2.3925334723306261e-05,
         8.3616663908915806e-05,
         1.0471372920231992e-05,
         4.8735962341813686e-05,
         0.00011815447253194237,
         2.8260444055267672e-05,
         3.6141907783884038e-05,
         0.00023612637800702837,
         0.00019781855072316206,
         4.067636764704659e-05,
         0.00011656140476870539
      ],
      [
         -4.490848068605291e-05,
         0.0015411229954540205,
         0.0015018507543138879,
         0.0011581529735952682,
         0.0010345088283062671,
         0.00015464459332489961,
         0.0009806708635940113,
         0.0024667545043877705,
         0.0011526638673184726,
         0.0037640482572479359,
         0.0029338937485756194,
         0.003559295471713611,
         0.0030826335810671965,
         0.00021420255727028052,
         -1.2487859049162227e-05,
         0.00016729938519472349,
         4.491500648525603e-05,
         0.0077121001891188468,
         0.018152504251665976,
         0.0068983478889003353,
         0.016917383743873519,
         0.015722162438868304,
         0.0046152610565031093,
         0.015976691870090598,
         0.002740692465673134,
         0.00073494847854967159,
         0.00077446309886327106,
         0.0006847257243904637,
         0.0031157093018704921,
         0.0035922296315836458,
         0.0032115944083937922,
         0.0028327409055787975,
         0.0022078393176089336,
         0.0021956089154859548,
         0.0029153303078400085,
         0.0014164289633278422,
         0.0016209955128709394,
         0.00027337933277015922,
         0.0014748115772686627,
         0.0023503853942966166,
         0.0016053965270984016,
         0.01057382120876217,
         0.0027833955457759593,
         0.010317869405136499,
         0.00097600232958540986,
         -1.1823397743666914e-05,
         -2.7987396352567068e-06,
         6.2257711431401634e-06,
         4.0667475548150031e-06,
         0.00094493696510995718,
         0.0002787038979632722,
         0.00019944078900605288,
         1.1432161557833993e-05,
         0.00049573505412109494,
         0.0090473322600411882,
         0.0021387147660150395,
         0.00035607320888480197,
         8.0020890388559618e-05,
         3.0440406085939662e-05,
         0.019629191638802626,
         0.0073909106766820946,
         0.0013473901862999977,
         0.002103509841510416,
         5.9157865906760631e-05,
         8.3197269133732142e-05,
         3.9218683484469782e-05,
         6.4963317227472638e-05,
         0.00073994257758080474,
         0.00076146154543095036,
         -2.5562835090739822e-05,
         0.00057089750695317194,
         1.4681290795259485e-05,
         0.00021713424600613404,
         0.00026170207803228056,
         0.00018204529673275445,
         -5.9492086267337206e-06,
         0.00027318134767716538,
         -0.0041547082645342071,
         0.00025854322407646048,
         0.00044146206777012837,
         0.00022483515937259563,
         0.00038559933042879314,
         0.00021053482168786609,
         8.1415359027131666e-05,
         0.0001705308512076017,
         8.6434699441097576e-05,
         0.00082371347054725666,
         7.5782556936736489e-05,
         0.00089975270417624626,
         6.18092249834921e-05,
         0.00035010149536124303,
         0.00056742539829546116,
         0.00023777608341869999,
         0.00023090110658592448,
         0.00057501305144936796,
         0.00047789043795645584,
         0.00018787076878781973,
         0.00040147453341305756
      ],
      [
         0.00014587504252810965,
         0.0015592177425064863,
         0.00065480558192069561,
         0.0024832625435725906,
         0.00025810413081555592,
         0.0020819953209843421,
         0.0012011615676578524,
         0.0030162339520546605,
         0.001680858950248554,
         0.0016168264914911701,
         0.0011478259132372045,
         0.0016880539031414691,
         0.0033595826789254431,
         0.00010597153988226412,
         2.0668871584136609e-05,
         5.1065809567747631e-05,
         1.336124870184019e-05,
         0.0025871983446095516,
         0.005667232997456171,
         0.0018280003546707925,
         0.0054474884226050225,
         0.0044488411502410161,
         0.0021180257237402938,
         0.0047497416666306223,
         0.00088767359319162414,
         0.00037220533728613133,
         0.00087437565589038187,
         0.00039486605973924633,
         0.0043480302613241838,
         0.0025461417082619986,
         0.0012165662190109974,
         0.0010738694304545911,
         0.0010831932186831335,
         0.0010111622808883917,
         0.0017496353264945831,
         0.00051854600271393568,
         0.00074288097459130546,
         0.0020851778431244523,
         0.0036661983044174256,
         0.0024738604522443462,
         0.0027599002388670447,
         0.0031476408161582922,
         0.0019239555291744664,
         0.0041490212006983461,
         0.0010911727260724544,
         -2.8505622868346799e-07,
         1.5221699954429969e-06,
         4.296819885808809e-06,
         2.4722357372063116e-06,
         0.00046240609368921443,
         0.00028917354346279993,
         0.00019630336270062891,
         7.1011423366694609e-05,
         0.00038788735621997166,
         0.0021387147660150395,
         0.0027136129841225454,
         0.00096508616237296727,
         5.6629465695699278e-05,
         6.0344527472297384e-05,
         0.016974545531348001,
         0.0059835567316057622,
         0.00069180260855112013,
         0.0016230789473798888,
         2.3242986372859786e-05,
         0.00010247716306145357,
         4.9964909332246747e-05,
         5.7956795897688777e-05,
         0.00087206363997363113,
         0.00040046810967261687,
         -1.9985259290744999e-05,
         0.00031180575895108092,
         9.3121379738399462e-05,
         2.1726079828013999e-05,
         0.00011043124586161633,
         0.00013494920550825797,
         1.5731885355354746e-05,
         5.9107265367540078e-05,
         0.00044023986831379666,
         0.00019490369940819825,
         0.00020985972506679286,
         0.00019112899606804965,
         0.00017122903759504731,
         8.2267735435834915e-05,
         5.0702854134642392e-05,
         6.1665540830012881e-05,
         3.7329051972073083e-05,
         0.00021993929699635445,
         6.9496461915168102e-05,
         0.00023982511928240366,
         6.5761545344839595e-05,
         0.00012630032358408523,
         0.00018847175258838924,
         8.4088763538346141e-05,
         6.1352148746306564e-05,
         0.00012337823034989654,
         0.00019387648740371057,
         0.00018280028375773985,
         6.6867825890602024e-05
      ],
      [
         7.2780667228861928e-05,
         0.00085240320912387713,
         0.00041837696697622428,
         0.0013662215554220828,
         -2.4649484994294529e-05,
         0.0013995797166399468,
         0.00042616510713889731,
         0.0012196317979575608,
         0.00086450969560098411,
         0.00060519135299235674,
         0.00047676407682687686,
         0.00057313973719802546,
         0.0014889454160301717,
         2.7438913753481907e-05,
         5.9363899858329781e-06,
         1.0000614572463257e-05,
         8.1155025024506448e-06,
         0.00047491911652416355,
         0.00072054943924509918,
         0.00033835581388243755,
         0.00075698171570770837,
         0.00055222330846067813,
         0.00095827345786007878,
         0.00054128246029840738,
         0.00033142811040354268,
         0.00041356496291835757,
         0.00040999668928625859,
         0.00010710240135574397,
         0.0024766747047195213,
         0.00075149650915315143,
         0.00035455176774483666,
         0.00016994468232147666,
         0.00011778409977318611,
         0.00049146275788625995,
         0.00086248634771549603,
         0.00021996885580668826,
         0.00034785470064414078,
         0.0010064728198034638,
         0.0018387661498913178,
         0.00065167608605759748,
         0.0010040861631260092,
         0.00043319236610939291,
         0.00075734495228050734,
         0.0010123924871448162,
         0.00051980089068444715,
         -5.5688595430777111e-07,
         2.9931532766009545e-06,
         3.1601473424878796e-06,
         6.9544307892934627e-07,
         0.00018355869281071516,
         0.0001231863062078462,
         3.0263899818722698e-05,
         -2.6903604270796959e-06,
         0.00017810712085247071,
         0.00035607320888480186,
         0.00096508616237296705,
         0.00099220154526056398,
         2.0907990888240968e-05,
         3.0520186255645482e-05,
         0.0057299319720685617,
         0.002703333405993465,
         0.00018639531513235538,
         0.00076871623667581633,
         6.3821889709295535e-06,
         5.2798175078871558e-05,
         1.6643030348795312e-05,
         3.412990524274294e-05,
         0.00039417929716578008,
         0.00015617492764864448,
         -1.1319698293704711e-06,
         0.0001187405099518124,
         4.3947709786869827e-05,
         2.8565431543430028e-06,
         1.6783698403164814e-05,
         5.2958836186611655e-05,
         1.1162179682049849e-05,
         2.0308438751667335e-05,
         0.00042041253686571746,
         8.2729048301526407e-05,
         6.6732391641829655e-05,
         9.5082620672037267e-05,
         2.9826327030954944e-05,
         2.4052147079117304e-05,
         2.5506158049581089e-05,
         1.3325848776528439e-05,
         1.4308411997488977e-05,
         2.7623568591254486e-05,
         3.1071356701679398e-05,
         2.3286672509000813e-05,
         2.9114138545782691e-05,
         3.4958284466080398e-05,
         4.5249956297845653e-05,
         3.8278148725364274e-05,
         1.1219995863415487e-05,
         8.7397773379847431e-05,
         0.00010656927597534241,
         7.2966901063523511e-05,
         4.6467627177214894e-05
      ],
      [
         2.6217380151861831e-06,
         2.1783985525489987e-05,
         3.690776545890716e-05,
         6.0845716470996238e-05,
         1.3485685785793669e-05,
         8.277882120812586e-05,
         4.3759504551484488e-05,
         0.00014212404607503437,
         8.4259102531522708e-05,
         6.6071829404070907e-05,
         4.7762137967864626e-05,
         6.6993545677405578e-05,
         0.00010416330366337081,
         4.5923533587358191e-06,
         6.2080060786797121e-07,
         2.605476613032358e-06,
         7.9827503808368392e-07,
         0.00012696894674690487,
         0.00021632685363509778,
         9.3889109788108897e-05,
         0.00019947284394430538,
         0.00017233243547866206,
         4.741022330022258e-05,
         0.00018208392722715471,
         3.7423987111892284e-05,
         4.6324772217895083e-05,
         6.0794456725891415e-05,
         2.9711224036532938e-05,
         8.2328538463639157e-05,
         8.4603640518072381e-05,
         4.7960933487733545e-05,
         4.9116260935877135e-05,
         4.2438054775147467e-05,
         5.9526016830776572e-05,
         3.2305128839450281e-05,
         3.0562141523693545e-05,
         1.9896652892177524e-05,
         7.9827162325517238e-05,
         0.00011757095989574895,
         0.00010497090317371863,
         0.0001371594762117246,
         0.00011675254808338764,
         4.0662392651918349e-05,
         0.00011025637366461285,
         2.0178913500299929e-05,
         7.1453459719771457e-08,
         3.7625906495586519e-07,
         3.4931970124159019e-07,
         1.535469293204138e-07,
         2.6028229296935804e-05,
         1.3366804033732352e-05,
         1.1971292468305245e-05,
         1.3882254272139666e-06,
         2.5610567932300893e-05,
         8.0020890388559618e-05,
         5.6629465695699278e-05,
         2.0907990888240968e-05,
         9.3071729463706332e-06,
         2.6549435908702524e-06,
         0.00076989241737726935,
         9.2977746760258611e-05,
         4.184407085411116e-05,
         4.0421989664931025e-05,
         1.9033454701511219e-06,
         5.5332829130310245e-06,
         1.4887045415113806e-06,
         2.2397607189958043e-06,
         2.5841961394880208e-05,
         1.4705190838354397e-05,
         3.6528892086825875e-06,
         8.7968171166159878e-06,
         2.1053695532122857e-06,
         7.2261665568318378e-06,
         4.9205970377033932e-06,
         3.9449711855067869e-06,
         1.7429320041687861e-06,
         6.8077708295758175e-06,
         0.00010172293563958919,
         1.0757068936789476e-05,
         1.232956948828705e-05,
         6.7531934915283658e-06,
         9.5919423887709876e-06,
         3.0903186604018343e-06,
         1.3505626925549798e-06,
         2.0067931361272016e-06,
         1.4631465696095027e-06,
         9.7225091929214151e-06,
         1.5382259701478076e-06,
         9.3200126593327315e-06,
         8.4971965534819558e-07,
         4.8669001887531616e-06,
         1.1705707351302374e-05,
         3.5649468379438284e-06,
         2.9569970493879043e-06,
         2.1262696003828262e-05,
         1.7933177285001633e-05,
         3.7062379101630008e-06,
         1.192576394019397e-05
      ],
      [
         1.587135592936362e-05,
         9.2265312357984921e-05,
         -8.1321861952545061e-06,
         6.661328704565948e-05,
         3.0701478871255952e-05,
         1.617904479190999e-05,
         8.6937220145214583e-05,
         2.8685675418425399e-05,
         5.5598694029566705e-05,
         0.00013614578953344996,
         7.5743383457172072e-05,
         5.2329076542503049e-05,
         0.0001004432374116509,
         1.2522481085878513e-06,
         6.9498557638761098e-06,
         2.0020251797566033e-07,
         -5.7178561491345493e-07,
         0.00019014896318555243,
         0.0003185788129232055,
         0.00012256780673809695,
         0.00027079416431250412,
         0.00021966435156005703,
         9.6873918055566225e-05,
         0.00024990035705622769,
         4.4884872372263307e-05,
         1.3660460297403823e-05,
         7.8909163171809424e-05,
         -1.2370391368037884e-06,
         0.00010421424579410115,
         0.00015066365626881641,
         6.003446880940326e-05,
         6.1807308176363646e-05,
         4.1467072502958709e-05,
         0.00010216511291026799,
         5.9683790836791172e-05,
         2.1558363297883028e-05,
         2.4686625594693494e-05,
         2.6568121661457039e-05,
         8.1655483644488584e-05,
         9.5221007909232109e-05,
         6.2703404636629812e-05,
         0.00018176009700458714,
         6.7829426731172565e-05,
         0.00019282112227154052,
         2.9466731797565215e-05,
         8.4203705053203323e-07,
         6.891248672632825e-07,
         7.6455119142478049e-08,
         1.7678767176742202e-07,
         -1.4126624643789272e-06,
         6.2512163959627299e-06,
         2.5927289908555788e-06,
         3.8228365544981988e-06,
         4.902763169973184e-05,
         3.0440406085939642e-05,
         6.0344527472297377e-05,
         3.0520186255645482e-05,
         2.6549435908702524e-06,
         3.3814190355892343e-05,
         0.00059739738034483196,
         0.00035975607902093468,
         1.8094766763160689e-05,
         6.2228037273297785e-05,
         4.2611596224247839e-06,
         2.5441116271199027e-07,
         1.731732774532638e-06,
         1.1681687182665218e-06,
         2.0264341687381464e-05,
         2.5018770019076361e-05,
         4.1733536554444372e-06,
         1.3213523698720044e-05,
         6.7811007102809096e-06,
         7.2749173907776205e-06,
         2.6767229542728219e-06,
         2.8966192160425039e-06,
         3.659495649561621e-06,
         -2.4086499504738593e-06,
         0.00034877048357732335,
         1.1758987970455033e-05,
         8.4969604271797953e-06,
         8.1897572423214486e-06,
         6.6104153810621003e-06,
         3.5909560987880678e-06,
         1.5676698972414796e-06,
         3.5577129664234005e-06,
         2.0780415687665405e-06,
         1.2332822851470568e-05,
         3.4929371448845274e-06,
         1.1342576735294461e-05,
         1.8312112242270425e-06,
         3.2050307395914454e-06,
         1.1898547576807795e-05,
         2.9303547215675336e-06,
         2.2469599270421177e-06,
         8.8886665117693451e-06,
         1.1633027282993898e-05,
         6.7887672214541559e-06,
         3.7067753085310545e-06
      ],
      [
         0.0013280189133892599,
         0.018065486409734443,
         0.0064021462858781207,
         0.01858041775538511,
         0.0027455701638333485,
         0.020984515106661227,
         0.024119847950418244,
         0.18392339317894446,
         0.099649723636920151,
         0.043107337698576817,
         0.035874955509306736,
         0.01344172875652266,
         0.027081802773609106,
         0.00088619724419043569,
         0.0009461959424523882,
         0.0017899005487443437,
         5.8863616307310479e-06,
         0.057498995657616403,
         0.045206401149153239,
         0.046237793495500432,
         0.048899152988405761,
         0.048599899377145706,
         0.018925359379134289,
         0.04411497213640371,
         0.010394552493759141,
         0.01901753715586596,
         0.059912120631596198,
         0.03397269029563714,
         0.028585506386882776,
         0.080027416065266282,
         0.021451693619455762,
         0.01882872859181231,
         0.021746034889099087,
         0.040688080622387456,
         0.016201476764955189,
         0.021785293226890056,
         0.0058600011986195237,
         0.018986915045171325,
         0.029876192695905076,
         0.12768430654603433,
         0.17788721905644306,
         0.030464676668602735,
         0.031328730404799845,
         0.033231865035705646,
         0.009395941505364722,
         5.4160700767174848e-05,
         0.00013045938482416413,
         0.00030530442090743754,
         0.00012645745603666266,
         0.024219167868246915,
         0.018280152970646099,
         0.015148129557314861,
         0.00045960824806620811,
         0.011073646222823464,
         0.01962919163880263,
         0.016974545531348001,
         0.0057299319720685625,
         0.00076989241737726935,
         0.00059739738034483186,
         1.1441614896890295,
         0.051257103074768412,
         0.013178994067281876,
         0.012297870737763643,
         0.00062058851916068996,
         0.0010531956786454832,
         0.0015949905381205825,
         0.0028274908094424026,
         0.0060459183924758807,
         0.0026866782498789123,
         0.0026312378754704,
         0.006508161948198329,
         0.00076056663369487095,
         0.0020013976214881611,
         0.0044909034321012481,
         0.0010417506293493297,
         0.00046212769126958032,
         0.001761648500530373,
         0.026900196897720743,
         0.010452481140301317,
         0.012137538789011651,
         0.0017603162258220683,
         0.0052132052059633508,
         0.00069565687491330154,
         0.00044379250296441836,
         0.00083280601129340703,
         0.00038546237060865763,
         0.0034411701720702781,
         0.00066424364492769243,
         0.0020624435682725442,
         0.00048192498087122024,
         0.0057658283352177292,
         0.0069382121849152784,
         0.0031112507981086528,
         0.0016160846386086404,
         0.0064029548738986728,
         0.0028426495976465816,
         0.0016621578474610042,
         0.0023309205780230251
      ],
      [
         0.00075836373157834756,
         0.0092459296682469716,
         0.00093856310701612199,
         0.0071358160681954394,
         0.00084597415971461359,
         0.0020738810125603877,
         0.0043366711646739631,
         0.0088661287698206942,
         0.0058676819110603821,
         0.011021413978730459,
         0.0042129787661805062,
         0.0043989636336406778,
         0.0083260708491296291,
         0.00016087506096468956,
         0.0002106256029723141,
         0.00013704150824296748,
         5.3226694191730793e-06,
         0.014092857443222657,
         0.021163484093331551,
         0.010512364106419087,
         0.022018942737114845,
         0.016976803471704882,
         0.011229199513929798,
         0.018296143023449327,
         0.0037262959051888424,
         0.0020606481549552014,
         0.0030020968944690562,
         0.0021719292520589665,
         0.013180884721885848,
         0.011358160179795157,
         0.0072445912412937409,
         0.0048597856912494606,
         0.0028251454262057251,
         0.0066833338003191266,
         0.0099624327938676802,
         0.0025051388730600302,
         0.0033948425216098945,
         0.0014143142565184843,
         0.0085296997285264613,
         0.0076193395924459466,
         0.0074924449590024192,
         0.01304397504486763,
         0.0074495547053406849,
         0.017562424973925926,
         0.0037661003277868641,
         2.5927786492002602e-05,
         1.7794282704047332e-05,
         8.5615340297931259e-06,
         7.7741171114365868e-06,
         0.00081800726784356833,
         0.00071654456173084365,
         0.00059541351226377484,
         0.0001076855355475081,
         0.002051694851242162,
         0.0073909106766820946,
         0.0059835567316057622,
         0.0027033334059934646,
         9.2977746760258638e-05,
         0.00035975607902093468,
         0.051257103074768398,
         0.038971703233244746,
         0.0018604953780823894,
         0.0087131994989843239,
         6.9883714659704457e-05,
         0.00018549524308127292,
         0.0001184195772203849,
         0.00018646246851675415,
         0.0026493917723667436,
         0.0014195207805539315,
         -1.6286935996557604e-05,
         0.0014561915894705513,
         0.00047182305474652834,
         0.00048678258139947127,
         0.00035794028378442912,
         0.00032732314471000274,
         0.00017167381312276506,
         0.00019785636102425281,
         0.009885363681889154,
         0.0008460320311216217,
         0.00096801175283134778,
         0.00051075574530359315,
         0.0006578454788950175,
         0.00035060613044227108,
         0.00023953101076473261,
         0.00026007538642588621,
         0.00017726915987035355,
         0.0010270773873294794,
         0.00034184024610824505,
         0.0010008702962366531,
         0.00027388435553503268,
         0.00035656403482872765,
         0.0011969762467988639,
         0.00035577909886508276,
         0.00026057742882599252,
         0.00093503557579789685,
         0.0010550716335697809,
         0.00066913373675245096,
         0.00047070178851939932
      ],
      [
         6.9479128052301649e-06,
         0.00032915110649803844,
         0.0003922945413830822,
         0.00053015500299194603,
         0.00027655482411444198,
         0.00050881406049742739,
         0.00074950944277145967,
         0.0024561617096850565,
         0.0013035593886930969,
         0.0013107902194461742,
         0.0010752117185271121,
         0.0012421882704479333,
         0.0012713295940033941,
         6.9599654080082762e-05,
         1.3408412250357621e-05,
         5.025569828043918e-05,
         8.8460798003412631e-06,
         0.0027066423373953577,
         0.005821514084588037,
         0.0026182594437396986,
         0.0053412875463608352,
         0.0049598757986275875,
         0.0013761493034548805,
         0.0050920478894148436,
         0.00097279065321894103,
         0.00018886911844986072,
         0.00063676176149501094,
         0.00055221316092813146,
         0.00098047784934595685,
         0.0023357308060476495,
         0.00092404834030252684,
         0.0010773083511092349,
         0.00087174028832046144,
         0.0012937013874716808,
         0.00077586276798213534,
         0.00070288233276572572,
         0.00042138375496548509,
         0.00048307128437394709,
         0.00078161685926635529,
         0.0020042886863224714,
         0.0020728184165953113,
         0.0034658238386236569,
         0.00076165261152365119,
         0.0030826407368859682,
         0.0002474851852493478,
         -6.784743296201017e-07,
         7.2711647314819596e-07,
         2.6527360150593032e-06,
         1.7909760999036337e-06,
         0.00058353217939240132,
         0.00025369339618667227,
         0.00017646671217842519,
         1.9587788919109701e-05,
         0.00021427227995859786,
         0.0013473901862999977,
         0.00069180260855112013,
         0.00018639531513235538,
         4.184407085411116e-05,
         1.8094766763160689e-05,
         0.013178994067281876,
         0.0018604953780823894,
         0.00082272815650597506,
         0.00058288896051875345,
         1.6131033114677845e-05,
         4.6018032462269254e-05,
         2.9444780257703443e-05,
         5.1548220934931389e-05,
         0.00029217227901120996,
         0.00024006239699050775,
         2.8879926515036058e-05,
         0.00016530068521323978,
         3.127030819015378e-05,
         9.2428258430393543e-05,
         0.00010117927557470656,
         6.1700671757539442e-05,
         -2.4627846169475373e-06,
         8.2368652953363763e-05,
         -0.00048820035904145081,
         0.00015590064131803117,
         0.00026203304123942128,
         9.0795718490302329e-05,
         0.0001655785586728487,
         6.4588122799329515e-05,
         1.5894118135347635e-05,
         5.2672149041160381e-05,
         2.2942922962313146e-05,
         0.00027417741664709255,
         2.4033089300756597e-05,
         0.0002703657883418606,
         1.6646370805291318e-05,
         9.003083518188405e-05,
         0.00026673595736985021,
         9.9305662707112357e-05,
         7.6531923349866364e-05,
         0.00011268043006960216,
         0.00010422285893551652,
         5.1242330097950312e-05,
         7.2827753044293263e-05
      ],
      [
         0.00014033320287371129,
         0.0021807374703268034,
         0.0004700997866902974,
         0.0019648448817572777,
         0.0002116324295434902,
         0.00057689941151767461,
         0.00084501982408433031,
         0.002191269642699444,
         0.0012672652698238903,
         0.0022177237096266565,
         0.00097030996907415191,
         0.0010394172692212613,
         0.0022243782800564463,
         4.7641040167473135e-05,
         2.4953522720048937e-05,
         3.8552759736531518e-05,
         6.3782470871473249e-06,
         0.002932232965801581,
         0.0049433025683529308,
         0.0023168105423138868,
         0.0050845065145362755,
         0.0040105927503462221,
         0.0026464499458940432,
         0.0042266556590943487,
         0.00084651811199327911,
         0.00048548495349422119,
         0.00066238858262977003,
         0.0005094155292069178,
         0.0035946867738444787,
         0.0025313768986796967,
         0.0016574616839697106,
         0.0009742653189995969,
         0.00072502789116597028,
         0.0013957660226164572,
         0.0024280646467643137,
         0.00058419392623954187,
         0.00088008426845817772,
         0.00050034636969801182,
         0.0021559494212698214,
         0.0017796975044563085,
         0.0017542250527388646,
         0.0030549640565588365,
         0.0018337378167043862,
         0.0041781361069749504,
         0.0010958512951427196,
         2.718715796062968e-06,
         2.8406592726164988e-06,
         2.5557481107754754e-06,
         1.6180741033378531e-06,
         0.00045906327734270512,
         0.00024025234963678902,
         0.00015465737910515319,
         2.9990788766735272e-05,
         0.00044259306273677652,
         0.0021035098415104164,
         0.001623078947379889,
         0.00076871623667581633,
         4.0421989664931018e-05,
         6.2228037273297785e-05,
         0.012297870737763644,
         0.0087131994989843274,
         0.00058288896051875345,
         0.0024436870642020941,
         2.0240435393169004e-05,
         5.8611595189464993e-05,
         2.6219336316389706e-05,
         4.4870287615944593e-05,
         0.00071323705849187088,
         0.0003847636944162542,
         -1.9314249913099965e-05,
         0.00036719967490723754,
         8.7641827038406939e-05,
         0.00012834997343131623,
         8.9672582388337579e-05,
         9.7915923688145353e-05,
         4.9258518597500197e-05,
         9.2084692414165753e-05,
         0.0030005475178574155,
         0.00028794185308728148,
         0.00022771581138507027,
         0.00013014179189852089,
         0.00019736513244452138,
         9.1693412778405401e-05,
         7.2811402552888706e-05,
         5.8103924901329741e-05,
         5.12542948263854e-05,
         0.00024052883599308902,
         8.8924551178766586e-05,
         0.00023786376226377,
         7.3419837518859979e-05,
         0.00014023751984999631,
         0.00026612796151494683,
         8.7613081807014074e-05,
         6.2580307330643031e-05,
         0.00048876472884938583,
         0.0005027241429850567,
         0.00019643253181869958,
         0.00031383249839970942
      ],
      [
         6.0896991935679553e-06,
         1.061625443303756e-05,
         4.4915520754117589e-05,
         1.8546736288059278e-05,
         1.1787699865055213e-05,
         4.7148435045166812e-05,
         2.205497627692563e-05,
         8.7123823256983959e-05,
         4.4755507367293592e-05,
         3.731095542281555e-05,
         3.734467931294763e-05,
         3.0081978200187808e-05,
         3.3222928619358087e-05,
         1.9320467937426811e-06,
         4.9173845766401808e-07,
         1.8328361087643949e-06,
         2.8452902706258386e-07,
         6.5471070737857599e-05,
         0.00013086598918050753,
         5.7236818153877917e-05,
         0.00011352425788994384,
         0.00011084327420756268,
         4.126009094114295e-05,
         0.0001078550874520255,
         2.0582737082512213e-05,
         2.1772605518803021e-05,
         2.7799271508079307e-05,
         1.9252658417015954e-05,
         3.7807714380422235e-05,
         8.3065200728080633e-05,
         4.1737348344970704e-05,
         2.8180324778964879e-05,
         3.1618582866579256e-05,
         3.3014254790660798e-05,
         2.1820056950275067e-05,
         1.9863264718846198e-05,
         1.0983113130241906e-05,
         2.2578826405953943e-05,
         2.3400139172728744e-05,
         6.1596858172690785e-05,
         6.9665448322215226e-05,
         7.4634602591112375e-05,
         3.0288677330611458e-05,
         7.1698840558983437e-05,
         1.2511346106849024e-05,
         5.2376917481133583e-08,
         9.8327993060370268e-08,
         2.8414226849394522e-07,
         1.1017583000253467e-07,
         1.4888051899469899e-05,
         1.4404122749303238e-05,
         7.5536423274901906e-06,
         2.8003042845619005e-06,
         4.7060942681839341e-05,
         5.9157865906760624e-05,
         2.3242986372859786e-05,
         6.3821889709295552e-06,
         1.9033454701511219e-06,
         4.2611596224247839e-06,
         0.00062058851916068996,
         6.988371465970447e-05,
         1.6131033114677845e-05,
         2.0240435393169004e-05,
         7.0834976749132352e-06,
         3.8557911259009308e-06,
         9.7482251410890483e-07,
         1.4921222643042212e-06,
         7.5089421124586248e-06,
         5.4619987544055262e-06,
         1.5701215971068412e-06,
         6.2177439261645024e-06,
         1.0014729839883634e-06,
         2.4742486841790119e-06,
         3.4976802587107561e-06,
         1.4633647335303186e-06,
         8.1576663881500937e-07,
         2.7273640914024599e-06,
         2.0029661018599372e-05,
         7.3721610311118051e-06,
         9.4631082899532398e-06,
         3.5703916130060458e-06,
         5.0466623437787221e-06,
         1.557101827955133e-06,
         6.8490686989419429e-07,
         1.4165372439729201e-06,
         7.6638160233134854e-07,
         5.8271170197285437e-06,
         8.9884557435475234e-07,
         5.7069914172436315e-06,
         5.1422577397250615e-07,
         4.0773535289399077e-06,
         6.1647420949283168e-06,
         2.3929940169129932e-06,
         2.1248548437651828e-06,
         1.0589583380475902e-05,
         8.1898371662197181e-06,
         2.9310082611465843e-06,
         5.8646248895750334e-06
      ],
      [
         8.0750922849675483e-06,
         2.5154642255565927e-05,
         7.9143858597216122e-05,
         0.0001193054267956531,
         1.3086606351224349e-05,
         0.0002339680548061861,
         7.8930330014259279e-05,
         0.00019244486219182949,
         0.0001252104064246148,
         8.2369464737104591e-05,
         7.9666747311460482e-05,
         0.00011802066849451789,
         0.0001640776138628589,
         6.7477284409617013e-06,
         1.2701538293868715e-06,
         4.0276417405989594e-06,
         9.8459950937640692e-07,
         0.00013441751960001396,
         0.00027427069940648603,
         0.00011123899871523079,
         0.00026564611734122725,
         0.00020363735399778291,
         0.00010716302771017545,
         0.00023509150506760806,
         5.6015948583919447e-05,
         7.6212349863455381e-05,
         4.1986131573374565e-05,
         4.3416085861695743e-05,
         0.00018015401121569024,
         0.00017834341895023553,
         5.5553410071151597e-05,
         5.0868739975850629e-05,
         6.9466985142685055e-05,
         8.0739212723190382e-05,
         5.7054213521089698e-05,
         3.2095306368726941e-05,
         2.6651203229363567e-05,
         0.00019842608281572024,
         0.00028880750082264293,
         0.00012590578864746829,
         0.00015480085877835721,
         0.00016128790035684212,
         6.0435625225693578e-05,
         0.00014783000989055224,
         3.535624659988456e-05,
         6.8498955467938884e-10,
         5.2083526053017948e-07,
         5.7767767288646688e-07,
         3.0229686629522546e-07,
         2.0798826903604234e-05,
         2.0327123295151646e-05,
         1.7119775719934339e-05,
         3.9259990317116421e-06,
         5.2646509062215643e-05,
         8.3197269133732156e-05,
         0.00010247716306145357,
         5.2798175078871558e-05,
         5.5332829130310245e-06,
         2.5441116271199037e-07,
         0.0010531956786454832,
         0.00018549524308127292,
         4.6018032462269254e-05,
         5.8611595189464993e-05,
         3.8557911259009308e-06,
         2.0482884503805415e-05,
         2.243889223858845e-06,
         3.3518512544393221e-06,
         4.0023050539652378e-05,
         2.5377238727881502e-05,
         2.7857505839015993e-06,
         1.3836186888536916e-05,
         4.4310150229921704e-06,
         6.208072584723624e-06,
         6.8712704038934386e-06,
         5.4811263655815666e-06,
         2.4055929177700418e-06,
         6.2326237079676538e-06,
         0.00014682268008465215,
         1.5954158080840109e-05,
         1.3075575732236492e-05,
         1.506581654563356e-05,
         1.0234588660812953e-05,
         3.6074361230132919e-06,
         1.2121652808939944e-06,
         2.9147809058115348e-06,
         1.5033895076371452e-06,
         1.1598999672855896e-05,
         1.7811280876975085e-06,
         1.1546068403905606e-05,
         1.3963243526069176e-06,
         6.6613955097930507e-06,
         1.1032024172996497e-05,
         3.8116848457784176e-06,
         3.9648130067200895e-06,
         1.9096321469592325e-05,
         2.3417638048946268e-05,
         7.5639307355984117e-06,
         1.3410927249220195e-05
      ],
      [
         5.8054479491893395e-06,
         3.6485704311374556e-05,
         1.2972989241408501e-05,
         2.8651204793388811e-05,
         1.2628948908299587e-05,
         8.0306214305125376e-05,
         6.3873490404267748e-05,
         0.00034898655124835704,
         0.00020592481844012886,
         8.8788500625526268e-05,
         7.4195746666852848e-05,
         4.4283402201601067e-05,
         6.2261992319822347e-05,
         1.9685478697720847e-06,
         2.3671620058446275e-06,
         3.1794210246128343e-06,
         -1.3336437485496394e-08,
         0.0001424279307540112,
         0.00017318911415794419,
         0.00012929655397128965,
         0.00017154768992110801,
         0.00015801644203713864,
         6.3134814995819742e-05,
         0.00016014084234445601,
         4.1118993029116674e-05,
         4.8186663056122217e-05,
         9.5843026623929309e-05,
         6.6800004135926625e-05,
         6.1396076173697293e-05,
         0.00019256395746978941,
         4.1884113846324384e-05,
         5.146144134307095e-05,
         6.1572500666949982e-05,
         0.00010467873739476679,
         3.7067714476221732e-05,
         4.9218160229597198e-05,
         1.342528249130477e-05,
         2.8742255171673915e-05,
         6.1367137140445413e-05,
         0.00024377034147645633,
         0.00029655746189349624,
         0.00011424673399572132,
         5.3722325439845752e-05,
         0.00010572338549897908,
         8.3252169046627752e-06,
         2.582581346431321e-07,
         4.4022132466352145e-07,
         4.4929503696662005e-07,
         1.5473097739800361e-07,
         3.54986902574163e-05,
         2.5080765039620877e-05,
         2.2795583762564554e-05,
         2.3709878614766565e-06,
         2.1973636655180491e-05,
         3.9218683484469782e-05,
         4.9964909332246747e-05,
         1.6643030348795315e-05,
         1.4887045415113808e-06,
         1.731732774532638e-06,
         0.0015949905381205827,
         0.0001184195772203849,
         2.944478025770344e-05,
         2.621933631638971e-05,
         9.7482251410890483e-07,
         2.243889223858845e-06,
         8.4757634916652309e-06,
         7.3774209224616103e-06,
         1.4927979538736334e-05,
         1.0667177136681152e-05,
         4.5709939973636872e-06,
         1.1520116065779248e-05,
         3.5728615897219465e-06,
         3.8712590968351842e-06,
         8.3531965660438996e-06,
         2.0986345134383301e-06,
         4.1992347591015408e-07,
         2.1050299129649063e-06,
         5.9374357404509496e-05,
         1.9076853137974788e-05,
         2.2909110419774175e-05,
         3.6155615913552302e-06,
         1.006737835603452e-05,
         2.0419639980753463e-06,
         6.592309294450968e-07,
         2.1072301859989539e-06,
         7.8147739057779801e-07,
         1.0694219810339646e-05,
         1.4992457191892366e-06,
         7.5789694491918778e-06,
         7.6826216692096589e-07,
         7.7962148519254519e-06,
         1.5304379401783022e-05,
         6.8712894402849033e-06,
         3.6255907826703096e-06,
         5.2046520470679792e-06,
         5.7393897164292551e-06,
         1.8387979005826393e-06,
         3.8826919638563688e-06
      ],
      [
         5.0360582220009226e-06,
         5.416426303854493e-05,
         1.2630095491673409e-05,
         5.3441392073478615e-05,
         4.2245579941846532e-06,
         0.0001022977700266606,
         9.3661860516685831e-05,
         0.00061812212512133162,
         0.000330932065041914,
         0.00010410864511016067,
         0.00010153770059585822,
         4.6587562627572203e-05,
         8.8067286811873563e-05,
         2.0336054126067518e-06,
         3.9996422455357776e-06,
         3.8913826862290502e-06,
         -1.7428986566746455e-07,
         0.00017432865076046682,
         0.00019412936308118621,
         0.00018248007974000694,
         0.00019227122444734622,
         0.00020047870335504752,
         7.891604455907037e-05,
         0.00019080452922230808,
         5.3058024810688408e-05,
         5.6201012636204528e-05,
         0.00012633845235781867,
         0.00012966747490586968,
         0.00010388147963319913,
         0.00034448544453691033,
         5.7134309603270198e-05,
         7.4044414899323256e-05,
         9.0570901668708903e-05,
         0.00016598883588036124,
         5.9097592196819597e-05,
         8.7051852250160164e-05,
         2.0818035805134427e-05,
         3.9573143657277123e-05,
         7.4616368145381508e-05,
         0.00041505178069757971,
         0.00054030863900255636,
         0.0001308007320394512,
         8.3341142975894755e-05,
         0.00012612324938268455,
         2.6409487438202795e-05,
         -1.6040572557867559e-08,
         3.1119891184473998e-07,
         4.8361191799803705e-07,
         1.7528680185908156e-07,
         6.5660332527583409e-05,
         4.1560765280494426e-05,
         4.2239210001349894e-05,
         -1.1355847644750203e-06,
         2.8305648994448451e-05,
         6.4963317227472638e-05,
         5.7956795897688777e-05,
         3.4129905242742946e-05,
         2.2397607189958039e-06,
         1.1681687182665222e-06,
         0.0028274908094424026,
         0.00018646246851675415,
         5.1548220934931389e-05,
         4.4870287615944593e-05,
         1.4921222643042212e-06,
         3.3518512544393221e-06,
         7.3774209224616094e-06,
         1.4520723826698042e-05,
         2.3085977549560674e-05,
         1.2332586822734075e-05,
         3.724153973548755e-06,
         1.5820541165551852e-05,
         3.687375071593524e-06,
         4.0789308005779712e-06,
         1.2581721813359538e-05,
         3.3853158521402122e-06,
         -5.6335431138230636e-07,
         3.1368467097859146e-06,
         2.2249945228108631e-06,
         3.339566154032831e-05,
         4.4560639829460247e-05,
         4.7678147786966892e-06,
         1.7982906199596331e-05,
         2.8180316538491483e-06,
         1.5694740120636263e-06,
         2.5359052757692562e-06,
         1.3144678925544738e-06,
         1.3487342189431472e-05,
         2.4894338588276431e-06,
         8.1976843147287092e-06,
         1.7527169518798823e-06,
         1.1898787459755091e-05,
         2.1978862536000091e-05,
         1.3424043907389354e-05,
         3.4950083759462967e-06,
         8.0456103599729652e-06,
         6.0507717513952809e-06,
         3.7517728146936078e-06,
         5.1795345570789088e-06
      ],
      [
         5.0749812167017163e-05,
         0.00067198568431218,
         0.00015201534093747438,
         0.0010821991407868859,
         8.8544638080671482e-05,
         0.00088869894838343769,
         0.00052626170975432279,
         0.0012671732429615809,
         0.00075806477211077064,
         0.00075034188452037097,
         0.00052944909169589825,
         0.00066398136907698708,
         0.0014428018528323406,
         3.8449169836289323e-05,
         1.0260006009454986e-05,
         1.9963982293768392e-05,
         6.3387180439780345e-06,
         0.0010107045868602562,
         0.0020840308492555393,
         0.00086722406640460544,
         0.0021115408355823983,
         0.0016596039746886034,
         0.0009317728955358269,
         0.0018528347463640012,
         0.00039351067388238638,
         0.00022082590993361708,
         0.0003984628440932007,
         0.00021121860847095664,
         0.0017295862833446645,
         0.00097706935775829467,
         0.00048065152488754707,
         0.00039391352470332465,
         0.00036902499826987857,
         0.00049598304679482948,
         0.00081894097783572557,
         0.0002439646266415991,
         0.00032076682440629431,
         0.00081288160314161044,
         0.0014972009729268161,
         0.00098376342860358873,
         0.0011356161311380378,
         0.0012887310939797125,
         0.00079952916215321956,
         0.0016203926685159193,
         0.00048980104004264454,
         5.1782270972941527e-07,
         8.6998507624902684e-07,
         2.202391028623733e-06,
         1.0786366676989719e-06,
         0.00014964001322266367,
         0.00010605971466497661,
         8.8420573373475771e-05,
         6.3602159939687215e-06,
         0.00012946819554742546,
         0.00073994257758080496,
         0.00087206363997363113,
         0.00039417929716578003,
         2.5841961394880208e-05,
         2.0264341687381467e-05,
         0.006045918392475879,
         0.0026493917723667431,
         0.00029217227901120996,
         0.0007132370584918711,
         7.5089421124586248e-06,
         4.0023050539652378e-05,
         1.4927979538736334e-05,
         2.3085977549560674e-05,
         0.00045296315131101848,
         0.0001704815704126877,
         -7.9219306523782554e-06,
         0.00013830196413742212,
         3.987638482697541e-05,
         1.0168226641444556e-05,
         4.60197344649298e-05,
         5.5843798117496274e-05,
         5.2392364384407705e-06,
         1.6427625714808912e-05,
         0.00050297558436040632,
         6.0233616122224234e-05,
         8.1202663604332278e-05,
         6.7663697836250678e-05,
         7.6568290160077771e-05,
         3.9945453108993371e-05,
         2.6368415389649343e-05,
         2.491930785448743e-05,
         1.6705414861959588e-05,
         8.9362027899398032e-05,
         3.4556359787416195e-05,
         9.3523395417775053e-05,
         2.9077454965353836e-05,
         3.8299438110172144e-05,
         0.00010064105739223766,
         4.0068163658276299e-05,
         3.0866466945664479e-05,
         5.1722706035178141e-05,
         0.00010181350594645958,
         6.6813637736360721e-05,
         3.8684414128633239e-05
      ],
      [
         3.9891840456076684e-05,
         0.00021844927001558867,
         6.5459381464196478e-05,
         0.00037582316169616238,
         0.00014146102081961402,
         0.00039419919861577663,
         0.00050531891576093913,
         0.00036827085737712966,
         0.00040702391501581248,
         0.00084540483036217356,
         0.00053288803493271235,
         0.00076974534262196353,
         0.00081800921055361227,
         3.5719169827678472e-05,
         1.708396298257536e-05,
         2.0038360967489521e-05,
         3.325806838075585e-06,
         0.0014566283302977945,
         0.0034288579221573171,
         0.0012682522381818641,
         0.0031303251495685205,
         0.00260904785036071,
         0.00084489927153784264,
         0.0029126464839465808,
         0.00052276415408417651,
         0.0001346335476468434,
         0.00019081295973580252,
         7.1858714632486029e-05,
         0.00061558414452028178,
         0.0010536996684090991,
         0.00044262285472518098,
         0.00059622822633986013,
         0.00033877472925053444,
         0.00059653939099883779,
         0.0004812992811124523,
         0.00019996115652884015,
         0.00022087221570675427,
         0.00038386622242131434,
         0.00059482417933987659,
         0.00053243462559446136,
         0.00028873374955398447,
         0.0020930869606923378,
         0.00038601557846080093,
         0.001813489224404941,
         0.0001592799484292519,
         3.5211665131400609e-06,
         2.4719147917247823e-06,
         6.2073835663499387e-07,
         1.1948157544187711e-06,
         7.2341768199637194e-05,
         6.0628967835086958e-05,
         1.4667191486716864e-05,
         1.6120217831759054e-05,
         0.00012999781272705533,
         0.00076146154543095036,
         0.00040046810967261687,
         0.00015617492764864448,
         1.4705190838354399e-05,
         2.5018770019076361e-05,
         0.0026866782498789128,
         0.0014195207805539315,
         0.00024006239699050775,
         0.0003847636944162542,
         5.4619987544055262e-06,
         2.5377238727881502e-05,
         1.0667177136681152e-05,
         1.2332586822734075e-05,
         0.00017048157041268767,
         0.0002629559218643933,
         7.7409250255907584e-06,
         0.00010689699128989773,
         4.420027328334544e-05,
         5.6897918819314247e-05,
         3.9681932284012002e-05,
         3.1976549651188252e-05,
         1.1595023193580786e-05,
         2.1777034765833304e-05,
         0.0012672193045347572,
         8.4878414874877247e-05,
         4.3254104359876206e-05,
         6.7516389508723231e-05,
         6.7798407726882398e-05,
         3.4398863970186692e-05,
         6.194244316717753e-06,
         3.2478431701795957e-05,
         1.3490248731233197e-05,
         0.00014772349741132244,
         1.7295801300631516e-05,
         0.00015134947650750525,
         9.7952926935696988e-06,
         3.9392012339580629e-05,
         0.00010893476651901518,
         3.6374379345563806e-05,
         3.8024157180684396e-05,
         7.9503577029540931e-05,
         0.00014659455042326233,
         3.9107115786980376e-05,
         8.0143721730422789e-05
      ],
      [
         5.4862505313820556e-06,
         4.6414708107595996e-05,
         2.3902618237999317e-05,
         -9.2308648165067792e-06,
         5.5718415238385886e-06,
         6.0521121419841872e-05,
         9.8671309172651718e-05,
         0.00025843323951176076,
         0.00020583872635057562,
         0.00028799565587069378,
         0.00016810237267668573,
         3.9650702545843097e-05,
         2.1424807114495298e-05,
         2.7857726444022724e-06,
         2.3574300287734797e-06,
         6.4558725053035927e-06,
         7.8617916709158598e-07,
         0.00035553143604675401,
         0.00021141083718514302,
         0.00013299798033172301,
         0.0002171843959782273,
         0.00016532973858714902,
         5.3442028122046644e-05,
         0.00015242723428680115,
         6.6857249626235779e-05,
         5.110370157717958e-05,
         0.00029392817386065552,
         3.4097345001444773e-05,
         -0.00010109823057387305,
         9.2608950903322912e-05,
         0.00011213351948010062,
         4.6624662889437541e-05,
         2.9564256293229092e-05,
         0.00011770797880648786,
         2.670034350659666e-05,
         4.6550432700275844e-05,
         7.167938001410576e-06,
         8.2882162261380178e-05,
         0.00012102593323933595,
         0.00028151849664506722,
         0.00039482221628187795,
         0.0001446339840786313,
         1.386388981317283e-05,
         0.00011280827281525294,
         -3.2479534138947758e-05,
         1.2116248881941057e-06,
         9.3466481338582866e-07,
         9.4603961880860905e-07,
         3.8344521532496008e-07,
         6.0567580807840602e-05,
         4.5568885236428358e-05,
         2.6722299743609642e-05,
         2.2727427151900881e-06,
         4.366478072640124e-05,
         -2.5562835090739822e-05,
         -1.9985259290744982e-05,
         -1.1319698293704745e-06,
         3.6528892086825879e-06,
         4.173353655444438e-06,
         0.0026312378754704008,
         -1.6286935996557604e-05,
         2.8879926515036051e-05,
         -1.9314249913099965e-05,
         1.5701215971068417e-06,
         2.7857505839015989e-06,
         4.5709939973636872e-06,
         3.724153973548755e-06,
         -7.921930652378252e-06,
         7.7409250255907567e-06,
         6.3431081105328802e-05,
         1.9703870489164052e-05,
         5.1826335073091533e-07,
         2.8623629292063283e-05,
         7.470745505519961e-06,
         -1.0715506747642609e-06,
         5.5054553189594604e-06,
         1.5006175350541262e-05,
         0.00037987029858152185,
         2.0780223549819522e-05,
         1.239027821719235e-05,
         -1.5035075306920741e-05,
         2.9267583350201109e-06,
         9.724114128151376e-07,
         -4.8987496379841387e-07,
         4.7340050049160524e-06,
         2.4456983318471982e-06,
         1.2217353966926952e-05,
         -4.4628432420726892e-07,
         7.7367145476662925e-06,
         -5.8246552954986291e-07,
         1.9442270844883499e-05,
         2.8606606814594704e-05,
         1.8996993646495676e-06,
         7.942055308822036e-06,
         2.6619456086819039e-05,
         1.0821033941243794e-05,
         -9.9338733818768347e-06,
         1.5416247967979049e-05
      ],
      [
         3.0480869333346635e-05,
         0.00036854253397077051,
         9.9728074098318781e-05,
         0.00035259073201709962,
         6.8907264327569662e-05,
         0.00017571923467520951,
         0.00028140135866804722,
         0.00097060268292181479,
         0.00062319828857336826,
         0.00078920764687034103,
         0.00055107558061510335,
         0.00037870933441317941,
         0.0005162933547852599,
         1.8953821362567803e-05,
         7.3747859920959435e-06,
         2.5385620876163655e-05,
         2.689780230509363e-06,
         0.00098794568235492717,
         0.0018533425145527329,
         0.00072981335557509514,
         0.0018815774724876026,
         0.0015956547689832395,
         0.00063775031357629327,
         0.0016657192703306489,
         0.00030707315284225599,
         0.00020007997693459177,
         0.00044417757276599427,
         0.00017012482231197284,
         0.0005762117492629184,
         0.00071731992469385654,
         0.00042408416047496939,
         0.00039435756187461613,
         0.0002160429800727679,
         0.00038637973818161139,
         0.0004942290828219328,
         0.00015924172513606013,
         0.00019125587942952032,
         0.00015262552160165866,
         0.00044148974989199349,
         0.00082122292139574597,
         0.00092349806057855056,
         0.0011722931158034233,
         0.00053492442939649177,
         0.0012208881946639532,
         0.00020506626436437474,
         1.3462755252013687e-06,
         1.5062553020180813e-06,
         3.1558520881988117e-06,
         1.8235570687394476e-06,
         0.00014633708735943172,
         0.00012504290090682558,
         8.2900764119669512e-05,
         8.2894647896961358e-06,
         0.0001499865956324806,
         0.00057089750695317183,
         0.00031180575895108098,
         0.0001187405099518124,
         8.7968171166159878e-06,
         1.3213523698720042e-05,
         0.0065081619481983299,
         0.0014561915894705513,
         0.00016530068521323978,
         0.00036719967490723754,
         6.2177439261645024e-06,
         1.3836186888536918e-05,
         1.1520116065779249e-05,
         1.5820541165551855e-05,
         0.0001383019641374221,
         0.00010689699128989773,
         1.9703870489164045e-05,
         0.00015810117059786351,
         2.310099512172508e-05,
         3.5798501458210539e-05,
         5.2663951803688478e-05,
         2.0207402781256344e-05,
         1.180995162942176e-05,
         2.0533213889411734e-05,
         0.00061448531342448971,
         7.8158746920702405e-05,
         7.171897064687377e-05,
         4.1602927617618073e-05,
         4.594290447023644e-05,
         2.6273677156011196e-05,
         1.121006094778668e-05,
         2.078775589707308e-05,
         1.0831406483735045e-05,
         9.1783594802915402e-05,
         1.8168066296751498e-05,
         8.7376338641253207e-05,
         1.2637350748898775e-05,
         5.0836709533034512e-05,
         9.287217894011796e-05,
         1.8066329005561333e-05,
         2.6877934817974772e-05,
         0.00010285386871850291,
         9.8280145922814184e-05,
         4.3858048740948207e-05,
         5.9165613439251958e-05
      ],
      [
         2.07708122701639e-05,
         7.5718051793783627e-05,
         5.3108174272063252e-06,
         0.00010216402731257366,
         8.8234502643711778e-06,
         0.0002094778731366536,
         0.00017473164707815773,
         0.0001218136371593584,
         0.00014021946632665269,
         0.00015244171669068159,
         1.9210865779539411e-05,
         0.00017709645929041062,
         0.00019398754954992305,
         8.9700512713632101e-06,
         4.0516249423626279e-06,
         2.3000792948832765e-06,
         3.9978390698419811e-07,
         0.00028939120993091961,
         0.00063102940577927668,
         0.0002307395273374219,
         0.00053737106615207625,
         0.00043639227141876617,
         0.00017727195656186561,
         0.00048276022007844038,
         8.1949917830938907e-05,
         6.4766817633626816e-05,
         4.3226734222683353e-05,
         3.4991822661263524e-05,
         0.00017130920952168523,
         0.00036432491417277867,
         0.00014827009208194839,
         0.00019206385799328744,
         8.4661294267738304e-05,
         0.00015837079793410124,
         0.00011982496650373537,
         4.7445609774529322e-05,
         2.5751040055270076e-05,
         9.5342141920638649e-05,
         0.00018423722983635027,
         0.00016653025620188156,
         0.00012210827519648697,
         0.0003452154963851017,
         9.4261583044042189e-05,
         0.00033636676052564457,
         4.3183615625009734e-05,
         1.9348495902636456e-06,
         9.2935848807041779e-07,
         1.3683381501827067e-07,
         2.5121977316448868e-07,
         -9.4425478664932633e-06,
         1.420699200852541e-05,
         5.0499563786989952e-06,
         5.4018620637266857e-06,
         4.5740611806335322e-05,
         1.4681290795259499e-05,
         9.3121379738399462e-05,
         4.3947709786869827e-05,
         2.1053695532122853e-06,
         6.7811007102809096e-06,
         0.00076056663369487095,
         0.0004718230547465284,
         3.127030819015378e-05,
         8.7641827038406926e-05,
         1.0014729839883634e-06,
         4.4310150229921704e-06,
         3.572861589721947e-06,
         3.687375071593524e-06,
         3.987638482697541e-05,
         4.4200273283345433e-05,
         5.1826335073091533e-07,
         2.310099512172508e-05,
         3.6168346746864745e-05,
         1.156909304284214e-05,
         7.6385901650868613e-06,
         5.9781213673095301e-06,
         4.4476979806214508e-06,
         4.60550449859576e-06,
         0.00052942936031781746,
         2.534170500111135e-05,
         1.5032158461636798e-05,
         1.6580109293634575e-05,
         1.7278542676052468e-05,
         5.3383092698869043e-06,
         -1.855518071822789e-07,
         5.8968284988013938e-06,
         2.7991954541686011e-06,
         2.5926975042426694e-05,
         5.4455079670507258e-06,
         2.3554940357669694e-05,
         3.0236944693729466e-06,
         2.1635048123807682e-06,
         3.1767499826072935e-05,
         7.5639628150150232e-06,
         6.181214786274001e-06,
         1.6637477233029048e-05,
         4.6832836954360623e-05,
         1.3706595590314676e-05,
         1.6924382765859314e-05
      ],
      [
         8.6948210730384594e-06,
         0.00010577228588458834,
         7.9501796635543471e-05,
         -5.420036589517927e-07,
         4.9892268101056102e-05,
         4.6285190546018215e-05,
         0.00022965302016975499,
         0.00011793010182001067,
         0.00015858915046757823,
         0.00047939098897374556,
         0.00018368425989720915,
         0.00021394165660867622,
         0.00012839181034116415,
         1.0160039163335233e-05,
         4.4299137958687033e-06,
         7.0153756661768582e-06,
         1.1408658824895275e-06,
         0.00074963936403455865,
         0.0011329970478481815,
         0.0005233110500445547,
         0.0011371053068149272,
         0.00085385488752276505,
         0.0002665092709076301,
         0.00098438212339147044,
         0.00019811822037917682,
         2.8198632298983595e-05,
         0.00017791992636191441,
         6.3866163075381339e-05,
         -7.2177130628607957e-05,
         0.00038992407093679413,
         0.00028552487781258494,
         0.00026252917577415181,
         0.00010870390302920201,
         0.00029726323693474909,
         0.00018628446478670963,
         0.0001076551042075698,
         6.6667311912635278e-05,
         4.2591127542539043e-05,
         0.00016264606635028336,
         0.00021699879607407402,
         0.00014667305487069476,
         0.00070264791962025325,
         2.55121809410829e-05,
         0.00054751457956641269,
         -7.049846779807907e-06,
         1.5531064592061943e-06,
         1.0631192163937757e-06,
         5.411485087118289e-07,
         4.5369066035253024e-07,
         7.4741243577635094e-05,
         2.7323173792137727e-05,
         1.2419413697052234e-05,
         7.0785041484954172e-06,
         6.6501677702380927e-05,
         0.00021713424600613404,
         2.1726079828014013e-05,
         2.8565431543429977e-06,
         7.2261665568318378e-06,
         7.2749173907776205e-06,
         0.0020013976214881611,
         0.00048678258139947121,
         9.2428258430393543e-05,
         0.00012834997343131623,
         2.4742486841790119e-06,
         6.208072584723624e-06,
         3.8712590968351842e-06,
         4.0789308005779729e-06,
         1.0168226641444552e-05,
         5.6897918819314247e-05,
         2.862362929206329e-05,
         3.5798501458210539e-05,
         1.1569093042842139e-05,
         8.3906628332029872e-05,
         1.2231240487646527e-05,
         5.6218457084858864e-06,
         1.4104910326800466e-05,
         4.9270600194598666e-05,
         0.0014135203820305046,
         6.2042888585900607e-05,
         3.0973069167342423e-05,
         2.2786954775920592e-05,
         4.302326203280905e-05,
         1.2262389522652491e-05,
         2.8014454493427722e-06,
         9.8681475948345469e-06,
         6.2051199603558162e-06,
         5.7059166423309192e-05,
         4.0836883082519202e-06,
         5.325042636810874e-05,
         -4.2716159481865113e-07,
         2.988203498128692e-05,
         7.5990261717673936e-05,
         1.0820967682799527e-05,
         1.2552808659103578e-05,
         0.00013919106308263914,
         0.00011574349606279073,
         1.0546595503920437e-05,
         8.6116140093466369e-05
      ],
      [
         9.0431283290235531e-06,
         6.8177498763862101e-05,
         4.140035156244798e-05,
         8.9497560546186386e-05,
         5.5108063328185715e-05,
         0.00010495812100774593,
         0.00014171342296105812,
         0.00084519687771803182,
         0.00048039182808557097,
         0.00035067297379967599,
         0.00027284080861455156,
         0.00017397861954161791,
         0.00014448322057180045,
         1.0521623522733345e-05,
         5.148344330402948e-06,
         1.7180011433617299e-05,
         9.7752000578258094e-07,
         0.00048247395996051166,
         0.0009100638146619809,
         0.00040867570714193458,
         0.0008930868028569957,
         0.00079990717962339199,
         0.00022123139574555765,
         0.00082687461404185568,
         0.00014112536351083331,
         0.00011000622267485542,
         0.00024526075139568067,
         0.00016740006914431186,
         0.0001510833541988576,
         0.00045754591171480067,
         0.00014667416123363117,
         0.00019357111140085205,
         0.000194257371834079,
         0.00021242396118858415,
         0.00011637375373968012,
         0.00012245717985349426,
         5.9097285466869022e-05,
         9.3627531721368368e-05,
         0.00014618572053052946,
         0.00060522074852018752,
         0.00076655159552457797,
         0.00055636813504141513,
         0.00020084278332520303,
         0.00048194631252773408,
         3.9949027097267294e-05,
         3.6851482163451585e-07,
         6.7840059910555967e-07,
         1.8301962893091207e-06,
         9.2064014798225442e-07,
         0.00010003119040360786,
         8.1760831319839427e-05,
         7.0547720021373538e-05,
         5.2707542641120012e-06,
         6.7257836994642116e-05,
         0.00026170207803228056,
         0.00011043124586161633,
         1.6783698403164814e-05,
         4.9205970377033932e-06,
         2.6767229542728219e-06,
         0.0044909034321012481,
         0.00035794028378442912,
         0.00010117927557470656,
         8.9672582388337566e-05,
         3.4976802587107561e-06,
         6.8712704038934386e-06,
         8.3531965660438996e-06,
         1.2581721813359538e-05,
         4.60197344649298e-05,
         3.9681932284012002e-05,
         7.470745505519961e-06,
         5.2663951803688478e-05,
         7.6385901650868613e-06,
         1.2231240487646527e-05,
         4.0845364324884151e-05,
         5.6731460035925064e-06,
         1.0298577339412306e-06,
         9.2621739029203542e-06,
         7.1630817072360187e-05,
         4.5641816015943597e-05,
         5.4172828319947472e-05,
         1.7007463385369289e-05,
         3.127216843973248e-05,
         9.9633054604998366e-06,
         2.4488227794401148e-06,
         8.5276499409834669e-06,
         2.5310160939001587e-06,
         4.5887797977940015e-05,
         4.3384339589970209e-06,
         4.2042322385463081e-05,
         2.3125548790404645e-06,
         2.7118846550742423e-05,
         4.6650005878952153e-05,
         1.7206174513526128e-05,
         1.6595505797382157e-05,
         2.4001403457408188e-05,
         2.3095505687428182e-05,
         1.4299191233494907e-05,
         1.6086920756583406e-05
      ],
      [
         2.965696569823698e-06,
         7.3803829760032857e-05,
         4.0980837307998087e-05,
         0.00013889621759215014,
         1.6677680024863924e-05,
         0.00011322717957516145,
         8.2924955527842594e-05,
         0.0001508566196164964,
         8.9241757484826188e-05,
         0.00011656742203762652,
         0.00010555918054700351,
         0.00015272384788425283,
         0.00024458179957250007,
         8.6997175234658826e-06,
         8.5251458819142423e-09,
         3.775108643972344e-06,
         1.1588036711928001e-06,
         0.00023523990752946636,
         0.00056412979120072898,
         0.00020031028725602985,
         0.00048867520667654073,
         0.00046617551161408567,
         0.00016978295168143512,
         0.00046818483441521885,
         9.509066895515593e-05,
         1.8890119790963889e-05,
         6.1017560590196166e-05,
         1.7825739988735231e-05,
         0.00023877487564290305,
         0.00016631562187639535,
         9.5896595247734273e-05,
         8.7236035327392178e-05,
         5.4903506581879817e-05,
         8.9749851156493523e-05,
         0.00012141182063047729,
         4.7242903114811734e-05,
         5.7321723933646809e-05,
         0.00011380492194818889,
         0.00018733924127821048,
         0.00014810631092535727,
         0.00014964172564844899,
         0.00033147859449583766,
         0.00012160186321963174,
         0.00035486859240495093,
         6.3335854852304601e-05,
         3.2123988983497194e-08,
         -2.5258354041401873e-09,
         2.290908546301396e-07,
         1.8512201416983001e-07,
         3.9560563972508153e-05,
         2.040867260386023e-05,
         9.6635752750925505e-06,
         1.0995537005558491e-06,
         1.8919245930873647e-05,
         0.00018204529673275445,
         0.00013494920550825791,
         5.2958836186611642e-05,
         3.9449711855067878e-06,
         2.8966192160425039e-06,
         0.0010417506293493297,
         0.00032732314471000279,
         6.1700671757539442e-05,
         9.7915923688145353e-05,
         1.4633647335303186e-06,
         5.4811263655815666e-06,
         2.0986345134383301e-06,
         3.3853158521402118e-06,
         5.5843798117496274e-05,
         3.1976549651188246e-05,
         -1.0715506747642609e-06,
         2.0207402781256344e-05,
         5.9781213673095301e-06,
         5.6218457084858864e-06,
         5.6731460035925064e-06,
         1.1911677872961293e-05,
         8.5219182585726231e-07,
         6.3608096890237788e-06,
         2.8365298484713241e-05,
         1.3764547091271327e-05,
         1.5620395630056923e-05,
         1.4188396309590631e-05,
         1.2845377512543395e-05,
         7.3633518172432244e-06,
         3.2488481085734385e-06,
         6.068884875358859e-06,
         3.359037045280547e-06,
         2.4149915247504005e-05,
         4.5949704111764458e-06,
         2.5608517876453634e-05,
         3.8628022970254659e-06,
         1.0234270706583791e-05,
         2.0698248489858722e-05,
         8.0520434848165981e-06,
         7.0688337523342278e-06,
         1.3491505133484838e-05,
         2.0049075509304939e-05,
         1.1876418656922533e-05,
         9.5051529918942113e-06
      ],
      [
         7.5934740681542165e-06,
         4.0750335570419462e-05,
         1.6972554965633225e-05,
         2.536696857845804e-05,
         8.6643720177142788e-07,
         2.7102296271908024e-05,
         5.5340907031259585e-05,
         -1.1492067565427866e-05,
         2.831375090571503e-05,
         9.0816021651189528e-05,
         1.2409732240303095e-05,
         1.8911364718886764e-05,
         3.198646336616939e-05,
         6.3590970625886447e-07,
         2.2143169927389561e-06,
         3.3534702688087097e-07,
         -3.3171629187181343e-08,
         9.8022162524181549e-05,
         5.6703452503717706e-05,
         1.87370715475352e-05,
         9.3564270979733851e-05,
         5.3933685601968007e-06,
         5.5454332027372645e-05,
         5.6160143232442377e-05,
         1.0908764674235944e-05,
         1.7051779446685678e-05,
         6.232839561445228e-05,
         -5.422159597341158e-06,
         1.6317862243311845e-05,
         2.5749860093404562e-05,
         4.4166507954045413e-05,
         2.2855367345126618e-05,
         -4.7566299507284915e-06,
         3.6942305310351341e-05,
         3.9972732182240187e-05,
         -2.4310843157619369e-06,
         8.0669672122968775e-06,
         3.2161988985802513e-05,
         6.4963347199327971e-05,
         2.8916699631592036e-05,
         2.948447835305273e-05,
         6.1068693123771112e-05,
         1.9988984552524447e-05,
         5.0430104728931612e-05,
         8.1485040266822079e-06,
         7.4889338357522078e-07,
         4.8217565046318429e-07,
         3.5226716962479058e-07,
         2.2534898290192023e-07,
         -4.6151222448305868e-07,
         9.86816783560942e-06,
         1.6905137590087526e-06,
         2.7360027084968278e-06,
         2.9085158510881467e-05,
         -5.9492086267337341e-06,
         1.5731885355354746e-05,
         1.1162179682049849e-05,
         1.7429320041687861e-06,
         3.6594956495616219e-06,
         0.00046212769126958042,
         0.00017167381312276512,
         -2.4627846169475356e-06,
         4.9258518597500197e-05,
         8.1576663881500926e-07,
         2.4055929177700418e-06,
         4.1992347591015418e-07,
         -5.6335431138230657e-07,
         5.2392364384407697e-06,
         1.1595023193580784e-05,
         5.5054553189594604e-06,
         1.180995162942176e-05,
         4.4476979806214508e-06,
         1.4104910326800466e-05,
         1.0298577339412302e-06,
         8.5219182585726231e-07,
         1.1370111631017894e-05,
         3.8320382696511334e-06,
         0.00044587981161990924,
         2.3036779083939683e-05,
         6.3369051394490828e-06,
         7.5098790070011812e-06,
         7.5891493614330419e-06,
         1.4699760475579931e-06,
         1.1970333354190044e-06,
         1.1339353510282738e-06,
         1.7841094157162652e-06,
         5.0480066655414266e-06,
         2.9819474626352381e-06,
         3.3669479833499301e-06,
         4.2083011804091613e-07,
         7.8589772806118367e-06,
         1.4882086795556085e-05,
         -9.543694771251678e-07,
         7.4798214430075398e-07,
         7.0113797818678226e-05,
         5.6752376774749388e-05,
         8.299139803340328e-06,
         3.7913358234187771e-05
      ],
      [
         -6.1368852611893757e-06,
         8.445411618558138e-05,
         0.00015459498934020723,
         3.2165417722229001e-05,
         3.5505089185568401e-05,
         7.7530486099391016e-05,
         8.3208403743302673e-05,
         0.00015999687622167232,
         9.4472437236431183e-05,
         0.00021561131964031283,
         8.1498662097407226e-05,
         0.00014954250090909907,
         0.00011038866829711054,
         1.1704359250664685e-05,
         -4.5679745561399889e-06,
         7.1087606041607383e-06,
         3.0701299016441817e-06,
         0.00037653568886930838,
         0.00064310169316122881,
         0.00028297320776050618,
         0.00065262494074963941,
         0.00053542992623025105,
         0.00014231564902836885,
         0.00054966014229121017,
         0.00010672943448457767,
         3.9175989130106797e-05,
         8.8622126224970505e-05,
         6.0620074528990732e-05,
         4.5377021313132089e-05,
         0.00015684971400628918,
         0.00021391087477091704,
         0.00014315818489817631,
         8.9851100727625762e-05,
         0.00011567143401579411,
         0.00012112890781308893,
         7.519182349200601e-05,
         6.0443174116714255e-05,
         6.9165960051523448e-05,
         0.00018711360961689194,
         0.0001305341743643105,
         0.0001514154541061893,
         0.00033460336106814071,
         4.2691919337219994e-05,
         0.00032222359612104322,
         1.992973565287871e-05,
         -6.409029025187068e-07,
         -2.3212177197583686e-08,
         6.2407051125837253e-07,
         1.9692102426190307e-07,
         0.00011047526491115652,
         2.8800134606936717e-05,
         1.824030801426452e-05,
         3.3463815935066988e-06,
         2.8167224516314323e-05,
         0.00027318134767716543,
         5.9107265367540078e-05,
         2.0308438751667335e-05,
         6.8077708295758158e-06,
         -2.4086499504738601e-06,
         0.0017616485005303734,
         0.00019785636102425284,
         8.2368652953363749e-05,
         9.2084692414165753e-05,
         2.7273640914024599e-06,
         6.2326237079676538e-06,
         2.1050299129649059e-06,
         3.1368467097859158e-06,
         1.6427625714808909e-05,
         2.1777034765833304e-05,
         1.5006175350541265e-05,
         2.0533213889411728e-05,
         4.60550449859576e-06,
         4.9270600194598673e-05,
         9.2621739029203542e-06,
         6.3608096890237788e-06,
         3.8320382696511351e-06,
         4.9947207975244192e-05,
         0.000375980047279738,
         3.1182072021997172e-05,
         2.30535835077671e-05,
         1.1295338160655427e-05,
         2.8928550603786047e-05,
         7.1563726268549733e-06,
         3.4326118964244481e-06,
         4.9038871429861419e-06,
         4.2815321420291247e-06,
         2.9887322501017852e-05,
         5.3679882300260818e-07,
         3.1268905152230755e-05,
         3.7540308938137608e-07,
         2.5531839136846824e-05,
         4.135656822510014e-05,
         8.1186320436369636e-06,
         8.0727897148013599e-06,
         9.4506572990254737e-05,
         6.4833400369744052e-05,
         6.4386399718881631e-06,
         5.3267815038874014e-05
      ],
      [
         0.00066624465779729794,
         0.0013214497844758061,
         -0.00053170504192597326,
         0.0014298101107509348,
         -0.00017916564107358388,
         0.0034369390720472397,
         0.0052794064779675218,
         0.00051010546991384607,
         0.0032028573956360113,
         0.0044541624822760847,
         0.0012808331967791554,
         0.00059421758286001423,
         0.0031260782220250485,
         -3.2527031651924953e-05,
         0.00020540587671797863,
         -5.0767026065368699e-05,
         -7.399585430457577e-05,
         0.0078696673478662604,
         0.0048578442477572956,
         0.002450602568453971,
         0.0055593701735998516,
         -0.0009688455511889342,
         0.0015954450185186768,
         0.0034837334178055728,
         0.00033453760321809747,
         0.0012831989623483693,
         0.0035641594296630845,
         8.3515240318475449e-05,
         -0.00046587906947084031,
         0.0073275651605148734,
         0.0017228621914920465,
         0.0027917383105909794,
         0.00064915772639410744,
         0.0048437534132818637,
         0.00068581450450315288,
         0.00025218305867128756,
         -0.00067013171206411386,
         0.0023962176416468294,
         0.0033611830876505624,
         0.0042639789145642887,
         0.0034124364682951058,
         0.0043791280910707069,
         -0.00085491488044144178,
         0.0023383653479074136,
         -0.00032011312736616928,
         0.00010855364032073429,
         5.0142862234208994e-05,
         6.8754665327103182e-06,
         1.487332936813367e-05,
         -0.00095259972737494114,
         0.00047091368137703476,
         0.00012014771214272864,
         0.00018375817804125406,
         0.0016970052036708798,
         -0.0041547082645342071,
         0.00044023986831379634,
         0.00042041253686571741,
         0.00010172293563958917,
         0.00034877048357732335,
         0.026900196897720746,
         0.0098853636818891557,
         -0.0004882003590414507,
         0.0030005475178574155,
         2.0029661018599365e-05,
         0.00014682268008465213,
         5.9374357404509496e-05,
         2.2249945228108665e-06,
         0.00050297558436040632,
         0.0012672193045347572,
         0.00037987029858152185,
         0.00061448531342448971,
         0.00052942936031781756,
         0.0014135203820305046,
         7.1630817072360187e-05,
         2.8365298484713254e-05,
         0.00044587981161990924,
         0.000375980047279738,
         0.079861412944024851,
         0.0020408920806529196,
         -0.00012383403014485354,
         0.00046991321329354426,
         0.00060981297164007552,
         9.6006804316365858e-05,
         0.00010150426872466788,
         6.9546917247752173e-05,
         0.00013254819475011826,
         0.00043508420622928481,
         0.00021036184556993509,
         0.00013512963858629073,
         3.4430589724571267e-06,
         0.00057151628056176251,
         0.0012175301606267355,
         6.4265245390431955e-05,
         1.345394963782301e-05,
         0.0039948591092815785,
         0.0044546760158155722,
         0.00057289531342532922,
         0.0032935070915938612
      ],
      [
         3.8228267139298855e-05,
         0.00020159612227284849,
         4.7169065439652214e-05,
         0.00020834040747616484,
         2.0883784552299456e-05,
         0.00035524983646266598,
         0.00039192408750151697,
         0.0018001700782244428,
         0.00098140765154182169,
         0.00042224112893206041,
         0.00029143387176111757,
         0.00018133537472446378,
         0.00029765284294922201,
         6.3925267020887765e-06,
         1.5682484585877891e-05,
         1.2408261777086457e-05,
         -1.530653973509881e-06,
         0.00070972950414145285,
         0.00089317514547686229,
         0.00063105245015895493,
         0.00081133489507193176,
         0.00071275566889367767,
         0.00033590791764764351,
         0.0007150175706436818,
         0.00015340585095980171,
         0.00015986986146907295,
         0.00050626934911291474,
         0.00037494228305969327,
         0.00033383441196802803,
         0.0012947659211679399,
         0.00026555631216017999,
         0.00026570446706338988,
         0.00028551410314011776,
         0.00057378583762266204,
         0.00023654707665134267,
         0.00025807585732682799,
         8.2911776921948616e-05,
         0.00020728192210282939,
         0.00031018065758388829,
         0.0013802927250130281,
         0.0016731729107398816,
         0.00060360937233529992,
         0.00026978755192505737,
         0.00055607908598726582,
         0.00010367284989956626,
         2.1115662197413264e-06,
         1.7096668733009327e-06,
         2.1414975855763743e-06,
         7.8381881005585585e-07,
         0.00022772336828916505,
         0.00015612083378483375,
         0.00013865775250807198,
         1.0203453532255575e-05,
         0.00016307030956496985,
         0.00025854322407646048,
         0.00019490369940819825,
         8.2729048301526394e-05,
         1.0757068936789479e-05,
         1.1758987970455031e-05,
         0.010452481140301317,
         0.00084603203112162159,
         0.00015590064131803112,
         0.00028794185308728148,
         7.3721610311118051e-06,
         1.5954158080840109e-05,
         1.9076853137974788e-05,
         3.339566154032831e-05,
         6.0233616122224221e-05,
         8.4878414874877247e-05,
         2.0780223549819519e-05,
         7.8158746920702405e-05,
         2.5341705001111347e-05,
         6.2042888585900593e-05,
         4.564181601594359e-05,
         1.3764547091271327e-05,
         2.3036779083939683e-05,
         3.1182072021997172e-05,
         0.0020408920806529196,
         0.00025207425455142884,
         0.00015601388734829807,
         3.2579239600943606e-05,
         9.1886673904989247e-05,
         7.9372194581244351e-06,
         5.7876479038057732e-06,
         1.0184200294958502e-05,
         9.7802933997982155e-06,
         5.9976211559101614e-05,
         1.2517748733089653e-05,
         3.677142480418852e-05,
         6.4085046142000418e-06,
         6.6303422111006717e-05,
         0.00011468240671932137,
         4.3667306388575712e-05,
         1.7389945622014502e-05,
         0.00027263721117939591,
         0.00021149161117876438,
         4.7298524098744533e-05,
         0.00016855111765373251
      ],
      [
         3.4249189556833389e-05,
         0.00022064889149611469,
         0.00029577780833250564,
         0.00017346666208474456,
         7.7712176997939692e-05,
         0.00035946992046486173,
         0.00043697374950159155,
         0.0023437777165961782,
         0.0012335064910064127,
         0.00049537910152197301,
         0.00035713500866812803,
         0.00026268938032544706,
         0.00029150112968430046,
         1.8489481059821625e-05,
         2.3740973591593416e-05,
         1.659929344012476e-05,
         1.4719269509928916e-06,
         0.0011076245202823695,
         0.0012191934781073288,
         0.00097846770073338409,
         0.0010136770930855069,
         0.0012318828447300157,
         0.00035879833805450303,
         0.0010398354618430491,
         0.00023424410053439829,
         0.00027673626523422567,
         0.00048026726017551204,
         0.00054357193332002279,
         0.00041246607590870462,
         0.0016443332938644076,
         0.00064042348533522773,
         0.00047489665369452607,
         0.00041044663550066226,
         0.00091525827486750881,
         0.00033602357372101386,
         0.00043605599071503326,
         0.00011135519500500094,
         9.699962888789346e-05,
         0.00023318293842260738,
         0.0015966463941907232,
         0.0020283053375043103,
         0.00069260957481930767,
         0.0004366749315170509,
         0.00070384971915957682,
         0.00017157559541385012,
         -3.2569712257705184e-07,
         1.2897389890445171e-06,
         1.9172477541251307e-06,
         1.0414079504593444e-06,
         0.00032318540196910598,
         0.00017898924915832034,
         0.00017645251830291722,
         8.0254134405440195e-06,
         0.00017526094784040705,
         0.00044146206777012837,
         0.00020985972506679286,
         6.6732391641829641e-05,
         1.2329569488287048e-05,
         8.4969604271797936e-06,
         0.012137538789011653,
         0.00096801175283134778,
         0.00026203304123942128,
         0.00022771581138507027,
         9.4631082899532381e-06,
         1.3075575732236492e-05,
         2.2909110419774172e-05,
         4.4560639829460234e-05,
         8.1202663604332278e-05,
         4.3254104359876199e-05,
         1.2390278217192352e-05,
         7.171897064687377e-05,
         1.5032158461636798e-05,
         3.097306916734243e-05,
         5.4172828319947472e-05,
         1.5620395630056923e-05,
         6.3369051394490837e-06,
         2.3053583507767106e-05,
         -0.00012383403014485359,
         0.0001560138873482981,
         0.00029035932581000296,
         2.7622805432597354e-05,
         0.00010479618701586867,
         2.0605028771631884e-05,
         7.2195851676806312e-06,
         1.618431425145769e-05,
         8.8701877655286517e-06,
         7.9212738725168168e-05,
         1.2124357429990537e-05,
         5.4624697228722143e-05,
         9.1668377500277708e-06,
         5.3520496010780045e-05,
         0.00012078027763856686,
         5.8853664689152291e-05,
         2.2619234372247461e-05,
         0.00013049137102373937,
         5.3439454860193179e-05,
         3.2098963908043203e-05,
         5.8048056771466906e-05
      ],
      [
         2.1286487610756157e-05,
         6.4386280484541548e-05,
         0.00012071347800098348,
         0.00020905521856717178,
         2.9851978058305745e-05,
         0.00031200124111243439,
         0.00022774665874047466,
         0.00024515374252293172,
         0.00023301191219385009,
         0.00028510402634836793,
         0.00020314939852668801,
         0.00029343252245743018,
         0.0003339056370922055,
         1.611063385354545e-05,
         4.4216937086448894e-06,
         9.2577917047434502e-06,
         1.8261390443844542e-06,
         0.00048190960097566483,
         0.0010594094491654367,
         0.00040305070572301476,
         0.0010194066021379513,
         0.00079741192177437247,
         0.00028632260226537536,
         0.00091761704643049369,
         0.00019167671347762122,
         7.8944414369466699e-05,
         0.00014237139771556114,
         7.1025555918488508e-05,
         0.0003331595997507917,
         0.00045985979139461788,
         0.00018380818507984472,
         0.00026080290090577237,
         0.00014263864060233547,
         0.00023660963249263903,
         0.00019054521056601701,
         9.2310089568968116e-05,
         8.1863192995075581e-05,
         0.00022981005554604541,
         0.00037784393618575104,
         0.00023783793932326841,
         0.00023769174314110605,
         0.0006652877371125035,
         0.00016634967180939681,
         0.00054313438545050975,
         8.2014634027248283e-05,
         7.7153732900760692e-07,
         7.8531132464201785e-07,
         8.9415832510655068e-07,
         6.6951275219450343e-07,
         4.0415127098596986e-05,
         4.1163763417665034e-05,
         2.4064025664600672e-05,
         1.0448498476260991e-05,
         9.3960951554101086e-05,
         0.00022483515937259563,
         0.00019112899606804962,
         9.5082620672037267e-05,
         6.753193491528365e-06,
         8.1897572423214486e-06,
         0.0017603162258220683,
         0.00051075574530359315,
         9.0795718490302329e-05,
         0.00013014179189852089,
         3.5703916130060458e-06,
         1.506581654563356e-05,
         3.6155615913552306e-06,
         4.7678147786966892e-06,
         6.7663697836250678e-05,
         6.7516389508723231e-05,
         -1.5035075306920739e-05,
         4.1602927617618073e-05,
         1.6580109293634575e-05,
         2.2786954775920599e-05,
         1.7007463385369289e-05,
         1.4188396309590631e-05,
         7.5098790070011812e-06,
         1.1295338160655427e-05,
         0.00046991321329354426,
         3.2579239600943606e-05,
         2.7622805432597354e-05,
         8.0625495764513854e-05,
         3.3761010465069957e-05,
         1.2995183901727117e-05,
         1.879226472988454e-06,
         5.2767348717051225e-06,
         5.7968595725106345e-07,
         4.4691653582162061e-05,
         7.2821116144631315e-06,
         4.4760563700655129e-05,
         1.758377379316306e-06,
         2.0844014580004785e-05,
         3.8351610363840734e-05,
         9.9720547009741177e-06,
         1.1963308264783473e-05,
         4.5214696843814068e-05,
         5.4952567570767401e-05,
         3.8126665665809258e-05,
         9.2892412720222741e-06
      ],
      [
         1.4257091676522989e-05,
         0.00014239661518226389,
         0.00010410888882314177,
         0.00011827000036665132,
         9.5219078499826564e-05,
         0.0002751797683798269,
         0.00032159511682691174,
         0.00090624575866905517,
         0.00051104280956535937,
         0.00039536904413028874,
         0.00026068840440023885,
         0.00025008946908298713,
         0.00025761246569468946,
         1.6364305856615847e-05,
         7.9413164556187226e-06,
         1.2627111698320589e-05,
         2.0339406002276507e-06,
         0.0007775088314454033,
         0.0012740871161121502,
         0.00078228210854227004,
         0.0012468078968398727,
         0.0010827833523862596,
         0.00030647457411298469,
         0.0011641010252798035,
         0.00020406580119156783,
         7.0709675338117951e-05,
         0.00026039113085250847,
         0.00026102446043527812,
         0.00022188043930477253,
         0.00093242043233751084,
         0.00033144769110899708,
         0.00042883616685883516,
         0.00036872937156319909,
         0.0004873432950263883,
         0.0002634631822778093,
         0.00025764951738521403,
         7.6474926188169087e-05,
         0.0001359215668326591,
         0.00028417015645316242,
         0.00070336564548298018,
         0.00079104225171345243,
         0.00079981651816534805,
         0.00021456364978194364,
         0.00062250816506351063,
         0.00012318296865595303,
         4.3047287011785579e-07,
         3.7932405134726378e-07,
         9.917896349957756e-07,
         6.2546267668959219e-07,
         0.00016741100148767838,
         7.8335857105849634e-05,
         7.4466401602245181e-05,
         1.1147801454523774e-05,
         9.0903024150691125e-05,
         0.00038559933042879319,
         0.00017122903759504731,
         2.9826327030954948e-05,
         9.5919423887709876e-06,
         6.6104153810621003e-06,
         0.0052132052059633499,
         0.00065784547889501761,
         0.0001655785586728487,
         0.00019736513244452138,
         5.0466623437787221e-06,
         1.0234588660812953e-05,
         1.006737835603452e-05,
         1.7982906199596331e-05,
         7.6568290160077771e-05,
         6.7798407726882398e-05,
         2.9267583350201075e-06,
         4.5942904470236447e-05,
         1.7278542676052468e-05,
         4.302326203280905e-05,
         3.127216843973248e-05,
         1.2845377512543397e-05,
         7.5891493614330419e-06,
         2.892855060378605e-05,
         0.00060981297164007552,
         9.1886673904989247e-05,
         0.00010479618701586868,
         3.3761010465069957e-05,
         0.00010240709015851796,
         1.7685538309061908e-05,
         7.2530905185176665e-06,
         1.3716305292122424e-05,
         5.3143639551599132e-06,
         6.6467660040982901e-05,
         9.3558779634724507e-06,
         6.2610325380863324e-05,
         3.4899137725672925e-06,
         4.1553702581099676e-05,
         8.3783395746200547e-05,
         2.9107377786468779e-05,
         1.5495181274460804e-05,
         0.00012245097305185897,
         0.00010368056834089226,
         2.3914886338179062e-05,
         7.8567295713420732e-05
      ],
      [
         4.6973636143599607e-06,
         6.1322670849537196e-05,
         3.2370383345368371e-05,
         6.363779943747145e-05,
         3.7402674538179916e-05,
         3.3886106002556688e-05,
         8.5622219353282433e-05,
         9.2125942740981339e-05,
         7.4812176358658974e-05,
         0.00018054500497148584,
         0.00013429645291375693,
         0.00014566502750778428,
         0.00015215279418724908,
         7.4186463498908185e-06,
         1.5858668926408127e-06,
         5.5706457760910557e-06,
         1.1245991133976539e-06,
         0.00031929745380050083,
         0.00073374316898878534,
         0.0002890460565266532,
         0.00068381848376453569,
         0.0006160586723920992,
         0.0001938242265871484,
         0.00065220130846958683,
         0.00011520821220104109,
         3.4713267261176465e-05,
         4.5794398508803799e-05,
         2.6137108681434858e-05,
         0.00012812287967376527,
         0.00022389766987134985,
         0.000131260416561326,
         0.00015163765014578149,
         8.8582892791748191e-05,
         0.0001279104080384836,
         0.00013602048344914437,
         6.1415767306380008e-05,
         5.6757206351195373e-05,
         3.049677592285806e-05,
         8.4808657583644592e-05,
         0.00010878457829756078,
         6.5317360462770525e-05,
         0.00046145353028517131,
         0.00012031252006335684,
         0.00041649392528045332,
         5.7816993675452851e-05,
         1.4817839043628725e-07,
         2.3577057230204709e-07,
         2.1603399441944065e-07,
         2.0188229358232521e-07,
         3.1922779910224791e-05,
         1.4613394048657418e-05,
         5.6499714530434483e-06,
         2.6793924521104987e-06,
         2.9036725368303513e-05,
         0.00021053482168786606,
         8.2267735435834915e-05,
         2.4052147079117304e-05,
         3.0903186604018343e-06,
         3.5909560987880682e-06,
         0.00069565687491330165,
         0.00035060613044227108,
         6.4588122799329515e-05,
         9.1693412778405401e-05,
         1.557101827955133e-06,
         3.6074361230132915e-06,
         2.0419639980753463e-06,
         2.8180316538491483e-06,
         3.9945453108993371e-05,
         3.4398863970186692e-05,
         9.7241141281513739e-07,
         2.6273677156011196e-05,
         5.3383092698869035e-06,
         1.2262389522652491e-05,
         9.9633054604998366e-06,
         7.3633518172432244e-06,
         1.4699760475579933e-06,
         7.1563726268549733e-06,
         9.6006804316365858e-05,
         7.9372194581244351e-06,
         2.0605028771631884e-05,
         1.2995183901727117e-05,
         1.7685538309061908e-05,
         1.2547540188677078e-05,
         3.2188428170323458e-06,
         7.2399141251821064e-06,
         3.7423359337645268e-06,
         3.48844136111556e-05,
         4.3645154130479762e-06,
         3.5150506861823394e-05,
         3.3104602929125656e-06,
         9.6971081808231664e-06,
         2.916462392580068e-05,
         8.7163450512139935e-06,
         8.8878527709122956e-06,
         2.0491256969471835e-05,
         2.744789962899971e-05,
         9.17354407181775e-06,
         1.8042435963336759e-05
      ],
      [
         2.8323463503517175e-06,
         7.4779522045586417e-05,
         2.1473082382332228e-05,
         5.7573132582814328e-05,
         6.7406756758378431e-06,
         2.0346355120885604e-05,
         1.126011372280142e-05,
         8.499546433906627e-05,
         3.9911717503050759e-05,
         4.7518433538045566e-05,
         4.3404327474076468e-05,
         9.695481771085778e-06,
         6.3827323207542162e-05,
         8.2253792836750632e-07,
         2.0243027313891534e-07,
         1.047531934896525e-06,
         2.9773105204250989e-07,
         6.1907542657618238e-05,
         6.9598863992694222e-05,
         4.4486247576435333e-05,
         8.0323240641641037e-05,
         8.2001282305445056e-05,
         6.3810922747797551e-05,
         7.5576544015586075e-05,
         1.5541838318729043e-05,
         2.003066782956269e-05,
         3.1733298137688537e-05,
         2.0356364008474868e-05,
         0.00012135802373367751,
         4.5791426356561068e-05,
         3.3123461660632548e-05,
         1.6944645894779531e-05,
         2.2423385748387807e-05,
         3.5970977752431709e-05,
         7.6006976490863488e-05,
         2.2837672583886865e-05,
         2.7370844663337406e-05,
         9.4764535626957721e-06,
         6.1827092028707588e-05,
         5.4920743710023899e-05,
         7.8656493297725111e-05,
         5.1932294705926116e-05,
         6.9197775364498174e-05,
         9.4578661625300636e-05,
         4.3603741681146318e-05,
         -2.1952524906359889e-07,
         -2.7878667430067351e-08,
         1.136003992265887e-07,
         4.1161232949252104e-08,
         2.1575230132185744e-05,
         8.3937845517464439e-06,
         7.1139649395259092e-06,
         4.2697931315970846e-07,
         1.3077878795119989e-05,
         8.1415359027131666e-05,
         5.0702854134642385e-05,
         2.5506158049581089e-05,
         1.3505626925549798e-06,
         1.5676698972414796e-06,
         0.00044379250296441836,
         0.00023953101076473266,
         1.5894118135347632e-05,
         7.2811402552888692e-05,
         6.8490686989419451e-07,
         1.2121652808939946e-06,
         6.5923092944509659e-07,
         1.5694740120636259e-06,
         2.6368415389649346e-05,
         6.194244316717753e-06,
         -4.8987496379841398e-07,
         1.1210060947786681e-05,
         -1.855518071822789e-07,
         2.8014454493427709e-06,
         2.4488227794401148e-06,
         3.2488481085734385e-06,
         1.1970333354190044e-06,
         3.4326118964244481e-06,
         0.00010150426872466791,
         5.7876479038057715e-06,
         7.2195851676806312e-06,
         1.879226472988454e-06,
         7.2530905185176665e-06,
         3.218842817032345e-06,
         5.4813778033438138e-06,
         1.5930930462661628e-06,
         2.2133230030215995e-06,
         5.4400754665811302e-06,
         3.9532122840202202e-06,
         4.7754788842757951e-06,
         2.4931180518646807e-06,
         5.2273435453322705e-06,
         8.6976519416315103e-06,
         3.1164129745717254e-06,
         1.3608343334425291e-06,
         2.6812423170490081e-05,
         2.0476398134572926e-05,
         6.7891539937484735e-06,
         1.7751449835797924e-05
      ],
      [
         4.8303409135819995e-06,
         4.2057066664994597e-05,
         3.5245120881934568e-05,
         3.8069532264211226e-05,
         2.7585815273141634e-05,
         2.5422730581692001e-05,
         8.1814089798514666e-05,
         9.9952085518187713e-05,
         8.8152678371616902e-05,
         0.00017526131315152808,
         0.00012233032312421676,
         0.00013828018689699393,
         0.00012748563317277933,
         7.346098903206852e-06,
         2.3464449429031784e-06,
         5.1686067695438496e-06,
         9.6418571817589919e-07,
         0.00032152630993352452,
         0.00067574730106099979,
         0.0002456236883084056,
         0.00060899810999828091,
         0.00056590217873258414,
         0.00016478243224258949,
         0.00058981997550638368,
         0.00010483688812215104,
         3.027845889347882e-05,
         5.450492163882526e-05,
         1.8326554937001957e-05,
         7.8909845653713206e-05,
         0.00018849027693158151,
         0.00011774758987382319,
         0.00013228332827881076,
         6.6634988820760515e-05,
         0.00011647467994555105,
         9.8357154388237648e-05,
         4.5876033858700571e-05,
         4.6476220562746846e-05,
         3.169099012913116e-05,
         6.1377021860595465e-05,
         0.00011948406583769467,
         9.6512923988841359e-05,
         0.00042033726204055875,
         0.0001003525482723582,
         0.00037654793219911621,
         2.891677207218138e-05,
         3.9224357807058122e-07,
         2.7986085823255963e-07,
         3.2646941924168719e-07,
         3.2418374846148798e-07,
         2.7346327417675385e-05,
         1.778853423686943e-05,
         6.9775616991539228e-06,
         2.4400019874236393e-06,
         2.597375391700659e-05,
         0.0001705308512076017,
         6.1665540830012881e-05,
         1.332584877652844e-05,
         2.006793136127202e-06,
         3.5577129664234005e-06,
         0.00083280601129340703,
         0.00026007538642588616,
         5.2672149041160381e-05,
         5.8103924901329741e-05,
         1.4165372439729201e-06,
         2.9147809058115352e-06,
         2.1072301859989539e-06,
         2.5359052757692562e-06,
         2.491930785448743e-05,
         3.2478431701795957e-05,
         4.7340050049160516e-06,
         2.078775589707308e-05,
         5.8968284988013938e-06,
         9.8681475948345469e-06,
         8.5276499409834669e-06,
         6.068884875358859e-06,
         1.1339353510282736e-06,
         4.9038871429861419e-06,
         6.9546917247752173e-05,
         1.0184200294958504e-05,
         1.618431425145769e-05,
         5.2767348717051225e-06,
         1.3716305292122424e-05,
         7.2399141251821064e-06,
         1.5930930462661623e-06,
         1.0065072265776936e-05,
         2.8778924201415935e-06,
         3.0844410657010023e-05,
         3.3134150316538788e-06,
         3.2628555959417426e-05,
         1.3607635575645242e-06,
         8.7679388239741441e-06,
         2.4043789162408415e-05,
         7.1012901320664365e-06,
         8.5748599750659627e-06,
         8.3471722546771781e-06,
         1.2105312879007818e-05,
         3.6626143436114497e-06,
         8.4913250521092598e-06
      ],
      [
         2.5319083149274064e-06,
         4.0751516512397987e-05,
         1.8732223276574719e-05,
         3.4125958467368023e-05,
         9.8400213128244816e-06,
         1.7844286850647877e-05,
         2.7739917442815674e-05,
         5.3784596759750202e-05,
         3.7341894718682017e-05,
         6.5626054493233925e-05,
         5.0279798343203473e-05,
         5.2909301164008795e-05,
         7.0751772180735668e-05,
         2.4007172272974387e-06,
         3.7078052228437927e-07,
         1.6485281617860836e-06,
         3.2398059543361105e-07,
         0.00011287903811873254,
         0.00024007848414126011,
         9.4641749562839576e-05,
         0.00022704688564584649,
         0.00021580720121399229,
         8.1702639216522824e-05,
         0.00021798201719621204,
         3.6231814321066693e-05,
         2.1674592662136147e-05,
         1.955093275164583e-05,
         1.0143316959501976e-05,
         7.0192454877024456e-05,
         7.9028602251318453e-05,
         5.0170620080469335e-05,
         3.8417486880694875e-05,
         1.48269631632521e-05,
         5.0172591067589892e-05,
         5.667600242332437e-05,
         2.2140591111648122e-05,
         2.7833139650901462e-05,
         6.943433381547546e-06,
         3.7141482475851733e-05,
         4.8402983950497389e-05,
         4.436376264242314e-05,
         0.00014685993171461176,
         5.118686311563612e-05,
         0.00015737051649438168,
         2.574873450453821e-05,
         5.3945471371711911e-08,
         1.1852275282997085e-07,
         9.2741563761184915e-08,
         7.8916868696698776e-08,
         1.6801588453362858e-05,
         8.3965539202165888e-06,
         3.2027310100608046e-06,
         1.0370131136104067e-06,
         1.615649619584516e-05,
         8.6434699441097576e-05,
         3.7329051972073083e-05,
         1.4308411997488977e-05,
         1.4631465696095025e-06,
         2.0780415687665405e-06,
         0.00038546237060865763,
         0.00017726915987035355,
         2.2942922962313149e-05,
         5.1254294826385393e-05,
         7.6638160233134854e-07,
         1.5033895076371452e-06,
         7.8147739057779801e-07,
         1.314467892554474e-06,
         1.6705414861959592e-05,
         1.3490248731233196e-05,
         2.4456983318471987e-06,
         1.0831406483735045e-05,
         2.7991954541686011e-06,
         6.2051199603558162e-06,
         2.5310160939001582e-06,
         3.359037045280547e-06,
         1.7841094157162652e-06,
         4.2815321420291247e-06,
         0.00013254819475011826,
         9.7802933997982155e-06,
         8.87018776552865e-06,
         5.7968595725106387e-07,
         5.3143639551599132e-06,
         3.7423359337645277e-06,
         2.2133230030215995e-06,
         2.8778924201415935e-06,
         3.8267295121036239e-06,
         1.2634742255687111e-05,
         2.4135515785954679e-06,
         1.2744324330550606e-05,
         2.1022740073188923e-06,
         5.3148880651993263e-06,
         1.3104602150597185e-05,
         3.3328944715118458e-06,
         3.159775375177552e-06,
         2.4126108637500057e-05,
         2.295698310535959e-05,
         4.5521524658467653e-06,
         1.7257050624339154e-05
      ],
      [
         1.3263493092515171e-05,
         0.00011834231882081902,
         9.7823584480209716e-05,
         9.1928456159191669e-05,
         0.00014382437963839973,
         8.323541606478191e-05,
         0.00035097699599575345,
         0.00047803906227324692,
         0.00035821696711321895,
         0.00079250284610159964,
         0.00055028258243991404,
         0.00066405628551732116,
         0.00048608858095249398,
         3.1857972238636675e-05,
         7.4789203722302721e-06,
         2.5799009597960493e-05,
         3.2496807625908337e-06,
         0.0015247062778981641,
         0.0034064360258577917,
         0.0013446413716080034,
         0.0031384504210905618,
         0.0028210185761713491,
         0.0007770514262022874,
         0.0029813352451078762,
         0.0005270767524003468,
         0.00010835002845350017,
         0.00019173728024770041,
         0.00012303457041408738,
         0.00021689161374617265,
         0.00094597629754694407,
         0.00048604513590850732,
         0.00060535707274477076,
         0.00036164404134202528,
         0.00056120565485500481,
         0.00038208946219315214,
         0.00026674876763440843,
         0.00019190774157929418,
         4.7497001868080969e-05,
         0.00014976853558309761,
         0.00057285003553983059,
         0.00037056219841781837,
         0.0020474445317881741,
         0.00032254854713670625,
         0.0017468294490294147,
         4.431621347656302e-05,
         1.8507166455549775e-06,
         1.2354500815812153e-06,
         9.8139159621289394e-07,
         1.0813738300117774e-06,
         0.00013046593166013136,
         6.9110796091883259e-05,
         2.842181695900248e-05,
         1.0912330917997579e-05,
         0.00010699246807252778,
         0.00082371347054725666,
         0.00021993929699635445,
         2.7623568591254486e-05,
         9.7225091929214151e-06,
         1.2332822851470568e-05,
         0.0034411701720702781,
         0.0010270773873294794,
         0.00027417741664709249,
         0.00024052883599308902,
         5.8271170197285437e-06,
         1.1598999672855896e-05,
         1.0694219810339646e-05,
         1.3487342189431472e-05,
         8.9362027899398032e-05,
         0.00014772349741132244,
         1.2217353966926952e-05,
         9.1783594802915402e-05,
         2.5926975042426694e-05,
         5.7059166423309192e-05,
         4.5887797977940015e-05,
         2.4149915247504005e-05,
         5.0480066655414266e-06,
         2.9887322501017852e-05,
         0.00043508420622928481,
         5.9976211559101614e-05,
         7.9212738725168181e-05,
         4.4691653582162061e-05,
         6.6467660040982901e-05,
         3.48844136111556e-05,
         5.4400754665811302e-06,
         3.0844410657010023e-05,
         1.2634742255687111e-05,
         0.00016187993224170888,
         1.1176662005610748e-05,
         0.00016040280430916785,
         4.263151077497274e-06,
         3.9679359653519942e-05,
         0.00013291112792059433,
         3.8229031889097777e-05,
         4.1833805565990295e-05,
         6.0190377889047817e-05,
         8.7994243210691968e-05,
         2.2451856447530617e-05,
         5.6455556152939505e-05
      ],
      [
         7.3169308719012855e-06,
         8.1040459900348297e-05,
         1.4652113211815705e-05,
         7.7636930306776439e-05,
         9.7751550235886625e-06,
         3.0800954457176763e-05,
         5.781892406088183e-05,
         0.00011718803775395567,
         7.9280970914011041e-05,
         8.6742665894409929e-05,
         5.9153624552888628e-05,
         4.0885066604112544e-05,
         0.00010544684032740097,
         1.6122766278795978e-06,
         2.1466912621739064e-06,
         1.3629177380696908e-06,
         1.6255805641046807e-07,
         0.00012564215749141772,
         0.00020728366559575316,
         0.00010510565043687776,
         0.00020442492857499492,
         0.00016963821685788921,
         0.00010087237653909218,
         0.00018190697461684482,
         3.1849485464945512e-05,
         2.9516176011767146e-05,
         4.8911167168720347e-05,
         2.3941507942836985e-05,
         0.00015555545854833855,
         0.00014903241697161257,
         6.7638896330546804e-05,
         6.5894340998446619e-05,
         3.2076089393425045e-05,
         7.7114941946353091e-05,
         0.00011064355289196133,
         2.5685407272749527e-05,
         3.5602768046604359e-05,
         1.7948342349276205e-05,
         6.8257349221178892e-05,
         0.00010147563158852337,
         0.0001079849480148985,
         0.00015825367432940331,
         0.00010775831339485749,
         0.00019458621954553443,
         6.7094911143326225e-05,
         2.404099407154484e-07,
         2.7222364868032081e-07,
         9.405673573695433e-08,
         8.7029799789151101e-08,
         1.4226371625071156e-05,
         1.1952100832866393e-05,
         8.0147620360074732e-06,
         1.2004537686858839e-06,
         2.3925334723306261e-05,
         7.5782556936736489e-05,
         6.9496461915168102e-05,
         3.1071356701679405e-05,
         1.5382259701478076e-06,
         3.4929371448845274e-06,
         0.00066424364492769243,
         0.00034184024610824505,
         2.4033089300756594e-05,
         8.89245511787666e-05,
         8.9884557435475256e-07,
         1.7811280876975085e-06,
         1.4992457191892364e-06,
         2.4894338588276431e-06,
         3.4556359787416195e-05,
         1.729580130063152e-05,
         -4.4628432420727062e-07,
         1.8168066296751498e-05,
         5.4455079670507267e-06,
         4.0836883082519185e-06,
         4.3384339589970209e-06,
         4.5949704111764467e-06,
         2.9819474626352381e-06,
         5.367988230026086e-07,
         0.00021036184556993509,
         1.2517748733089653e-05,
         1.2124357429990536e-05,
         7.2821116144631306e-06,
         9.3558779634724524e-06,
         4.3645154130479762e-06,
         3.9532122840202202e-06,
         3.3134150316538793e-06,
         2.4135515785954679e-06,
         1.1176662005610748e-05,
         8.4106281540836655e-06,
         9.7012184978343046e-06,
         4.3666901447071707e-06,
         5.300334533426507e-06,
         1.41062018984748e-05,
         5.3056927352746152e-06,
         2.7865730079593353e-06,
         2.6610764405303335e-05,
         2.6211961586516261e-05,
         1.0973884065413349e-05,
         1.7669563695154444e-05
      ],
      [
         8.6412937326126203e-06,
         0.00011597022703872182,
         0.00011640803897913586,
         8.7664629928888951e-05,
         0.00015870152109117468,
         4.1923101581232153e-05,
         0.00031763179350439232,
         0.00017401802786436784,
         0.0001900255277993428,
         0.00078177308680253471,
         0.00052789188044579456,
         0.00069043924274722612,
         0.00049881058859512092,
         3.5220084237778108e-05,
         4.8019538786127171e-06,
         2.6082901876941772e-05,
         4.4138394423937396e-06,
         0.0015241900227916335,
         0.00356721042104758,
         0.0013160548341486908,
         0.003301855487067914,
         0.0029215449769749483,
         0.00080221462129577512,
         0.0031213663912847511,
         0.00053515118825853624,
         6.5903508552771776e-05,
         0.00012596484023317593,
         6.1104032274974038e-05,
         0.00021558173561208346,
         0.00078475659604916733,
         0.00049247743976424602,
         0.00061065667261284823,
         0.00035473407139540385,
         0.00047711121912954877,
         0.00038976245290029066,
         0.00023125909158970028,
         0.00020941596530246306,
         6.9481544396590925e-05,
         0.00017885743658926847,
         0.00037758158638417558,
         0.00011035135844698458,
         0.0021340803738098164,
         0.00032040348851804424,
         0.0018253632552631392,
         4.3922802961535103e-05,
         1.3951260054489859e-06,
         6.895771036195527e-07,
         8.553265028131927e-07,
         1.0617119238394419e-06,
         0.0001143953589125018,
         4.9844908898577575e-05,
         7.7612264468784358e-06,
         1.1095429622466317e-05,
         8.3616663908915806e-05,
         0.00089975270417624626,
         0.00023982511928240366,
         2.3286672509000813e-05,
         9.3200126593327315e-06,
         1.1342576735294461e-05,
         0.0020624435682725442,
         0.0010008702962366531,
         0.0002703657883418606,
         0.00023786376226377,
         5.7069914172436315e-06,
         1.1546068403905606e-05,
         7.5789694491918778e-06,
         8.1976843147287075e-06,
         9.3523395417775053e-05,
         0.00015134947650750528,
         7.7367145476662925e-06,
         8.7376338641253207e-05,
         2.3554940357669694e-05,
         5.325042636810874e-05,
         4.2042322385463081e-05,
         2.5608517876453634e-05,
         3.3669479833499301e-06,
         3.1268905152230755e-05,
         0.00013512963858629073,
         3.677142480418852e-05,
         5.4624697228722143e-05,
         4.4760563700655129e-05,
         6.2610325380863324e-05,
         3.5150506861823394e-05,
         4.7754788842757951e-06,
         3.2628555959417426e-05,
         1.2744324330550606e-05,
         0.00016040280430916785,
         9.7012184978343046e-06,
         0.00017083691625573966,
         4.4242910615978043e-06,
         3.6689476557403451e-05,
         0.00012238889309191319,
         3.3244324935635753e-05,
         4.1865870405934461e-05,
         3.9631871241365104e-05,
         7.0675527490486874e-05,
         2.136445303263538e-05,
         3.9786583168771094e-05
      ],
      [
         3.8869943375333304e-06,
         7.3960271272979587e-05,
         1.3332733676653892e-05,
         7.6812775771553749e-05,
         7.1405494239596941e-06,
         2.1500912887896038e-05,
         2.9061120632164656e-05,
         9.3563223880144389e-05,
         5.4937597236225013e-05,
         4.5298800979619869e-05,
         3.0207362261520075e-05,
         2.4380983325113162e-05,
         8.7309546363198187e-05,
         1.3056074007808352e-06,
         9.0610358888739882e-07,
         6.2230181760421696e-07,
         2.5668884501469999e-07,
         4.9976862787764773e-05,
         0.00010052915854608772,
         5.5323851340463883e-05,
         9.327091921550236e-05,
         9.0838190156338456e-05,
         7.232495897219112e-05,
         7.4082006272019186e-05,
         9.8650305027294363e-06,
         1.6004105746329476e-05,
         2.2147814542791388e-05,
         1.6461680364253723e-05,
         0.00014986171912407305,
         0.00010138135142743525,
         5.1127648168646184e-05,
         3.3871063441843333e-05,
         1.6147793615084202e-05,
         3.8744320725948445e-05,
         9.3535976562531299e-05,
         1.2987368374317747e-05,
         3.3885243713633955e-05,
         1.9071817177838571e-05,
         6.9004705700172173e-05,
         6.3348481522349043e-05,
         7.5128525333265011e-05,
         8.1413039705763621e-05,
         9.1166144246960487e-05,
         0.00012713161072401837,
         6.6535497693665969e-05,
         -8.710117185022493e-08,
         7.7087457788197242e-09,
         2.616145677641924e-08,
         3.0044606429509241e-08,
         1.522528985810236e-05,
         7.8550979273772992e-06,
         6.1087939970600665e-06,
         2.5136734978100543e-07,
         1.0471372920231992e-05,
         6.18092249834921e-05,
         6.5761545344839595e-05,
         2.9114138545782695e-05,
         8.4971965534819558e-07,
         1.8312112242270427e-06,
         0.00048192498087122024,
         0.00027388435553503268,
         1.6646370805291314e-05,
         7.3419837518859979e-05,
         5.1422577397250615e-07,
         1.3963243526069174e-06,
         7.68262166920966e-07,
         1.7527169518798821e-06,
         2.9077454965353836e-05,
         9.7952926935696988e-06,
         -5.8246552954986291e-07,
         1.2637350748898775e-05,
         3.0236944693729466e-06,
         -4.2716159481865113e-07,
         2.3125548790404645e-06,
         3.8628022970254659e-06,
         4.2083011804091608e-07,
         3.7540308938137624e-07,
         3.4430589724571267e-06,
         6.4085046142000418e-06,
         9.1668377500277691e-06,
         1.758377379316306e-06,
         3.4899137725672925e-06,
         3.310460292912566e-06,
         2.4931180518646811e-06,
         1.3607635575645242e-06,
         2.1022740073188923e-06,
         4.263151077497274e-06,
         4.3666901447071699e-06,
         4.4242910615978043e-06,
         6.4110502880442757e-06,
         3.2789986931177949e-06,
         4.7333619787470884e-06,
         3.0905841760841221e-06,
         1.0201464482963026e-06,
         5.8818086144112034e-06,
         5.6136245063077589e-06,
         8.3093015130372424e-06,
         3.4769490936654441e-06
      ],
      [
         2.8958796333257102e-06,
         0.00011327971385008935,
         0.00012006934068574884,
         0.00010328282783456223,
         5.2143417590978173e-05,
         0.00011310818413254759,
         0.00016079282521454735,
         0.00080097580022960035,
         0.00045706990143410764,
         0.00033700984275858691,
         0.00026663830013910338,
         0.00016985551295574055,
         0.00021495610553575823,
         1.171225760997499e-05,
         2.0516575103255525e-06,
         1.3943930241415912e-05,
         1.6497160181031573e-06,
         0.00054614952690383394,
         0.00073526650878922737,
         0.0004080231198681648,
         0.00073998385701517101,
         0.00064929243897375903,
         0.0002060899955666552,
         0.00066971937500645508,
         0.00012579373458051517,
         0.00011277250480702539,
         0.00033123383112283831,
         0.00015866929989885633,
         0.00015819797533563507,
         0.00041525960349120033,
         0.0002326915153445313,
         0.000175413409122986,
         0.0001549144717542319,
         0.00025207082071716184,
         0.00015672393907451183,
         0.00012932472053354645,
         7.0072605791634645e-05,
         0.00012975762807578123,
         0.00021042698337224292,
         0.00059865799300905774,
         0.00080202908069021178,
         0.0004662319946210465,
         0.00019294909725495988,
         0.00043534720155059391,
         6.2886833349422002e-05,
         5.1368744737598484e-07,
         5.6284018005428199e-07,
         1.7975335700385389e-06,
         8.3718446170846044e-07,
         0.00016947759237058207,
         0.00010327074906695619,
         7.2417140943052146e-05,
         5.7930865284139195e-06,
         4.8735962341813686e-05,
         0.00035010149536124309,
         0.00012630032358408523,
         3.4958284466080398e-05,
         4.8669001887531616e-06,
         3.2050307395914463e-06,
         0.0057658283352177292,
         0.00035656403482872765,
         9.003083518188405e-05,
         0.00014023751984999631,
         4.0773535289399077e-06,
         6.6613955097930507e-06,
         7.7962148519254502e-06,
         1.1898787459755091e-05,
         3.8299438110172144e-05,
         3.9392012339580629e-05,
         1.9442270844883496e-05,
         5.0836709533034512e-05,
         2.1635048123807682e-06,
         2.988203498128692e-05,
         2.7118846550742429e-05,
         1.0234270706583791e-05,
         7.8589772806118367e-06,
         2.5531839136846824e-05,
         0.00057151628056176251,
         6.6303422111006717e-05,
         5.3520496010780045e-05,
         2.0844014580004788e-05,
         4.1553702581099676e-05,
         9.6971081808231664e-06,
         5.2273435453322705e-06,
         8.7679388239741441e-06,
         5.3148880651993254e-06,
         3.9679359653519942e-05,
         5.300334533426507e-06,
         3.6689476557403451e-05,
         3.2789986931177949e-06,
         6.2127107222902618e-05,
         5.3053225107184963e-05,
         1.7892575722698719e-05,
         1.3785221561325901e-05,
         9.8254901896791609e-05,
         8.4758301518043677e-05,
         1.7166753256844941e-05,
         6.4473790578905446e-05
      ],
      [
         2.2466301278044143e-05,
         0.00021544409126433067,
         9.6812956361558991e-05,
         0.00011710614438912171,
         0.00010857631657580603,
         0.00015154182081793453,
         0.00040548471703001296,
         0.0010576519223774957,
         0.0006583657260010858,
         0.00081380060549683013,
         0.00048663821478096413,
         0.00050749725859210171,
         0.0004354299402323408,
         2.3532699680519185e-05,
         1.0967556435813542e-05,
         2.1884819521311333e-05,
         1.7815336791396263e-06,
         0.0015004916306358849,
         0.0025241520968455698,
         0.0012453610801764535,
         0.0024329317799549914,
         0.0020887183349055064,
         0.0007106104337114001,
         0.0022468343153536556,
         0.00043469547903691574,
         0.00015989783728828058,
         0.00044773304145334869,
         0.00025068791754677151,
         0.00022209221231973538,
         0.0010531858383390649,
         0.00048293629619248341,
         0.00052102711229584555,
         0.00034489148458853228,
         0.00068608575307797445,
         0.00038777346765866223,
         0.0003276978943775056,
         0.00016719962821276521,
         8.9675857321799989e-05,
         0.00024011131414157968,
         0.00095822574780523749,
         0.0010082141033391475,
         0.0015867570680460762,
         0.00028889161098610383,
         0.0013752553711712902,
         4.4151707711777397e-05,
         2.945114615719719e-06,
         1.7687549497688669e-06,
         1.7260730809101458e-06,
         1.1746832363406986e-06,
         0.00018374306560132607,
         0.00010662400745928415,
         7.8995064844447396e-05,
         9.5510010746929305e-06,
         0.00011815447253194239,
         0.00056742539829546116,
         0.00018847175258838924,
         4.5249956297845653e-05,
         1.1705707351302376e-05,
         1.1898547576807794e-05,
         0.0069382121849152793,
         0.0011969762467988639,
         0.00026673595736985021,
         0.00026612796151494683,
         6.1647420949283177e-06,
         1.1032024172996497e-05,
         1.5304379401783022e-05,
         2.1978862536000094e-05,
         0.00010064105739223766,
         0.00010893476651901518,
         2.8606606814594707e-05,
         9.287217894011796e-05,
         3.1767499826072928e-05,
         7.5990261717673936e-05,
         4.665000587895216e-05,
         2.0698248489858722e-05,
         1.4882086795556085e-05,
         4.135656822510014e-05,
         0.0012175301606267355,
         0.0001146824067193214,
         0.00012078027763856687,
         3.8351610363840734e-05,
         8.3783395746200547e-05,
         2.916462392580068e-05,
         8.6976519416315137e-06,
         2.4043789162408415e-05,
         1.3104602150597186e-05,
         0.00013291112792059433,
         1.41062018984748e-05,
         0.00012238889309191319,
         4.7333619787470884e-06,
         5.3053225107184956e-05,
         0.00017771930076700154,
         4.2649403828090038e-05,
         3.5463119236908063e-05,
         0.00016644408088042797,
         0.00015062489762418128,
         3.0125177785631263e-05,
         0.00011024911367895482
      ],
      [
         4.1123420457151825e-06,
         6.6248623027628843e-05,
         2.6363812300446729e-05,
         5.8960159357571211e-05,
         4.8786121654601266e-05,
         0.00010284208495791507,
         0.00014743960865794075,
         0.00066202737772773172,
         0.00033342263372427509,
         0.00016421962038951245,
         0.00016115976320584926,
         0.00014315059511328491,
         0.00017654446378214113,
         6.9962822749053157e-06,
         5.7704355253164903e-06,
         5.2513364059211448e-06,
         4.1597359671066621e-07,
         0.00043140243917118244,
         0.00072898623205083952,
         0.00044757704244827959,
         0.00061551288305464224,
         0.00064781563209128441,
         0.00019768448187827074,
         0.00063363268938071871,
         0.00012591259700151877,
         4.8413409139308979e-05,
         0.00013901315433772414,
         0.00014355892903287684,
         0.00016437895451088997,
         0.00052104854493792625,
         0.00013406598961363306,
         0.00017069834769120257,
         0.00017465296371088612,
         0.00027607449584199259,
         0.00012081630926843062,
         0.0001550334098180928,
         5.9152795800494491e-05,
         5.0173197151560569e-05,
         7.214760896438727e-05,
         0.00049171699184350783,
         0.00057074762669091848,
         0.00046411562606878218,
         0.00013078553168137283,
         0.00041258988750530524,
         4.1713672118426221e-05,
         1.7045028302679331e-07,
         2.9393095198460697e-07,
         3.4924305479619375e-07,
         7.3822778354041959e-09,
         8.903659460100509e-05,
         4.565729101285076e-05,
         4.7004430423415808e-05,
         -3.8463465112130582e-07,
         2.8260444055267672e-05,
         0.00023777608341869999,
         8.4088763538346141e-05,
         3.8278148725364274e-05,
         3.5649468379438284e-06,
         2.9303547215675331e-06,
         0.0031112507981086515,
         0.00035577909886508276,
         9.9305662707112357e-05,
         8.7613081807014074e-05,
         2.3929940169129932e-06,
         3.8116848457784176e-06,
         6.871289440284905e-06,
         1.3424043907389354e-05,
         4.0068163658276299e-05,
         3.6374379345563806e-05,
         1.8996993646495667e-06,
         1.8066329005561333e-05,
         7.5639628150150241e-06,
         1.0820967682799527e-05,
         1.7206174513526128e-05,
         8.0520434848165981e-06,
         -9.5436947712516823e-07,
         8.1186320436369653e-06,
         6.4265245390431955e-05,
         4.3667306388575712e-05,
         5.8853664689152284e-05,
         9.9720547009741177e-06,
         2.9107377786468779e-05,
         8.7163450512139935e-06,
         3.1164129745717258e-06,
         7.1012901320664365e-06,
         3.3328944715118466e-06,
         3.8229031889097777e-05,
         5.3056927352746152e-06,
         3.3244324935635753e-05,
         3.090584176084123e-06,
         1.7892575722698719e-05,
         4.2649403828090038e-05,
         3.1537765563153791e-05,
         1.2577220547797895e-05,
         1.5634851847548778e-05,
         2.0717635437324095e-05,
         6.6185838370899983e-06,
         2.0922653945956577e-05
      ],
      [
         5.0957415551402088e-06,
         3.6479848446738736e-05,
         4.1524064942741469e-05,
         4.4065164533878905e-05,
         3.5962914163733311e-05,
         4.3087106972706059e-05,
         8.6986860620730412e-05,
         0.00025057360001924406,
         0.00016337742148280071,
         0.00023846914252107759,
         0.0001826369383494136,
         0.00018774894152667759,
         0.00014797958879859746,
         9.2311016826347059e-06,
         1.6940896417754216e-06,
         9.1966613214473293e-06,
         1.0989563576115054e-06,
         0.00040794263812111119,
         0.00087130118340031197,
         0.00035654708874728521,
         0.00079235444983389008,
         0.00073819711473727611,
         0.00021418117274489741,
         0.00076827872224874058,
         0.0001493265905631718,
         4.5680970548664314e-05,
         9.0989999704209435e-05,
         4.7563105629183574e-05,
         8.8802043051646091e-05,
         0.00023573727030862184,
         0.00012383519657106946,
         0.00014345674085683156,
         9.8229074887893031e-05,
         0.00014252458851425043,
         0.00010289584279572524,
         7.7248252096335143e-05,
         5.7649001725358466e-05,
         3.716914832903043e-05,
         6.5466756894155329e-05,
         0.00022409565842402215,
         0.00021309239924007672,
         0.00053505586571304356,
         0.00010893438488310433,
         0.00046002295353909077,
         9.1147541586786889e-06,
         3.8395972541871826e-07,
         3.5364884062775933e-07,
         8.6368557762162792e-07,
         4.1574208726684782e-07,
         4.7743534164219388e-05,
         3.3572921978473605e-05,
         1.9464976621818181e-05,
         5.0737471663470984e-06,
         3.6141907783884038e-05,
         0.00023090110658592448,
         6.1352148746306564e-05,
         1.1219995863415488e-05,
         2.9569970493879043e-06,
         2.2469599270421177e-06,
         0.0016160846386086406,
         0.00026057742882599252,
         7.653192334986635e-05,
         6.2580307330643018e-05,
         2.1248548437651828e-06,
         3.9648130067200895e-06,
         3.6255907826703096e-06,
         3.4950083759462967e-06,
         3.0866466945664479e-05,
         3.8024157180684396e-05,
         7.942055308822036e-06,
         2.6877934817974772e-05,
         6.181214786274001e-06,
         1.2552808659103578e-05,
         1.6595505797382154e-05,
         7.0688337523342278e-06,
         7.4798214430075398e-07,
         8.0727897148013599e-06,
         1.3453949637823017e-05,
         1.7389945622014502e-05,
         2.2619234372247461e-05,
         1.1963308264783473e-05,
         1.5495181274460804e-05,
         8.8878527709122956e-06,
         1.3608343334425291e-06,
         8.5748599750659644e-06,
         3.159775375177552e-06,
         4.1833805565990295e-05,
         2.7865730079593349e-06,
         4.1865870405934461e-05,
         1.0201464482963026e-06,
         1.3785221561325901e-05,
         3.5463119236908069e-05,
         1.2577220547797895e-05,
         1.6376279208277243e-05,
         1.1773231727003936e-05,
         1.7765109442422789e-05,
         4.266281816854969e-06,
         1.0065677936430537e-05
      ],
      [
         9.7929247643360446e-06,
         0.00024293049318158198,
         0.00037188774084860555,
         0.00013287330532593924,
         5.4511240315379481e-05,
         0.00021002442649788129,
         0.00025484188520425593,
         0.00056575322460436007,
         0.00040577265115549562,
         0.00041844687121954296,
         0.00015722560526033449,
         0.0001316967213568911,
         0.00014969022031505994,
         1.2396899813186114e-05,
         3.8679752765349493e-06,
         1.3507187921599522e-05,
         6.0285157381636257e-06,
         0.00062392410065243581,
         0.00039657967587259404,
         0.00022377732060139554,
         0.00064483232054232318,
         0.000347640258730455,
         0.00019747122418275562,
         0.00053640295727681083,
         8.0904193315886245e-05,
         0.00021444922211570139,
         0.00033311047496159703,
         0.00015109712745964824,
         0.00021392672321516812,
         0.00020678797272683725,
         0.00038839841892579952,
         0.00017584492569482578,
         0.00010179860235842074,
         0.0002937884433082701,
         0.0002853370806303464,
         9.9276262530085646e-05,
         0.00010579627501358686,
         9.5145025389028646e-05,
         0.00028840342886852425,
         0.00038589415940735219,
         0.00056700185191932634,
         0.00038430765686924717,
         0.00025803706809134753,
         0.00033039497064943628,
         0.00018066748746539763,
         -1.0675806345371159e-06,
         1.4985411845496207e-06,
         2.7602079127201963e-06,
         8.6547494704997132e-07,
         0.00023912104393095188,
         0.00012790963047258874,
         6.7405902612780954e-05,
         1.6091134104158919e-05,
         0.00023612637800702837,
         0.00057501305144936796,
         0.00012337823034989654,
         8.7397773379847431e-05,
         2.1262696003828258e-05,
         8.8886665117693451e-06,
         0.0064029548738986719,
         0.00093503557579789663,
         0.00011268043006960218,
         0.00048876472884938572,
         1.0589583380475902e-05,
         1.9096321469592325e-05,
         5.20465204706798e-06,
         8.0456103599729669e-06,
         5.1722706035178134e-05,
         7.9503577029540931e-05,
         2.6619456086819042e-05,
         0.00010285386871850291,
         1.6637477233029048e-05,
         0.00013919106308263914,
         2.4001403457408188e-05,
         1.3491505133484838e-05,
         7.0113797818678226e-05,
         9.4506572990254724e-05,
         0.0039948591092815785,
         0.00027263721117939591,
         0.0001304913710237394,
         4.5214696843814068e-05,
         0.00012245097305185897,
         2.0491256969471835e-05,
         2.6812423170490081e-05,
         8.3471722546771781e-06,
         2.4126108637500057e-05,
         6.0190377889047817e-05,
         2.6610764405303335e-05,
         3.9631871241365104e-05,
         5.8818086144112034e-06,
         9.8254901896791623e-05,
         0.00016644408088042797,
         1.5634851847548778e-05,
         1.1773231727003936e-05,
         0.00085450813294393486,
         0.00059444541583577692,
         6.9345729923141211e-05,
         0.00049367886658553922
      ],
      [
         2.9401990808128182e-05,
         0.00012277781895454472,
         0.0001570555997915655,
         0.00022236754587731452,
         4.4169956282013161e-05,
         0.00039506240449508202,
         0.00033148244994577099,
         0.0002894896800127967,
         0.00026016148305372464,
         0.00035788672155538366,
         0.00022451621508198086,
         0.00031880759208206171,
         0.00043257416354699119,
         1.2992200421546721e-05,
         3.9395313207067552e-06,
         9.0677034950573586e-06,
         8.9359311735674076e-07,
         0.00070149355646722297,
         0.0013046923397625971,
         0.00051469926201232999,
         0.0013065571391268763,
         0.00092499313671281526,
         0.00040815362633210355,
         0.0011866243439614906,
         0.00020910483860213911,
         0.00012773025479781197,
         0.00014668143452570607,
         7.8132425866780686e-05,
         0.00032066865860228694,
         0.00063551820880542224,
         0.00021966124794351482,
         0.0002556650344238806,
         0.00015896458304000602,
         0.00034915129144416504,
         0.00023840844534259278,
         0.0001219489695510997,
         8.612328109515948e-05,
         0.00020085267007061754,
         0.00030653959667866539,
         0.00035632197298750463,
         0.0002355801736155859,
         0.0009223546729756366,
         0.00015279579365748641,
         0.00072133700186418682,
         9.9879786789002612e-05,
         3.1349531359558275e-06,
         1.8277367787488018e-06,
         1.3446397450986832e-06,
         8.6611576663473851e-07,
         7.4207922815062378e-05,
         7.2563088470365748e-05,
         2.2520660204262595e-05,
         1.8009131617903408e-05,
         0.00019781855072316206,
         0.00047789043795645584,
         0.00019387648740371054,
         0.00010656927597534241,
         1.793317728500163e-05,
         1.16330272829939e-05,
         0.0028426495976465816,
         0.0010550716335697809,
         0.00010422285893551654,
         0.0005027241429850567,
         8.1898371662197198e-06,
         2.3417638048946268e-05,
         5.7393897164292551e-06,
         6.0507717513952809e-06,
         0.00010181350594645958,
         0.00014659455042326233,
         1.0821033941243794e-05,
         9.8280145922814184e-05,
         4.6832836954360623e-05,
         0.00011574349606279073,
         2.3095505687428182e-05,
         2.0049075509304939e-05,
         5.6752376774749388e-05,
         6.4833400369744052e-05,
         0.0044546760158155722,
         0.00021149161117876438,
         5.3439454860193186e-05,
         5.4952567570767401e-05,
         0.00010368056834089226,
         2.744789962899971e-05,
         2.0476398134572926e-05,
         1.2105312879007818e-05,
         2.295698310535959e-05,
         8.7994243210691968e-05,
         2.6211961586516257e-05,
         7.0675527490486874e-05,
         5.6136245063077606e-06,
         8.4758301518043677e-05,
         0.00015062489762418128,
         2.0717635437324095e-05,
         1.7765109442422789e-05,
         0.00059444541583577671,
         0.00061093646530616607,
         7.3617141295473053e-05,
         0.00043080746156667411
      ],
      [
         1.4188144735232597e-05,
         0.00017261808279411893,
         5.150179977301174e-05,
         0.0001669726909000961,
         1.383227249926747e-05,
         0.00013032811705101377,
         0.00012905652446288217,
         0.00020033316423096086,
         0.00013665080662106079,
         0.00014483458398893104,
         6.8545611851116933e-05,
         0.00010586001814178043,
         0.00021006098658164752,
         6.7924443904353951e-06,
         4.3271378166615399e-06,
         3.461071219693064e-06,
         3.3785405813667467e-08,
         0.00026950087901770573,
         0.00052660090576634681,
         0.00016491390903722417,
         0.00038227178193613281,
         0.00039452422762707132,
         0.00025180065056734386,
         0.00033337120004213911,
         8.1760880877976874e-05,
         3.8712429270897716e-05,
         0.00012039690947389156,
         5.1668417066615558e-05,
         0.00037969570143388037,
         0.00032745144441010201,
         0.00015962764893822257,
         0.00011987468166553584,
         7.0321576227327416e-05,
         0.00014524864746663332,
         0.00021356133503619258,
         5.870561014660145e-05,
         8.5485375739655046e-05,
         0.00013067392041443877,
         0.00022753856783444963,
         0.00021854316177895007,
         0.00024907230775163096,
         0.00032177373623048188,
         0.0002092278251380183,
         0.00043840450514793161,
         0.00012314976541642241,
         4.2080334440042373e-07,
         1.4243342943810639e-07,
         2.8756324395660849e-07,
         4.2633268307263363e-07,
         4.4478938315233079e-05,
         3.2740879813844122e-05,
         1.961801840285958e-05,
         4.7593466458953325e-06,
         4.067636764704659e-05,
         0.0001878707687878197,
         0.00018280028375773988,
         7.2966901063523497e-05,
         3.7062379101630008e-06,
         6.788767221454155e-06,
         0.0016621578474610042,
         0.00066913373675245085,
         5.1242330097950305e-05,
         0.00019643253181869953,
         2.9310082611465839e-06,
         7.5639307355984101e-06,
         1.8387979005826393e-06,
         3.751772814693607e-06,
         6.6813637736360708e-05,
         3.9107115786980383e-05,
         -9.9338733818768313e-06,
         4.3858048740948207e-05,
         1.3706595590314676e-05,
         1.0546595503920437e-05,
         1.4299191233494909e-05,
         1.1876418656922533e-05,
         8.299139803340328e-06,
         6.4386399718881622e-06,
         0.00057289531342532922,
         4.7298524098744526e-05,
         3.2098963908043203e-05,
         3.8126665665809258e-05,
         2.3914886338179062e-05,
         9.17354407181775e-06,
         6.7891539937484718e-06,
         3.6626143436114501e-06,
         4.5521524658467645e-06,
         2.2451856447530617e-05,
         1.0973884065413349e-05,
         2.136445303263538e-05,
         8.3093015130372424e-06,
         1.7166753256844941e-05,
         3.0125177785631263e-05,
         6.6185838370899983e-06,
         4.266281816854969e-06,
         6.9345729923141211e-05,
         7.3617141295473053e-05,
         6.6004888129533079e-05,
         3.9791483491026125e-05
      ],
      [
         2.9527684419535627e-06,
         4.4749612683414448e-05,
         0.0001645507381230906,
         3.4007829432214027e-05,
         4.7673137848586958e-05,
         0.00018216475462880683,
         0.00015392162869647246,
         0.00019498766622208001,
         0.00011702955781077903,
         0.00014925608490182034,
         0.00013592226506204335,
         0.00013331620873154756,
         0.00014220385438453782,
         7.4410779693860003e-06,
         9.5284774419134875e-07,
         6.0533351720221976e-06,
         2.0614115876471155e-06,
         0.00048228903593844461,
         0.00062270616679423391,
         0.00027803569005908858,
         0.00062590852615856593,
         0.00049516759589713732,
         0.00014472449754753206,
         0.00061853603733754716,
         9.1822881604291715e-05,
         0.00012888294635535311,
         0.00010972162167168352,
         5.6724556817315225e-05,
         8.1653980691073893e-05,
         0.00031119985758230222,
         0.00018625045978260625,
         0.0001934406895534493,
         0.0001410156586973094,
         0.00024667589777920863,
         0.00011962264988115655,
         9.4632242104623118e-05,
         3.6361175193025966e-05,
         6.4678194277247047e-05,
         8.9768232525811226e-05,
         0.00020482453166942378,
         0.00015458979931191809,
         0.00046911439112520538,
         9.2206228314023047e-05,
         0.00033575320524573799,
         8.2474976179599228e-05,
         8.3766283054381929e-07,
         1.300861204122677e-06,
         6.4524001724939634e-07,
         2.2885428253851105e-07,
         0.00010414696452146231,
         5.2249428710819056e-05,
         1.934256207501115e-05,
         8.2576330881739756e-06,
         0.00011656140476870539,
         0.00040147453341305756,
         6.6867825890602024e-05,
         4.6467627177214894e-05,
         1.192576394019397e-05,
         3.706775308531055e-06,
         0.0023309205780230251,
         0.00047070178851939932,
         7.2827753044293263e-05,
         0.00031383249839970942,
         5.8646248895750351e-06,
         1.3410927249220195e-05,
         3.8826919638563688e-06,
         5.1795345570789088e-06,
         3.8684414128633239e-05,
         8.0143721730422789e-05,
         1.5416247967979049e-05,
         5.9165613439251958e-05,
         1.6924382765859314e-05,
         8.6116140093466369e-05,
         1.6086920756583406e-05,
         9.5051529918942113e-06,
         3.7913358234187771e-05,
         5.3267815038874007e-05,
         0.0032935070915938612,
         0.00016855111765373251,
         5.8048056771466906e-05,
         9.2892412720222708e-06,
         7.8567295713420705e-05,
         1.8042435963336759e-05,
         1.7751449835797924e-05,
         8.4913250521092598e-06,
         1.7257050624339154e-05,
         5.6455556152939505e-05,
         1.7669563695154444e-05,
         3.9786583168771094e-05,
         3.4769490936654441e-06,
         6.4473790578905446e-05,
         0.00011024911367895482,
         2.0922653945956577e-05,
         1.0065677936430537e-05,
         0.00049367886658553922,
         0.00043080746156667411,
         3.9791483491026125e-05,
         0.00036804353816279213
      ]
   ],
   "nAmps" : 23
}


==> Supplemental/BuToKpPipPimKM.json <==
{
   "README": " nAmps: Number of contributions to the total amplitude \n AmpNames: Ordering of contributions in all results \n RawResult: Raw fit result with ordering, x, y, Dx, Dy \n FFPhase: Result with ordering, B+ fit fraction, B+ phase, B- fit fraction, B- phase \n Arg: CP-conserving phases \n Darg: CP-violating phase differences \n FFAcp: Quasi-two-body result with ordering, Fit fraction, Acp \n IF: Interference fractions \n IFp: B+ interference fractions \n IFm: B- interference fractions \n AcpIF: Asymmetry of interference fractions \n *Cov: Associated covariance matrix \n *Err: Associated uncertainties \n",
   "AcpIF" : [
      [
         -0.011731105161607058,
         -0.001935014704624591,
         0.0098544631581484639,
         -0.0040755779916193868,
         0.00061258198716066675,
         0.013681619470283908,
         -0.0084994972443605578,
         5.4569089268046641e-05,
         -0.00042949691950389769,
         0.0031343821369876276,
         -1.8943039145829154e-05,
         -0.0045689579009737368,
         4.5416871761123413e-05,
         0.0001328151654303896,
         -9.6051395630842871e-05,
         1.1411991462367084e-05,
         -0.0058364874683712745
      ],
      [
         0.0,
         0.0079815099091767316,
         0.40839209368711538,
         0.011080928550290428,
         0.0013153886683287895,
         0.021150914405834349,
         -0.0075100867967893012,
         0.00019692633343240592,
         -0.019605583213957258,
         -0.012528503821003191,
         -0.00029566857609920904,
         0.018632876742460606,
         7.5016832069911725e-05,
         -2.6999787317239091e-06,
         -1.5334348619353789e-05,
         -2.0494769624664841e-05,
         0.0023064455209343034
      ],
      [
         0.0,
         0.0,
         -0.11335829935958606,
         0.0030509437143013312,
         -7.4008563269964634e-05,
         -0.0052327741203132454,
         0.064302190016047242,
         -0.00046639928703508411,
         0.037316953343437417,
         0.0040926485190631657,
         2.5295000710357941e-05,
         0.0038340235232575104,
         -0.0035532275245525823,
         -4.4371255610278941e-05,
         -0.00012326692362201009,
         -8.0050679312282242e-05,
         -0.00040803490612160986
      ],
      [
         0.0,
         0.0,
         0.0,
         0.090229800941327307,
         -0.021989808409455448,
         0.030069842716765157,
         -0.017710689835672078,
         0.0093036369892857962,
         -0.00010384539262828719,
         1.1823372182149419e-05,
         -0.00045841169080972424,
         1.7858088141164344e-05,
         -6.2145489720273716e-06,
         -0.0089867128563566774,
         -0.061612580378917176,
         -0.010798898887683666,
         -0.00073470840468579392
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         -0.0076305345934899616,
         -0.01126673761837981,
         0.023938112564695559,
         0.00078999468648631617,
         -2.7609441808222842e-06,
         1.2143057764437163e-05,
         0.010160104043992828,
         -1.9916087753592645e-05,
         -1.4904978673415495e-06,
         0.00036640494998001942,
         -0.000769885137137134,
         -0.00016542728530775483,
         1.2312090966475704e-06
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.026849549492898212,
         0.26325180899498229,
         0.017415129169399659,
         -0.00040893327432257529,
         -0.00032852901216530624,
         0.032877209043079308,
         -7.5289921721353488e-05,
         2.3917947497075111e-05,
         0.011612177674654544,
         -0.013957433757162947,
         0.0047188094342612875,
         -0.00025730682561113648
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.25016413919765634,
         -0.012687137176876339,
         0.00013703556549864092,
         0.00065233898856477662,
         -0.034717976103480395,
         -4.7209398588436259e-05,
         -7.9917327199513856e-06,
         -0.0095387269420276199,
         -0.00025691666547060624,
         -0.011442274553149535,
         9.5552119402537116e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.039739282634179411,
         -0.021939947935476243,
         -0.0024622457249237274,
         -0.00022769643711042866,
         0.0060402707423358563,
         6.02570873795593e-05,
         5.8487765081611511e-06,
         -0.00012530182882147296,
         -5.3853247051859914e-05,
         0.0047117273033945844
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.13408992022759858,
         0.13614890652523098,
         -0.019544319715500563,
         0.00021262625881399502,
         -3.5400811982688857e-05,
         -0.00032176674103019648,
         0.018311758557461144,
         0.01085838542930285,
         0.00013570044889047735
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.25247063216696181,
         -0.0001102710254197852,
         -0.00010156674949977581,
         -3.2931064833750836e-05,
         0.0015230681258918712,
         0.0030939868485857789,
         0.012232855511462687,
         -4.2146327602336588e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.31122593474483529,
         -0.017003396514312489,
         -0.00056663721314178129,
         8.3735517633819065e-05,
         0.0001106194033169224,
         -0.00072553423884108494,
         -0.0014983134488737242
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.1589062999233776,
         -1.399694559631002e-05,
         -0.0012252908412801829,
         -0.0078211199425211562,
         -0.010612708346760043,
         -2.4212450458207473e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0090557948580300713,
         -0.0020888779825175376,
         -0.0014123004879491152,
         -0.0006700495286909449,
         4.6030975252561737e-05
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         -0.040205941458338612,
         -0.0082949323032244504,
         -0.0038542090622817183,
         0.03962863202988412
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.030703262507354046,
         0.001545668401158452,
         -0.0068728759596883432
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.004644575626599646,
         0.0026000765993159087
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.017250077032044661
      ]
   ],
   "AcpIFErr" : [
      [
         0.39985967043292658,
         0.15804400489066289,
         0.056144761166605668,
         0.038169059190616618,
         0.0023175247469463304,
         0.031542619992184544,
         0.030890441581681853,
         0.00017171748308920728,
         0.027811392472105775,
         0.016399891886715708,
         7.4248657332020586e-05,
         0.018510045562503161,
         0.0045366122485939707,
         0.0016698266678312006,
         0.0022237759640726129,
         0.00035791067082208058,
         0.011597830874360233
      ],
      [
         0.0,
         0.18017852756029254,
         0.25993469254815244,
         0.027359073440982769,
         0.0022665062583254085,
         0.030883453516746238,
         0.01761290783807418,
         0.0014244117183138943,
         0.015243635691980662,
         0.0057262076485215946,
         0.00025200538169757282,
         0.011572908577376782,
         0.0049847804362928398,
         0.00090558980169220724,
         0.0020495957196735681,
         0.00020243243649524943,
         0.06213598103479645
      ],
      [
         0.0,
         0.0,
         0.10592657924114973,
         0.058863790501510159,
         0.0032627076801488128,
         0.036501082970166417,
         0.024538060004742835,
         0.0010002192219801056,
         0.028907048455812129,
         0.0097015181912374019,
         0.00018556903132829593,
         0.016004292175420685,
         0.0073312062392071678,
         0.00040278615607876935,
         0.0014906456198106658,
         0.00022900082892749802,
         0.038687458404557881
      ],
      [
         0.0,
         0.0,
         0.0,
         0.55193769900640866,
         0.05220659785112132,
         0.11233369840140436,
         0.083736380784823289,
         0.025811259419859615,
         0.00014900103962445129,
         0.00016195954860892574,
         0.046282865190672359,
         2.6891800745803012e-05,
         2.402109197229789e-05,
         0.13867003576090209,
         0.30582719931504482,
         0.037281450171945327,
         0.0035363176775379283
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.057687168014326641,
         0.011008798577381509,
         0.0074262896374834332,
         0.0020809425078613013,
         4.8691807314573074e-05,
         1.6200138713365637e-05,
         0.0031410149777703726,
         1.2692104724457919e-05,
         4.9155954295432736e-06,
         0.0088008946967536219,
         0.010064697072817159,
         0.0015103927309049552,
         0.00043894539178068341
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.13836463931281603,
         0.11976746854442215,
         0.021609999903501615,
         0.00028900987809404784,
         0.00027252344767987667,
         0.017036261053812264,
         4.1919162955966385e-05,
         1.2997719489558826e-05,
         0.085612968248724594,
         0.1847951797515919,
         0.01392717606988687,
         0.0020557160220795456
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.09332977168825636,
         0.012859562774612388,
         0.00015030438870367225,
         0.00014271574904264813,
         0.0086228918519975269,
         0.0001088688277017335,
         8.3396787512032249e-06,
         0.064357885487547145,
         0.1063382937651383,
         0.012655711910777301,
         0.00099738612072012992
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.27842565669849045,
         0.012103362058355254,
         0.010052842597158659,
         0.0006333407397321961,
         0.010900092614534087,
         0.004300290901595197,
         0.0015734166156716799,
         0.0011158246377803911,
         0.0002565848924861127,
         0.043393902780023925
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.24075582247470953,
         0.091416823172142281,
         0.0077532635651586341,
         0.00015115508465329825,
         3.6024022401896357e-05,
         0.065760963037048328,
         0.085287744082280695,
         0.016540760389015911,
         0.0017062248258761974
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.064202825872169605,
         0.0071646122813681865,
         0.00010075115338718017,
         2.3309035058498805e-05,
         0.016850129609995875,
         0.036276992676483898,
         0.0041175035608192719,
         0.00055616945119827462
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.08050940980921098,
         0.018016689452679518,
         0.0026096880930363093,
         0.00060007134059745061,
         0.0019361575698878994,
         0.00046257192304441467,
         0.087946812292979987
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.067063123216920095,
         1.2708750355451507e-05,
         0.018863687985117929,
         0.039538504941584555,
         0.0077161095498644592,
         0.00016511735355156812
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.07937162332629813,
         0.028071969552062495,
         0.028323546941894231,
         0.0039214767532837896,
         0.0099756605099179298
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         2.3533153701099385,
         2.7152768399846656,
         0.29022633754461918,
         1.4522823873470054
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.5217996305371053,
         0.34913096195164461,
         1.735615131151548
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.11305754651281924,
         0.033134242245721118
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.0258284308839012
      ]
   ],
   "AmpNames" : [
      "$K^*(892)^0$",
      "$K^*(1410)^0$",
      "$K^*(1680)^0$",
      "$\\rho(770)^0$",
      "$\\omega(782)$",
      "$\\rho(1450)^0$",
      "$\\rho(1700)^0$",
      "$K_2^*(1430)^0$",
      "$f_2(1270)$",
      "$f_2^\\prime(1525)$",
      "$K_3^*(1780)^0$",
      "$\\rho_3(1690)^0$",
      "$\\chi_{c0}(1P)$",
      "$(K^+\\pi^-)_{\\rm Res}$",
      "$(K^+\\pi^-)_{\\rm ER}$",
      "$K_0^*(1950)^0$",
      "K-matrix"
   ],
   "Arg" : [
      0.0,
      -51.756164489867665,
      156.670107287197,
      -30.227186249368899,
      87.68645183786002,
      103.37359652824269,
      65.74648908582131,
      93.641848888442155,
      149.53783404853988,
      5.3140077150672962,
      -106.10466466136697,
      -95.323390793541336,
      116.06058033605896,
      81.559410950016257,
      -76.361783795511357,
      -16.502005264474636,
      0.0
   ],
   "ArgCov" : [
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ],
      [
         null,
         32.777123794252802,
         13.057767711418114,
         14.989578307586399,
         -3.4364208360551456,
         -8.6875314640992887,
         20.059812138031063,
         4.4782117324661677,
         8.1661080591231308,
         76.262794169655166,
         15.745016393067413,
         3.4261082578581359,
         -1.7330569576429238,
         22.837345384258672,
         15.017689468461613,
         9.3453128730783046,
         null
      ],
      [
         null,
         13.057767711418117,
         217.86487646117226,
         10.807426655414305,
         17.380892373585034,
         32.077343012319822,
         6.7490207724842008,
         6.0815790579957145,
         -0.96637191544179757,
         24.4720153960258,
         80.720277984635572,
         34.977653797222942,
         16.376001546795678,
         62.759610993143326,
         31.469601472414904,
         25.181669395492492,
         null
      ],
      [
         null,
         14.989578307586401,
         10.807426655414307,
         20.086184359542735,
         7.5599531756142895,
         -4.17659737995303,
         9.2268961997707333,
         5.1105575311805058,
         8.1250651427371672,
         62.841839305103619,
         25.450852092688905,
         5.8089907004568335,
         -0.29257945450308354,
         15.539068740934193,
         11.012391799538563,
         18.352958333142677,
         null
      ],
      [
         null,
         -3.4364208360551456,
         17.380892373585034,
         7.5599531756142904,
         38.379286830119867,
         10.519379183878103,
         -2.8992408106828687,
         3.3434689122180936,
         2.686973173929704,
         -1.5527572745840796,
         21.865699427405488,
         5.9320813231940157,
         0.95686388342319162,
         -3.4075722178049537,
         -1.8712215734675706,
         14.664214956344461,
         null
      ],
      [
         null,
         -8.6875314640992904,
         32.077343012319822,
         -4.17659737995303,
         10.519379183878103,
         42.045656220232459,
         4.6056805226112667,
         5.4160233192902361,
         1.2087958230251039,
         -14.366983742890783,
         14.858814132946193,
         20.93414825838703,
         4.4171306315745316,
         -5.5621190305337125,
         -3.8348302909568992,
         11.255785397156554,
         null
      ],
      [
         null,
         20.059812138031063,
         6.7490207724842,
         9.2268961997707351,
         -2.8992408106828691,
         4.6056805226112658,
         121.40734235620087,
         3.2965242749233568,
         10.89199689672683,
         93.580446938892507,
         16.881055659423346,
         20.696754147674014,
         -1.8517028471113233,
         20.950033698359135,
         12.921759533256365,
         0.94975973590910723,
         null
      ],
      [
         null,
         4.4782117324661677,
         6.0815790579957127,
         5.1105575311805058,
         3.3434689122180936,
         5.4160233192902369,
         3.2965242749233568,
         4.5249494368802416,
         3.0768324112560519,
         13.892845855708305,
         9.0530653377280732,
         6.0839639519498938,
         1.380326083445004,
         1.4715432113218303,
         2.711579695071725,
         9.2983834172180746,
         null
      ],
      [
         null,
         8.1661080591231308,
         -0.96637191544179801,
         8.1250651427371672,
         2.6869731739297036,
         1.208795823025103,
         10.89199689672683,
         3.0768324112560528,
         12.210581235761524,
         47.448689910589053,
         5.7694946137745351,
         7.9986828508080778,
         -0.35538072861269332,
         3.7487252780669444,
         3.1141784254494955,
         5.4767405263810796,
         null
      ],
      [
         null,
         76.262794169655166,
         24.4720153960258,
         62.841839305103619,
         -1.552757274584085,
         -14.366983742890785,
         93.580446938892507,
         13.892845855708305,
         47.448689910589053,
         511.3106868858772,
         65.602781043487084,
         38.601995213030492,
         -9.9321555665537851,
         82.898441649165306,
         56.671724318344488,
         36.255413086054219,
         null
      ],
      [
         null,
         15.745016393067415,
         80.720277984635572,
         25.450852092688905,
         21.865699427405488,
         14.858814132946193,
         16.88105565942335,
         9.0530653377280732,
         5.7694946137745351,
         65.602781043487084,
         136.08201174355193,
         18.271863764691602,
         5.5460366087341857,
         39.744070516876292,
         21.436610638784927,
         37.222229951909881,
         null
      ],
      [
         null,
         3.4261082578581359,
         34.977653797222942,
         5.8089907004568335,
         5.9320813231940157,
         20.93414825838703,
         20.696754147674014,
         6.083963951949892,
         7.9986828508080769,
         38.601995213030484,
         18.271863764691602,
         40.652456524329864,
         5.0981852899397051,
         12.937953565178674,
         9.9157927893561109,
         10.560578547400208,
         null
      ],
      [
         null,
         -1.7330569576429242,
         16.376001546795674,
         -0.29257945450308398,
         0.95686388342319162,
         4.4171306315745316,
         -1.8517028471113237,
         1.380326083445004,
         -0.3553807286126931,
         -9.9321555665537851,
         5.5460366087341848,
         5.0981852899397051,
         7.4331975874336891,
         3.8508339422707163,
         2.8063770296015598,
         0.788860084723916,
         null
      ],
      [
         null,
         22.837345384258679,
         62.759610993143326,
         15.539068740934189,
         -3.4075722178049537,
         -5.5621190305337125,
         20.950033698359135,
         1.4715432113218299,
         3.748725278066944,
         82.898441649165306,
         39.744070516876292,
         12.937953565178674,
         3.8508339422707154,
         58.487319774221064,
         31.434107187567321,
         7.7309944565534492,
         null
      ],
      [
         null,
         15.017689468461612,
         31.469601472414901,
         11.012391799538563,
         -1.8712215734675699,
         -3.8348302909568992,
         12.921759533256367,
         2.711579695071725,
         3.1141784254494955,
         56.671724318344495,
         21.436610638784927,
         9.9157927893561109,
         2.8063770296015602,
         31.434107187567324,
         20.875068602968391,
         8.2980339999461687,
         null
      ],
      [
         null,
         9.3453128730783046,
         25.181669395492484,
         18.352958333142677,
         14.664214956344461,
         11.255785397156554,
         0.94975973590910723,
         9.2983834172180746,
         5.4767405263810796,
         36.255413086054219,
         37.222229951909888,
         10.560578547400208,
         0.78886008472391556,
         7.7309944565534492,
         8.2980339999461687,
         70.729971057922484,
         null
      ],
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ]
   ],
   "Darg" : [
      0.0,
      -5.3749973944918708,
      -55.869545760854052,
      -40.298399927742985,
      -26.583526348158031,
      -48.225215902901567,
      13.031022441587346,
      -11.730948467106003,
      29.188943730262309,
      -122.34952917206493,
      -10.701498380434657,
      -27.089512268113083,
      -0.166902145717998,
      -8.3129118812289136,
      1.0316368151752613,
      -4.5422845740959996,
      0.0
   ],
   "DargCov" : [
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ],
      [
         null,
         158.67727182627607,
         497.78152687736338,
         45.591876230637666,
         42.209435215621603,
         41.927353494238815,
         77.009399337934937,
         51.001001582885308,
         49.070732733720561,
         230.21479831152683,
         140.74023280332705,
         128.7355819034365,
         10.558868461674754,
         37.749828909207444,
         15.305434294295887,
         76.279707437016668,
         null
      ],
      [
         null,
         497.78152687736338,
         3364.4832577533307,
         338.6693343491296,
         290.03542902081381,
         178.48609052395599,
         302.63948369979795,
         229.36020908124405,
         246.36858378247788,
         1249.0440714652,
         552.99658877287686,
         668.10326775267572,
         50.20823651897318,
         216.22371615211864,
         110.1302619835616,
         436.68402363623602,
         null
      ],
      [
         null,
         45.591876230637673,
         338.6693343491296,
         77.40057331028467,
         73.413392083832946,
         -2.9776154142093887,
         50.764485910105449,
         29.993187211405946,
         38.903221175417954,
         138.31945091676354,
         33.826557572109166,
         85.4695359798217,
         2.9014308288266797,
         25.183039774757322,
         15.593248821276623,
         44.861958455453689,
         null
      ],
      [
         null,
         42.20943521562161,
         290.03542902081387,
         73.413392083832946,
         229.92723083700892,
         -2.9868105875943067,
         110.60870929003339,
         27.3183652584067,
         24.154448254804322,
         160.98338379123118,
         10.821314135128157,
         69.657192583718114,
         -1.6109898106412377,
         21.339858729875452,
         15.859920447256606,
         46.361249690083284,
         null
      ],
      [
         null,
         41.927353494238815,
         178.48609052395594,
         -2.9776154142093922,
         -2.9868105875943085,
         164.70039904508144,
         -45.897303226014714,
         20.998330396486871,
         31.879158579028278,
         164.4531989939664,
         88.845596593921854,
         124.89601597037313,
         16.120462986519673,
         19.860448500607646,
         6.6541486583865677,
         47.191467952295959,
         null
      ],
      [
         null,
         77.009399337934923,
         302.63948369979795,
         50.764485910105435,
         110.60870929003337,
         -45.897303226014714,
         1601.1793137819432,
         21.076961320190307,
         105.26518192000745,
         255.95066580292706,
         443.68916896234714,
         93.4120834225442,
         -12.913717454656213,
         24.698342203453674,
         10.621929268633837,
         37.422192008126025,
         null
      ],
      [
         null,
         51.001001582885316,
         229.36020908124402,
         29.993187211405949,
         27.3183652584067,
         20.998330396486871,
         21.0769613201903,
         32.431758201668075,
         24.316515305560124,
         170.30647889681322,
         63.511787830831359,
         71.666544350693442,
         5.9129147638576525,
         24.186243615721072,
         9.8514458288702933,
         42.806751668924903,
         null
      ],
      [
         null,
         49.070732733720554,
         246.36858378247786,
         38.903221175417954,
         24.154448254804322,
         31.879158579028278,
         105.26518192000745,
         24.316515305560124,
         66.108597718632126,
         136.03380338132436,
         91.411863106466114,
         86.160445487582564,
         8.5096442192745592,
         23.156112255714739,
         11.311619638360945,
         41.776470736585516,
         null
      ],
      [
         null,
         230.21479831152689,
         1249.0440714652002,
         138.31945091676354,
         160.98338379123118,
         164.4531989939664,
         255.95066580292703,
         170.30647889681322,
         136.03380338132436,
         4029.5403037815804,
         602.91075067108682,
         599.87279426601731,
         28.059564495583587,
         161.18978979633462,
         38.73729156914888,
         301.01780917298294,
         null
      ],
      [
         null,
         140.74023280332702,
         552.99658877287686,
         33.826557572109166,
         10.821314135128157,
         88.845596593921854,
         443.68916896234714,
         63.511787830831359,
         91.411863106466129,
         602.9107506710867,
         2597.8378762743159,
         219.21717019759922,
         42.927580830147768,
         72.15988123205473,
         27.694941940609702,
         164.78102759642857,
         null
      ],
      [
         null,
         128.7355819034365,
         668.10326775267572,
         85.4695359798217,
         69.6571925837181,
         124.89601597037313,
         93.4120834225442,
         71.666544350693457,
         86.160445487582564,
         599.87279426601731,
         219.21717019759922,
         469.77837130390685,
         35.088832484257473,
         63.023386476958343,
         32.741849723344515,
         124.87105448716825,
         null
      ],
      [
         null,
         10.558868461674756,
         50.208236518973187,
         2.9014308288266806,
         -1.6109898106412377,
         16.120462986519673,
         -12.913717454656213,
         5.9129147638576525,
         8.5096442192745592,
         28.059564495583587,
         42.927580830147768,
         35.088832484257473,
         38.813903387802767,
         4.294242402864211,
         6.1663017302353316,
         4.9785288425667584,
         null
      ],
      [
         null,
         37.749828909207444,
         216.22371615211864,
         25.183039774757322,
         21.339858729875456,
         19.860448500607646,
         24.698342203453674,
         24.186243615721072,
         23.156112255714731,
         161.18978979633462,
         72.159881232054715,
         63.023386476958336,
         4.2942424028642101,
         23.628345102071915,
         8.5314110736136914,
         41.609099563711823,
         null
      ],
      [
         null,
         15.305434294295887,
         110.13026198356158,
         15.593248821276624,
         15.859920447256609,
         6.6541486583865668,
         10.621929268633842,
         9.8514458288702951,
         11.311619638360945,
         38.737291569148894,
         27.694941940609695,
         32.741849723344515,
         6.1663017302353316,
         8.5314110736136897,
         9.7786131127713194,
         17.530412750556589,
         null
      ],
      [
         null,
         76.279707437016668,
         436.68402363623613,
         44.861958455453689,
         46.361249690083291,
         47.191467952295959,
         37.422192008126025,
         42.806751668924903,
         41.776470736585523,
         301.01780917298288,
         164.78102759642857,
         124.87105448716824,
         4.9785288425667584,
         41.609099563711823,
         17.530412750556589,
         148.56425686574414,
         null
      ],
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ]
   ],
   "FFAcp" : [
      12.070767064926189,
      -0.035193315484821172,
      0.51703601936766808,
      0.023944529727530195,
      0.2227928822394018,
      -0.34007489807875818,
      8.1221774876466419,
      0.27068940282398196,
      0.21897598084152078,
      -0.022891603780469887,
      0.88117869301742047,
      0.080548648478694654,
      0.31690768450464474,
      -0.75049241759296903,
      2.4341422785792828,
      -0.11921784790253825,
      2.1447320968331747,
      -0.40226976068279574,
      0.047220241282614372,
      -0.75741189650088547,
      0.27370530848335833,
      -0.93367780423450575,
      0.4385618351558942,
      0.47671889977013282,
      1.9266917082757102,
      0.027167384574090216,
      20.610015908028238,
      -0.12061782437501584,
      17.85721750497277,
      0.092109787522062142,
      0.84166685783473016,
      0.013933726879798941,
      30.901079842114832,
      0.05175023109613399
   ],
   "FFAcpCov" : [
      [
         0.17387252927567109,
         0.0023597814823793349,
         0.015030158418867278,
         0.0028525346453471662,
         0.0067285828625256467,
         0.13398354701245876,
         0.069166621884387783,
         0.00098329046490926663,
         0.0073959159796102821,
         0.00089604799966011171,
         0.0072334938538049405,
         0.043724689894020258,
         0.0085863665963585543,
         0.019238093963881146,
         0.032779769793918161,
         0.032393186070920871,
         0.021266560688562683,
         0.0046876379686001902,
         0.010503642288962974,
         0.054301004517679698,
         0.0053189529480435855,
         0.16979575706611144,
         0.010624468516325621,
         0.010209189770331939,
         0.0086183600907777883,
         0.00086554661978478623,
         0.61124258489600347,
         0.0089894048631184355,
         0.071980062639937947,
         0.0057681515687631902,
         0.0050411180421853783,
         0.0043290191535328496,
         0.44583470279084531,
         9.1493951335724799e-17
      ],
      [
         0.0023597814823793353,
         0.00042723279864892108,
         0.0010789145390750637,
         0.00065498053134872987,
         0.00025132751838540559,
         0.0021944773535129145,
         0.00087820910298761347,
         -1.2667265237590379e-05,
         0.00013055138730804752,
         6.7046794978516537e-05,
         0.0004433566722902996,
         0.00059871166372840376,
         0.00038831072884636092,
         0.00076669677109362773,
         0.00028327266135189501,
         0.00048333497550714097,
         0.0011110320903705119,
         0.00017362802070366683,
         0.00016634894821571946,
         0.0013683469053909897,
         0.00013484473656865501,
         0.002851959613366482,
         0.00024062841767939639,
         0.00025257192064124493,
         0.0004982784878336114,
         5.1262974064239022e-05,
         0.01257322516910951,
         0.00017263851110852207,
         0.0058457500572190249,
         5.5225954503846277e-05,
         0.00016725301048889642,
         0.00040082887798065779,
         0.0061881488585554803,
         3.077070542670124e-18
      ],
      [
         0.015030158418867276,
         0.0010789145390750635,
         0.037650894445690489,
         0.003505238748043751,
         0.0047425642227083399,
         0.0049337379699264348,
         0.0052872296033815505,
         0.00072526518799731422,
         -0.0020896507340653508,
         -0.00064918761679206888,
         0.005789296566585252,
         0.00092811515055669989,
         0.0035137722366565937,
         0.0071364082757113881,
         0.0092403207552730626,
         0.0032896557273164374,
         -0.0017986819226190516,
         0.0011314386635681902,
         -7.8930812785924019e-05,
         0.019161961414720607,
         0.0017676586757295627,
         0.024340749859320943,
         0.0022476386504242628,
         0.0014510059947319119,
         0.0037496210398214273,
         -5.2993969609648226e-05,
         -0.007818523351159434,
         0.00081783353747741198,
         0.18024930176858894,
         0.00049101721506995735,
         -0.00083498932757793349,
         0.0021905741068132499,
         0.038657964210314401,
         2.3207676900753872e-17
      ],
      [
         0.0028525346453471662,
         0.00065498053134873009,
         0.003505238748043751,
         0.026481202766436184,
         -0.00094028827324736501,
         0.029939168687566454,
         0.0046435634480420998,
         -4.9974236119893894e-05,
         0.00060554513086591758,
         0.00083191788515587085,
         0.0055506410990222542,
         -0.00096564514784696774,
         0.0039095290575692186,
         0.005527658446566967,
         0.0063130752149901494,
         0.0046420487776719348,
         0.0023744963039847829,
         0.0005217411666951716,
         0.00076574164549044236,
         0.002042081251541655,
         0.0024366437217827079,
         0.014268546764266183,
         0.0022562061936683875,
         -0.00051546879895451175,
         -7.6054268667566439e-05,
         0.00079950267805739723,
         0.056681820814480262,
         0.0010782698550288318,
         0.010172859299066368,
         0.0011739819939945992,
         0.0034074080120371458,
         -0.00099083301748079328,
         0.0073832616388175834,
         1.9562137947087726e-17
      ],
      [
         0.0067285828625256476,
         0.00025132751838540565,
         0.0047425642227083399,
         -0.00094028827324736501,
         0.010709326573316693,
         0.021297898836277897,
         0.024710372218794276,
         0.00037388854809412158,
         0.00077568001709308677,
         -0.00068311159247388237,
         0.0020765435357533025,
         0.0021084125921584235,
         -0.00077471780058189913,
         0.0029672148653924774,
         0.011102040010111407,
         0.0061700867816173056,
         0.013933808109699361,
         0.0019033650669385226,
         0.00070460684641487643,
         0.0039329302346198846,
         0.0044036121348654776,
         0.030282270133259417,
         0.0012892845132519415,
         0.0035034337733912714,
         0.0031135252933978249,
         0.00026357708567533095,
         0.056204918051298999,
         0.0022330825610680574,
         0.027114187835488121,
         0.0023936299131214079,
         -0.00099213395764612198,
         0.002221270457301098,
         0.017254849738028769,
         1.5718869677410666e-17
      ],
      [
         0.13398354701245874,
         0.0021944773535129145,
         0.0049337379699264366,
         0.029939168687566454,
         0.021297898836277893,
         0.3794837439295769,
         0.086467357018168767,
         0.0022896800016132582,
         0.012631836245500488,
         0.0089292944304045566,
         0.01324799476327209,
         0.046617167089863618,
         0.0078898955282093713,
         0.013051510049028223,
         0.078576166751344254,
         0.088280851843487024,
         0.038435257129828336,
         0.0086759230919956701,
         0.013497487127491338,
         0.022637422296191468,
         0.027395899644050925,
         0.35366697048953183,
         0.02185761953334368,
         0.010529845427801495,
         0.0092364714029119135,
         0.0004920124886225631,
         0.88427264502245329,
         0.024910244848213785,
         0.10752036933606299,
         0.010392835748396601,
         0.0087387788991869896,
         0.0010337967588416985,
         0.34380393960774636,
         1.6251826310308551e-16
      ],
      [
         0.069166621884387769,
         0.0008782091029876139,
         0.0052872296033815505,
         0.0046435634480420998,
         0.024710372218794269,
         0.086467357018168794,
         0.34209417835414585,
         0.0039497673424807311,
         0.0053347837973500298,
         0.017271245981513774,
         -0.004902388032009544,
         0.032931098806104793,
         0.007324246502045266,
         0.033638099656732402,
         0.035077463364144711,
         0.024888117982098716,
         0.098899415617203709,
         0.011590007192900466,
         0.0055844248755219181,
         0.0082618637407711523,
         0.014401855191232904,
         0.088004438816335254,
         0.0071348415229662582,
         0.033610233157052874,
         0.0029393336728956321,
         -0.0011089354932087062,
         0.34522663637735573,
         0.0072484132595492705,
         0.28431599490635279,
         0.021184371211810108,
         0.0001669410000042075,
         5.4244484425217988e-06,
         0.17688378694440915,
         5.1842212414372721e-17
      ],
      [
         0.00098329046490926685,
         -1.2667265237590379e-05,
         0.00072526518799731422,
         -4.9974236119893894e-05,
         0.00037388854809412158,
         0.0022896800016132582,
         0.0039497673424807311,
         0.00068136941937370788,
         -0.00014237583795526082,
         0.00093318579946988093,
         -0.00035427050695572892,
         -0.00074335594031907728,
         0.00029186918077633742,
         0.00078296500518061651,
         0.0010428985278623281,
         0.00067825603968895765,
         0.0013904915898070545,
         0.0003348080158541559,
         2.0860626429494127e-05,
         0.00012080053215577627,
         0.00045041184847699099,
         0.0015067048486055912,
         0.0004644742337565279,
         0.00088291991548670448,
         -0.00017947962203593266,
         -9.0281487629538336e-05,
         -0.0039088494886459673,
         0.00010311465917024217,
         0.014342756222846146,
         0.00049641759848775922,
         5.3603599883016872e-05,
         -0.00020802167371950967,
         0.0024818830523005561,
         1.2738732272735192e-18
      ],
      [
         0.0073959159796102821,
         0.00013055138730804752,
         -0.0020896507340653504,
         0.00060554513086591736,
         0.00077568001709308677,
         0.012631836245500483,
         0.0053347837973500298,
         -0.00014237583795526085,
         0.0026541397155845792,
         0.00018219605604980166,
         0.00082174410952395795,
         0.0026079671903287945,
         -0.00084888693293537606,
         -0.00081276445462803021,
         0.00026873457281001981,
         0.0025723922999407057,
         0.0035475383735577215,
         0.00015990359163811665,
         0.00075235183499974931,
         6.5224398502287251e-05,
         0.00020846089099738139,
         0.012088262115757826,
         3.5707885625813708e-05,
         0.00076222941286865659,
         0.00096950281963236807,
         -4.1793558819103707e-05,
         0.06853588202236531,
         0.0010508520259328734,
         -0.026777127208901141,
         0.00011119935024574879,
         0.00076417717553701515,
         0.00044671247633711384,
         0.019007324600428321,
         5.831291370281206e-18
      ],
      [
         0.00089604799966011214,
         6.7046794978516537e-05,
         -0.00064918761679206888,
         0.00083191788515587085,
         -0.00068311159247388194,
         0.0089292944304045566,
         0.017271245981513781,
         0.00093318579946988093,
         0.00018219605604980166,
         0.021193895343693023,
         -0.0022395734157681967,
         -0.001465243120357052,
         0.0015979733985926341,
         0.0010710634972897113,
         0.0045207687695534857,
         0.001896928488663996,
         0.0028663992632291749,
         0.0004136003996034948,
         0.00033827928272940134,
         -0.0019894438634949722,
         0.00088344513884713893,
         0.00010204746963198999,
         0.0019075593472201086,
         0.0039086121333175693,
         -0.002910487966427676,
         -0.00077126127768546704,
         -0.05224338354600383,
         0.00051547123015655287,
         0.043530450054162818,
         0.00098992346275568379,
         0.0010759921792302895,
         -0.00033451813318257701,
         0.0022614179211541403,
         -6.0421664365581893e-19
      ],
      [
         0.0072334938538049405,
         0.0004433566722902996,
         0.005789296566585252,
         0.0055506410990222542,
         0.002076543535753303,
         0.01324799476327209,
         -0.004902388032009544,
         -0.00035427050695572898,
         0.00082174410952395795,
         -0.0022395734157681976,
         0.038969231329162385,
         0.006707912102368852,
         0.0052119691799318701,
         0.0030571778761315938,
         0.0063421235208869116,
         0.0028528923595828792,
         -0.0023169939688995628,
         0.00010315226510372653,
         0.00053332003196863054,
         0.0080200627921031449,
         0.00029099624713110417,
         0.013152449511648187,
         0.0018817377041339524,
         -0.00232544869915562,
         0.00020142739779261995,
         0.00044022842256911227,
         0.04156943179396605,
         0.0007681984885147446,
         0.01921387081811448,
         0.00052366786959814784,
         0.00044558876740611686,
         0.0016211292328211886,
         0.018286024639318423,
         2.9980377913824717e-17
      ],
      [
         0.043724689894020279,
         0.00059871166372840365,
         0.00092811515055669989,
         -0.00096564514784696785,
         0.0021084125921584235,
         0.046617167089863625,
         0.032931098806104793,
         -0.00074335594031907728,
         0.0026079671903287954,
         -0.0014652431203570513,
         0.0067079121023688529,
         0.056026592596928049,
         0.0036360961809045246,
         0.0054937952925869383,
         0.0070459311782148787,
         0.013472987843967032,
         0.0092907913246246393,
         -0.00091159670129222219,
         0.0040775098726631848,
         0.018889402132908472,
         0.0018769171602910362,
         0.057316960669088826,
         0.0049230289837452279,
         0.0040435359564097179,
         0.00047559848436268682,
         0.00082725955092658886,
         0.20773891112017892,
         0.0044483979958776752,
         0.035555955108906974,
         0.00072267416997652079,
         -0.00037378962154449726,
         0.00093348620722036996,
         0.11214295751588657,
         3.0230279087842347e-17
      ],
      [
         0.0085863665963585561,
         0.00038831072884636092,
         0.0035137722366565937,
         0.0039095290575692186,
         -0.00077471780058189891,
         0.0078898955282093695,
         0.007324246502045266,
         0.00029186918077633736,
         -0.00084888693293537606,
         0.0015979733985926341,
         0.0052119691799318701,
         0.0036360961809045241,
         0.011371953537775193,
         0.0071876224553381858,
         0.0065227168666649729,
         0.0016222238560243225,
         0.00054078127928813748,
         0.00022957440743329096,
         0.001194554470850553,
         0.010160159081817745,
         0.00053129659845781456,
         0.0057028449253118197,
         0.0023767395510879432,
         0.0003309905654769827,
         -0.00067318588523412784,
         -0.00013549061765032302,
         0.0059334424166714791,
         0.00024094176887837703,
         0.046938789649645374,
         0.0012110038656288191,
         0.00035681752711507831,
         -0.0010867505472812995,
         0.022080369538605295,
         8.9436412871006208e-18
      ],
      [
         0.019238093963881139,
         0.00076669677109362784,
         0.0071364082757113898,
         0.005527658446566967,
         0.0029672148653924757,
         0.013051510049028221,
         0.033638099656732402,
         0.00078296500518061629,
         -0.00081276445462803043,
         0.0010710634972897115,
         0.0030571778761315938,
         0.0054937952925869348,
         0.0071876224553381867,
         0.038251985572356179,
         0.0057179719744421768,
         0.0031064938166162192,
         0.010900455157792728,
         0.0016105744003511078,
         0.00094520021535765553,
         0.020551261606853104,
         0.0027700932627233114,
         0.018327747719283517,
         0.0032825784787959091,
         0.0053878637534490337,
         -0.00012106577569310958,
         6.1403668843054232e-05,
         0.027056483795765765,
         -0.00020746946242731264,
         0.083648104247347241,
         0.0031990797712114966,
         0.0030968000887529284,
         0.0014274280485627904,
         0.049439997310989574,
         2.4255528223589115e-17
      ],
      [
         0.032779769793918161,
         0.00028327266135189506,
         0.0092403207552730609,
         0.0063130752149901494,
         0.011102040010111407,
         0.078576166751344254,
         0.035077463364144711,
         0.0010428985278623283,
         0.00026873457281001971,
         0.0045207687695534866,
         0.0063421235208869116,
         0.0070459311782148804,
         0.0065227168666649729,
         0.0057179719744421759,
         0.091026648858898121,
         0.025627085528433964,
         0.014402842722974067,
         0.0040064182118569758,
         0.0040738217746114341,
         0.011196368996637271,
         0.015430051701360654,
         0.11736997028971251,
         0.0048288261744046431,
         0.0053012766051959009,
         0.0066913023626800558,
         -4.1005737491979681e-05,
         0.093439539766814766,
         0.0082669984642060497,
         0.051047707314914759,
         0.0027421774431674374,
         0.0087939234133468935,
         0.0025030847614767116,
         0.083814132801615385,
         4.2344835434916507e-17
      ],
      [
         0.032393186070920878,
         0.00048333497550714097,
         0.0032896557273164391,
         0.0046420487776719348,
         0.0061700867816173038,
         0.088280851843487024,
         0.024888117982098713,
         0.00067825603968895765,
         0.0025723922999407061,
         0.0018969284886639955,
         0.0028528923595828788,
         0.01347298784396703,
         0.0016222238560243225,
         0.0031064938166162192,
         0.025627085528433964,
         0.028032811933527468,
         0.011571663905655009,
         0.0024883747542646601,
         0.0032460222837636388,
         0.0076136875736802076,
         0.0075910306541012509,
         0.098531239562040365,
         0.0054970075106597809,
         0.0029722966595382748,
         0.0019939457299027129,
         -0.00019031017965394478,
         0.20200029973942465,
         0.007213847405173719,
         0.058993391911694205,
         0.0026082433438479814,
         0.0026870178621805872,
         6.9103210024452425e-05,
         0.08315722051464243,
         4.2701302089158377e-17
      ],
      [
         0.021266560688562683,
         0.0011110320903705122,
         -0.0017986819226190516,
         0.0023744963039847829,
         0.013933808109699363,
         0.038435257129828329,
         0.098899415617203709,
         0.0013904915898070543,
         0.0035475383735577219,
         0.0028663992632291736,
         -0.0023169939688995628,
         0.0092907913246246393,
         0.00054078127928813705,
         0.01090045515779273,
         0.01440284272297407,
         0.01157166390565501,
         0.066424649612503189,
         0.0085120138318094101,
         0.0032817775122851002,
         0.016047683927315072,
         0.0083998840220865512,
         0.045389637932011902,
         0.0035899523373639384,
         0.019043404060376738,
         0.0072870377317643233,
         0.00092286059201828331,
         0.2378090586701706,
         0.0035312672526823085,
         0.022053927715963678,
         0.0078447157028791667,
         0.002308104088194179,
         0.0028569015426434998,
         0.054533813793075682,
         3.4159351248484404e-17
      ],
      [
         0.0046876379686001911,
         0.00017362802070366689,
         0.0011314386635681902,
         0.00052174116669517138,
         0.0019033650669385226,
         0.0086759230919956701,
         0.011590007192900469,
         0.0003348080158541559,
         0.00015990359163811665,
         0.0004136003996034949,
         0.0001031522651037261,
         -0.0009115967012922224,
         0.00022957440743329096,
         0.0016105744003511082,
         0.0040064182118569758,
         0.0024883747542646601,
         0.0085120138318094118,
         0.0042948231061241786,
         0.00019796472683113203,
         0.0046126087838991043,
         0.001685316248067763,
         0.010260986983129494,
         0.0015481102254301343,
         0.0031624018215198821,
         0.0014407975654357383,
         0.00012776854268719176,
         0.033640722717945125,
         0.00056417312402071867,
         0.0096544778870147271,
         0.0013879492479635415,
         0.00049078376527821987,
         -5.107400079815079e-05,
         0.011979286220661862,
         1.011302262645567e-17
      ],
      [
         0.010503642288962972,
         0.00016634894821571946,
         -7.8930812785924019e-05,
         0.00076574164549044225,
         0.00070460684641487643,
         0.013497487127491336,
         0.0055844248755219181,
         2.0860626429494133e-05,
         0.00075235183499974909,
         0.00033827928272940134,
         0.00053332003196863054,
         0.0040775098726631848,
         0.001194554470850553,
         0.00094520021535765509,
         0.0040738217746114349,
         0.0032460222837636379,
         0.0032817775122850998,
         0.00019796472683113203,
         0.0014026554822788734,
         0.0039295184631259403,
         0.00069968461001849167,
         0.014696038594929945,
         0.00094680434713401303,
         0.00077809969623654474,
         0.00085228936536431367,
         6.99430333759629e-05,
         0.05692148808370287,
         0.00097879626837655978,
         -0.0021782552208343795,
         0.00031989928494491516,
         0.00030728073594372068,
         0.00046696042552311727,
         0.026958057842309063,
         7.3800356001435743e-18
      ],
      [
         0.054301004517679698,
         0.0013683469053909897,
         0.019161961414720607,
         0.0020420812515416545,
         0.0039329302346198846,
         0.022637422296191465,
         0.0082618637407711488,
         0.00012080053215577616,
         6.5224398502287251e-05,
         -0.0019894438634949722,
         0.0080200627921031449,
         0.018889402132908475,
         0.010160159081817747,
         0.020551261606853104,
         0.011196368996637271,
         0.0076136875736802076,
         0.016047683927315069,
         0.0046126087838991043,
         0.0039295184631259403,
         0.10656038887668728,
         0.0037442601958541026,
         0.058983108240256356,
         0.0057727820805806209,
         0.012880117719934511,
         0.007533690794041658,
         0.00063562450646483947,
         0.21970360024379085,
         -0.00033653352811859397,
         0.1320468686279502,
         0.0019674308795759113,
         0.006715634129049566,
         0.0032957585573899517,
         0.13924646591455922,
         5.6842807432578193e-17
      ],
      [
         0.0053189529480435855,
         0.00013484473656865507,
         0.0017676586757295627,
         0.0024366437217827079,
         0.0044036121348654776,
         0.027395899644050925,
         0.014401855191232904,
         0.00045041184847699104,
         0.00020846089099738139,
         0.00088344513884713914,
         0.00029099624713110439,
         0.0018769171602910362,
         0.00053129659845781467,
         0.0027700932627233118,
         0.015430051701360652,
         0.0075910306541012527,
         0.0083998840220865529,
         0.0016853162480677632,
         0.00069968461001849167,
         0.0037442601958541017,
         0.0077013347740154383,
         0.033341417644672494,
         0.0015809264977183755,
         0.0033546791634370037,
         0.0024811722239656111,
         8.1672469171220849e-05,
         0.031625955652826339,
         0.0020693857055311964,
         0.030574016512690701,
         0.0021711995060540753,
         0.0029373390957436159,
         0.00075171720853292059,
         0.013531093886901956,
         1.4056659802492271e-17
      ],
      [
         0.16979575706611144,
         0.0028519596133664816,
         0.024340749859320939,
         0.014268546764266183,
         0.030282270133259414,
         0.35366697048953183,
         0.088004438816335226,
         0.0015067048486055916,
         0.012088262115757826,
         0.00010204746963198999,
         0.013152449511648187,
         0.057316960669088854,
         0.0057028449253118188,
         0.01832774771928352,
         0.11736997028971251,
         0.098531239562040365,
         0.045389637932011895,
         0.010260986983129494,
         0.014696038594929945,
         0.058983108240256342,
         0.033341417644672494,
         0.44152709430374631,
         0.018664197132526161,
         0.010022098786140519,
         0.02134001370060672,
         0.0011427327010990257,
         1.0021168550171475,
         0.028142032661257255,
         0.19197681293433594,
         0.010699066278865989,
         0.011782985927951031,
         0.0048871745619125766,
         0.43581770020413491,
         1.8207529324609165e-16
      ],
      [
         0.010624468516325623,
         0.00024062841767939639,
         0.0022476386504242628,
         0.0022562061936683879,
         0.0012892845132519415,
         0.021857619533343677,
         0.0071348415229662582,
         0.0004644742337565279,
         3.5707885625813708e-05,
         0.0019075593472201086,
         0.0018817377041339526,
         0.0049230289837452279,
         0.0023767395510879432,
         0.0032825784787959091,
         0.0048288261744046431,
         0.0054970075106597826,
         0.0035899523373639376,
         0.0015481102254301343,
         0.00094680434713401292,
         0.0057727820805806209,
         0.0015809264977183755,
         0.018664197132526161,
         0.0051271800594240901,
         0.0035224289677950309,
         -0.00028339840879057851,
         -6.7389851890177041e-05,
         0.040710564980207253,
         0.0014839842410329202,
         0.029220111277662348,
         0.00099015977133688001,
         0.00014938435248098897,
         -0.00029046568454261113,
         0.027231676179798461,
         1.4972860561740442e-17
      ],
      [
         0.010209189770331939,
         0.00025257192064124498,
         0.0014510059947319114,
         -0.00051546879895451175,
         0.0035034337733912718,
         0.010529845427801497,
         0.033610233157052874,
         0.00088291991548670448,
         0.00076222941286865659,
         0.0039086121333175685,
         -0.00232544869915562,
         0.0040435359564097171,
         0.00033099056547698292,
         0.0053878637534490337,
         0.0053012766051959009,
         0.0029722966595382748,
         0.019043404060376738,
         0.003162401821519883,
         0.00077809969623654496,
         0.012880117719934511,
         0.0033546791634370037,
         0.010022098786140519,
         0.0035224289677950309,
         0.019229621580188344,
         0.0011194558655411497,
         -0.00038899823024273952,
         0.047669332225706941,
         0.0011598941685593458,
         0.026941983365459773,
         0.0027528096207495379,
         0.00081603467638815413,
         0.00085582631848567703,
         0.026208996132272934,
         1.3829291570388504e-17
      ],
      [
         0.0086183600907777883,
         0.0004982784878336114,
         0.0037496210398214281,
         -7.6054268667566439e-05,
         0.0031135252933978249,
         0.0092364714029119135,
         0.0029393336728956317,
         -0.00017947962203593266,
         0.00096950281963236785,
         -0.0029104879664276755,
         0.00020142739779262006,
         0.00047559848436268704,
         -0.00067318588523412816,
         -0.00012106577569310933,
         0.0066913023626800558,
         0.0019939457299027121,
         0.0072870377317643233,
         0.0014407975654357381,
         0.00085228936536431378,
         0.0075336907940416571,
         0.0024811722239656111,
         0.021340013700606723,
         -0.00028339840879057851,
         0.0011194558655411497,
         0.0089652162642700189,
         0.00042303232723169373,
         0.095777295851297059,
         0.00091774944520074556,
         -0.004623951074304973,
         0.00038528048359364202,
         0.00043373646327824405,
         0.001377354009371655,
         0.022179515406689693,
         1.2619004540671442e-17
      ],
      [
         0.00086554661978478623,
         5.1262974064239008e-05,
         -5.2993969609648199e-05,
         0.00079950267805739723,
         0.00026357708567533095,
         0.00049201248862256321,
         -0.0011089354932087062,
         -9.0281487629538363e-05,
         -4.1793558819103707e-05,
         -0.00077126127768546704,
         0.00044022842256911227,
         0.00082725955092658886,
         -0.00013549061765032302,
         6.1403668843054232e-05,
         -4.10057374919796e-05,
         -0.00019031017965394478,
         0.00092286059201828331,
         0.00012776854268719176,
         6.9943033375962914e-05,
         0.00063562450646483947,
         8.1672469171220876e-05,
         0.0011427327010990257,
         -6.7389851890177014e-05,
         -0.00038899823024273952,
         0.00042303232723169373,
         0.00090456916577764642,
         0.012827903818776278,
         2.9876982881842457e-06,
         -0.005315920322611912,
         5.6810881623272799e-05,
         0.00033716644201271085,
         0.00033193956457675986,
         0.0022241125360609616,
         1.9262809939059616e-18
      ],
      [
         0.61124258489600347,
         0.01257322516910951,
         -0.007818523351159434,
         0.056681820814480255,
         0.056204918051298999,
         0.88427264502245317,
         0.34522663637735573,
         -0.0039088494886459681,
         0.068535882022365296,
         -0.052243383546003823,
         0.04156943179396605,
         0.20773891112017884,
         0.0059334424166714791,
         0.027056483795765758,
         0.093439539766814766,
         0.20200029973942468,
         0.2378090586701706,
         0.033640722717945125,
         0.056921488083702891,
         0.21970360024379082,
         0.031625955652826346,
         1.0021168550171475,
         0.040710564980207253,
         0.047669332225706948,
         0.095777295851297059,
         0.012827903818776278,
         6.123000590113624,
         0.067853236633767786,
         -0.84573790075064736,
         0.030224521658068205,
         0.043648376970218249,
         0.024464344575356393,
         1.5695379519423165,
         5.6254722080762569e-16
      ],
      [
         0.0089894048631184321,
         0.00017263851110852209,
         0.00081783353747741188,
         0.0010782698550288313,
         0.002233082561068057,
         0.024910244848213789,
         0.0072484132595492697,
         0.00010311465917024213,
         0.0010508520259328734,
         0.00051547123015655287,
         0.0007681984885147446,
         0.0044483979958776752,
         0.00024094176887837717,
         -0.00020746946242731254,
         0.0082669984642060497,
         0.0072138474051737173,
         0.0035312672526823076,
         0.00056417312402071867,
         0.00097879626837655978,
         -0.00033653352811859375,
         0.0020693857055311964,
         0.028142032661257248,
         0.0014839842410329198,
         0.0011598941685593458,
         0.00091774944520074545,
         2.9876982881842389e-06,
         0.067853236633767786,
         0.0027114238903056861,
         4.1310403132118964e-05,
         0.00051874402621299165,
         0.0005514303938716523,
         0.0005567319387420616,
         0.023107564846338795,
         1.2296090040792189e-17
      ],
      [
         0.071980062639937961,
         0.0058457500572190249,
         0.18024930176858892,
         0.010172859299066372,
         0.027114187835488121,
         0.107520369336063,
         0.28431599490635284,
         0.014342756222846146,
         -0.026777127208901144,
         0.043530450054162818,
         0.01921387081811448,
         0.035555955108906967,
         0.046938789649645374,
         0.083648104247347213,
         0.051047707314914759,
         0.058993391911694198,
         0.02205392771596365,
         0.0096544778870147237,
         -0.0021782552208343803,
         0.13204686862795023,
         0.030574016512690691,
         0.19197681293433594,
         0.029220111277662355,
         0.026941983365459769,
         -0.004623951074304973,
         -0.005315920322611912,
         -0.84573790075064725,
         4.1310403132122434e-05,
         2.5272210671398185,
         0.029039876201920837,
         -0.037247719512496016,
         -0.0042919910306966364,
         0.18444790411356443,
         1.1884159020043569e-16
      ],
      [
         0.0057681515687631902,
         5.5225954503846277e-05,
         0.00049101721506995778,
         0.0011739819939945992,
         0.0023936299131214079,
         0.010392835748396601,
         0.021184371211810101,
         0.00049641759848775922,
         0.00011119935024574887,
         0.00098992346275568379,
         0.00052366786959814773,
         0.00072267416997652068,
         0.0012110038656288191,
         0.0031990797712114975,
         0.0027421774431674378,
         0.0026082433438479806,
         0.0078447157028791684,
         0.0013879492479635415,
         0.00031989928494491516,
         0.0019674308795759113,
         0.0021711995060540753,
         0.010699066278865993,
         0.00099015977133688001,
         0.0027528096207495374,
         0.00038528048359364191,
         5.6810881623272799e-05,
         0.030224521658068198,
         0.00051874402621299176,
         0.029039876201920837,
         0.0028317559162422587,
         0.00044545447089315506,
         -0.00084640412684447528,
         0.014765847768483121,
         5.7840482133046522e-18
      ],
      [
         0.0050411180421853783,
         0.00016725301048889642,
         -0.00083498932757793327,
         0.0034074080120371458,
         -0.0009921339576461222,
         0.0087387788991869896,
         0.00016694100000420805,
         5.3603599883016872e-05,
         0.00076417717553701515,
         0.0010759921792302895,
         0.00044558876740611659,
         -0.00037378962154449807,
         0.0003568175271150782,
         0.003096800088752928,
         0.0087939234133468935,
         0.0026870178621805881,
         0.0023081040881941781,
         0.00049078376527822009,
         0.00030728073594372084,
         0.006715634129049566,
         0.0029373390957436159,
         0.01178298592795103,
         0.00014938435248098886,
         0.00081603467638815424,
         0.00043373646327824383,
         0.00033716644201271085,
         0.043648376970218256,
         0.0005514303938716523,
         -0.037247719512496016,
         0.00044545447089315495,
         0.018256975503786861,
         6.7665570473610798e-05,
         0.012755277915489867,
         7.2296406495260238e-18
      ],
      [
         0.0043290191535328487,
         0.00040082887798065779,
         0.0021905741068132499,
         -0.00099083301748079328,
         0.0022212704573010985,
         0.0010337967588416983,
         5.4244484425217988e-06,
         -0.00020802167371950967,
         0.00044671247633711384,
         -0.00033451813318257679,
         0.0016211292328211883,
         0.00093348620722036996,
         -0.0010867505472812997,
         0.0014274280485627906,
         0.0025030847614767116,
         6.9103210024452425e-05,
         0.0028569015426434998,
         -5.107400079815079e-05,
         0.00046696042552311727,
         0.0032957585573899517,
         0.00075171720853292048,
         0.0048871745619125757,
         -0.00029046568454261113,
         0.00085582631848567703,
         0.001377354009371655,
         0.00033193956457675986,
         0.024464344575356387,
         0.0005567319387420616,
         -0.0042919910306966364,
         -0.00084640412684447539,
         6.7665570473610581e-05,
         0.0077580469270543476,
         0.011257260752541336,
         6.9808350019584494e-18
      ],
      [
         0.44583470279084519,
         0.0061881488585554803,
         0.038657964210314408,
         0.0073832616388175799,
         0.017254849738028769,
         0.34380393960774641,
         0.17688378694440915,
         0.0024818830523005561,
         0.019007324600428328,
         0.0022614179211541386,
         0.018286024639318423,
         0.11214295751588652,
         0.022080369538605295,
         0.049439997310989595,
         0.083814132801615385,
         0.083157220514642388,
         0.054533813793075689,
         0.011979286220661861,
         0.02695805784230906,
         0.13924646591455925,
         0.013531093886901956,
         0.43581770020413496,
         0.027231676179798454,
         0.026208996132272937,
         0.022179515406689689,
         0.0022241125360609616,
         1.5695379519423167,
         0.023107564846338798,
         0.18444790411356446,
         0.01476584776848312,
         0.01275527791548987,
         0.011257260752541336,
         1.1443546990719919,
         2.3064526912770293e-16
      ],
      [
         9.1493951335724787e-17,
         3.077070542670124e-18,
         2.3207676900753866e-17,
         1.9562137947087726e-17,
         1.5718869677410669e-17,
         1.6251826310308551e-16,
         5.1842212414372727e-17,
         1.2738732272735192e-18,
         5.8312913702812067e-18,
         -6.0421664365581893e-19,
         2.9980377913824717e-17,
         3.0230279087842347e-17,
         8.9436412871006208e-18,
         2.4255528223589112e-17,
         4.2344835434916513e-17,
         4.2701302089158377e-17,
         3.4159351248484416e-17,
         1.011302262645567e-17,
         7.3800356001435743e-18,
         5.6842807432578193e-17,
         1.4056659802492268e-17,
         1.8207529324609165e-16,
         1.4972860561740442e-17,
         1.3829291570388504e-17,
         1.2619004540671444e-17,
         1.9262809939059612e-18,
         5.6254722080762569e-16,
         1.2296090040792189e-17,
         1.1884159020043569e-16,
         5.7840482133046529e-18,
         7.2296406495260238e-18,
         6.9808350019584494e-18,
         2.3064526912770288e-16,
         3.5064439382285011e-31
      ]
   ],
   "FFPhase" : [
      6.247788689192963,
      0.0,
      5.8229783757332267,
      0.0,
      0.25232791751585748,
      -49.036462115542918,
      0.26470810185181048,
      -54.411459510034788,
      0.14927957447981957,
      179.29552917492802,
      0.07351330775958223,
      123.42598341407397,
      2.961795056942591,
      -7.1809709233586299,
      5.1603824307040504,
      -47.479370851101613,
      0.11199434611619231,
      100.82327099147753,
      0.10698163472532846,
      74.239744643319497,
      0.40510047011332234,
      128.52059870943413,
      0.47607822290409813,
      80.295382806532558,
      0.27737224940116273,
      62.185242482217895,
      0.039535435103482008,
      75.216264923805241,
      1.3621677412600428,
      99.155210788856735,
      1.07197453731924,
      87.424262321750732,
      1.5037464820774833,
      138.07321680054022,
      0.64098561475569138,
      167.26216053080253,
      0.041492706892854364,
      26.706876163628369,
      0.0057275343897600049,
      -95.642653008436568,
      0.26462893995771419,
      -104.43809972260084,
      0.0090763685256441302,
      -115.1395981030355,
      0.11474555980960296,
      -78.281185562871556,
      0.3238162753462912,
      -105.37069783098464,
      0.93717426684063654,
      116.14516519265479,
      0.98951744143507359,
      115.97826304693679,
      11.547975593594536,
      85.463836483140824,
      9.0620403144337036,
      77.15092460191191,
      8.1061964974272396,
      -76.901409409428439,
      9.7510210075455301,
      -75.869772594253178,
      0.41496965085694126,
      -14.215031178859631,
      0.42669720697778896,
      -18.75731575295563,
      14.650970909582652,
      0.0,
      16.250108932532182,
      0.0
   ],
   "FFPhaseCov" : [
      [
         0.050732458915991166,
         null,
         0.036768052170057873,
         null,
         0.0053960291805348615,
         0.8319258926499552,
         0.0031901695905172086,
         0.10860338231224173,
         0.0031223582815299413,
         1.3990754143515873,
         0.0043860899068727897,
         3.7235594397213783,
         0.011062674142562543,
         0.27671901461155624,
         0.030483126908570343,
         0.089996545205042258,
         0.0016432788696249655,
         0.27898635174083608,
         0.0016007218430092918,
         0.11839255365595555,
         0.0095948836623448892,
         0.44225509255959727,
         0.0080742590620635681,
         0.22311864576965443,
         0.0024535239589604943,
         0.16677920614618541,
         0.0010608675652581591,
         1.0676124306709249,
         0.004225829853671711,
         0.24432688047366863,
         0.030551623705928666,
         0.35589926369337721,
         0.0071864415208557301,
         0.12159439770744659,
         0.0054194897532734614,
         0.51294074772788567,
         0.0033710887847311867,
         1.4873213762209136,
         0.0013519580910559539,
         3.2005920667006462,
         0.0056786284051825271,
         1.0025766365016087,
         0.010416072772434014,
         0.85376947241995693,
         0.0029421270916352052,
         0.97607995421326843,
         0.0026551225954893247,
         0.66488133475122091,
         0.00231852795351532,
         0.15877304593851155,
         0.0016796492336749128,
         0.070985528175751461,
         0.11162496843045949,
         0.74771568670892308,
         0.15659669999135403,
         0.67812341762789508,
         0.036371886728383651,
         0.37363977013777239,
         0.046132098625269784,
         0.26959732782787649,
         0.0038029241754991895,
         0.51542122622008657,
         0.0019044723918586861,
         0.38857961581389344,
         0.094700497889231378,
         null,
         0.10503695735676626,
         null
      ],
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ],
      [
         0.036768052170057887,
         null,
         0.066842468676127878,
         null,
         0.0082908331184258534,
         0.65586467509257151,
         0.0041961858230148245,
         0.025313791444508977,
         0.0052129594471838929,
         1.6562914642369413,
         0.0033308009616558995,
         4.0816531828181333,
         0.0075721467992192247,
         0.19534952016299401,
         0.028239087705692351,
         0.040172724179733735,
         0.0013469251625383965,
         0.16418354631808077,
         0.0026996605264478549,
         0.25797660405286948,
         0.0099386945792511103,
         0.48636523023085271,
         0.0089561316129895836,
         0.36009936941861281,
         0.0033321324167244026,
         0.13614235625961121,
         0.0022244629944445505,
         0.54874264253148508,
         0.0041507234127398452,
         0.20322992491939934,
         0.034177528580102486,
         0.44990014281873258,
         0.010954774391078101,
         0.17590437782295867,
         0.0047983861011780078,
         0.66613649260049423,
         0.0047418819603043229,
         1.7480116559562788,
         0.0017888884755126212,
         4.5590213060489875,
         0.0057996766408119592,
         1.3993344923849327,
         0.013261221332390926,
         1.9671391509088847,
         0.0043453919358565646,
         0.91216525750026189,
         0.0015924823209127084,
         0.92018455906003616,
         0.0044913284826057168,
         0.24074038364746123,
         0.0019548608040584866,
         0.044464069297759083,
         0.14118012187393175,
         0.97942372153285129,
         0.22722135771975666,
         0.80851182555195111,
         0.056253593898859394,
         0.41364927314807265,
         0.049922111877059,
         0.35017019106148989,
         0.00079663182831813653,
         0.71537411026817244,
         0.0017655362956891995,
         0.20588779846237637,
         0.11779129694029268,
         null,
         0.13064809277124878,
         null
      ],
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ],
      [
         0.0053960291805348615,
         null,
         0.0082908331184258534,
         null,
         0.0099829517419627208,
         0.06318278586821674,
         0.003909582469660328,
         -0.024321443129389438,
         0.0034254366182208374,
         0.66376340209023854,
         0.00089573032842174289,
         1.3074072711803559,
         -0.00057829484668048704,
         0.13206962561358476,
         0.0108745219190433,
         0.026277352278812678,
         -0.00045895049740968523,
         0.069935158629767555,
         -5.3654273522866979e-05,
         0.13018362462042304,
         0.0013262322759332555,
         0.078242106049970617,
         0.002077603248568437,
         0.145351468142523,
         0.00010072598421139421,
         0.10952879262921424,
         0.00087739620346373307,
         0.1653833038706797,
         0.0019349779011588739,
         0.044798596004285519,
         0.005569822078011084,
         0.043469141709317885,
         0.0023322662607680377,
         0.039442600331617686,
         0.0014069020354563317,
         0.1101457854144042,
         0.00021399245483246469,
         0.33593091620417598,
         0.00018909375304295217,
         1.2823703852146351,
         0.0015707910245394557,
         0.10070118781669254,
         0.0024815060836885653,
         0.24311606616849291,
         0.00053618102695570519,
         0.37023316041551224,
         0.00048961251930969047,
         0.21308190859899198,
         0.0018501287867991037,
         0.053687627818715368,
         0.00068607657206998609,
         0.069444582720103759,
         0.0027438694991707858,
         0.31150533778671835,
         0.011035035372196751,
         0.32963975129523543,
         0.045905217792699356,
         0.071820010141532623,
         0.047198803034303259,
         0.081701461266760367,
         -0.001060018675951385,
         0.038873510352462191,
         7.5673740885698934e-05,
         0.0087403370874810857,
         0.015079961993045819,
         null,
         0.016725923940314611,
         null
      ],
      [
         0.83192589264995531,
         null,
         0.65586467509257174,
         null,
         0.063182785868216795,
         95.115506290436585,
         0.03333152684897632,
         4.3466210185302616,
         0.48993870122215921,
         147.06303529769002,
         0.12636907917995047,
         86.578845648991816,
         1.406642846876706,
         39.948574875027468,
         2.9180819957190871,
         1.4377998368371379,
         0.073627699117631271,
         31.868930170884408,
         0.019868282777313527,
         -1.9167048570529439,
         0.58216482968713668,
         37.055743779803045,
         0.21436984281793892,
         7.3215891054945459,
         0.20058229495312752,
         6.7849400956209109,
         0.11121879927897449,
         52.005332616480914,
         0.66462780451306114,
         18.897074997934165,
         0.74012961387590082,
         6.02031321966414,
         0.86039758410781109,
         19.098174414823134,
         0.53416622690710225,
         7.483223932106549,
         0.085784922586305531,
         110.18648518863969,
         0.027490737818662507,
         50.70858756015528,
         0.64324733908354603,
         20.636357236147308,
         0.18747481316751993,
         14.141084036165132,
         0.080583975410773015,
         83.676578748070156,
         0.082440626441296183,
         10.562960133064493,
         -0.031813822096792094,
         0.12596094074093522,
         0.015000833879058352,
         2.3281470249619991,
         2.0907643203274113,
         63.70400721288609,
         2.7784750859463312,
         30.916582811321046,
         0.65334094524671793,
         37.917387248755979,
         4.2560405514738884,
         24.140671765122484,
         0.059722217484897831,
         16.047705983254524,
         0.012161907891690756,
         8.1154899431487326,
         1.7339786660968493,
         null,
         1.9232406087388214,
         null
      ],
      [
         0.0031901695905172086,
         null,
         0.0041961858230148254,
         null,
         0.003909582469660328,
         0.03333152684897632,
         0.012523960255357451,
         -0.076198286309068108,
         0.00074929028239637875,
         0.16527785860236285,
         0.0015350833115968853,
         1.8883686245909352,
         0.001307861121022184,
         0.086386825853171409,
         0.0059024836624275469,
         0.073773869903448849,
         7.3025315741282918e-05,
         0.031055151971485305,
         -0.00018091916923888767,
         0.10688797639145964,
         0.0020488676808338721,
         0.057217057310840147,
         0.0019108493272985167,
         0.22247899854340017,
         0.0014675905715345909,
         0.052452705329706903,
         0.00088680371482926298,
         0.15527092036144352,
         0.0017151017810242246,
         0.065716765027104954,
         0.0049705018552631298,
         0.024469198350953555,
         0.00081497854410285983,
         0.044096145636959169,
         0.0015807738996953366,
         0.11570724496656208,
         0.0001115991314396702,
         0.08401553224970415,
         6.8519652806193256e-05,
         1.1067553247246373,
         0.00043688131722779988,
         0.059290238692060765,
         0.0015094713718783583,
         0.073132742272431384,
         0.00066712818610434842,
         0.27505094675655328,
         0.00062885901156427835,
         0.22773217186845945,
         0.00056962460808462694,
         0.014350828696505167,
         0.00065640302135780936,
         0.076150551267417613,
         0.0022883789430404012,
         0.12800960924648538,
         0.0015853752355483874,
         0.19832112405550684,
         0.04842823911787001,
         0.068273598117881307,
         0.043491842237225693,
         0.0072697747367953727,
         3.2418120678733215e-05,
         0.091776341725388705,
         -1.1113305263826248e-05,
         0.13275066773623168,
         0.0053131379483353953,
         null,
         0.0058930613518283857,
         null
      ],
      [
         0.10860338231224176,
         null,
         0.025313791444508967,
         null,
         -0.024321443129389442,
         4.3466210185302616,
         -0.076198286309068095,
         27.552040847666088,
         -0.074462510344026511,
         -2.3754352861252985,
         -0.033912658094851236,
         39.476408977669109,
         0.086175415926082535,
         2.7982928879174169,
         0.18709458012938437,
         2.2030519178813033,
         0.00028643072790611121,
         1.5590405495099235,
         -0.00060070649928972979,
         -0.41374193664219916,
         -0.026415341459349456,
         0.9720123380321255,
         -0.033650070776795063,
         -0.60387155238700774,
         -0.020321561959025375,
         0.86650895412822626,
         -0.0025101446627806318,
         14.400714016757712,
         -0.0013991669424661675,
         0.48012119817352483,
         0.24151482901680918,
         5.2104233402053284,
         -0.047336056196469009,
         2.8514649156635001,
         0.10832015137925843,
         3.1013400674367961,
         -0.0071376556285599677,
         -1.0914664780371774,
         -0.00095531638722178816,
         -7.71698213423781,
         -0.030049953719945503,
         2.6890451393293304,
         0.038929867624548968,
         8.2270826500252454,
         -0.015640962039630894,
         2.1454270096143118,
         -0.002038966511888533,
         -0.9758621994114931,
         -0.0064275576416500087,
         -0.72435045633267969,
         -0.026728903444928783,
         0.0063320107900704248,
         -0.4528651005333334,
         -1.9026259531909937,
         -0.42785631196487667,
         1.2495748644246631,
         0.36694173909092614,
         0.33487610405134643,
         0.30819453903637439,
         -0.8968613176320388,
         -0.0066141021060407926,
         -2.5357398113637681,
         -0.050330723724167865,
         6.5481829935576794,
         0.071774110018455767,
         null,
         0.079608178429500881,
         null
      ],
      [
         0.0031223582815299413,
         null,
         0.0052129594471838929,
         null,
         0.0034254366182208374,
         0.48993870122215927,
         0.00074929028239637864,
         -0.074462510344026511,
         0.0092510441096457108,
         1.395252116499069,
         0.00045255572882280641,
         0.58438537845844007,
         0.009218150258805206,
         0.37380730377926918,
         0.024701229385157633,
         -0.058879696833305746,
         0.00035890658092441408,
         0.24290469411829199,
         0.00026396615539248759,
         -0.03234924002555329,
         0.0019658331300367437,
         0.18754882732410649,
         0.0022650509144941425,
         0.045059010350760417,
         -0.00088377571659822092,
         0.17630326814521993,
         0.00064804250257291009,
         0.62010403033279071,
         0.0088302519383047316,
         0.11301420979649537,
         0.0037323506193428879,
         0.060739222129973472,
         0.0091091389056573869,
         0.19905561321059145,
         0.0065677264813719591,
         0.064341312502760178,
         0.00048331772867226595,
         0.7906656751288349,
         0.00014299367779860251,
         0.78744136572936207,
         0.0074091458943983052,
         0.27992727500345488,
         0.0012085374060348993,
         0.078126458114514616,
         0.00081478469470918106,
         0.6824133834428906,
         0.00042292114607789526,
         0.13916022257265462,
         0.0010683816711485694,
         0.020327555757460165,
         0.00065258391759132723,
         0.048148956348619765,
         0.01505973451846661,
         0.57829565176818531,
         0.032469719573187499,
         0.21398691174004777,
         0.01440191671144778,
         0.3589329136303766,
         0.043195124634275807,
         0.23185445163069171,
         -0.0011507965840496302,
         0.17746433268627926,
         -0.00052115386226644239,
         -0.19882698123495637,
         0.0090447504857948981,
         null,
         0.010031975462159394,
         null
      ],
      [
         1.3990754143515873,
         null,
         1.6562914642369413,
         null,
         0.66376340209023854,
         147.06303529768999,
         0.16527785860236285,
         -2.3754352861252985,
         1.3952521164990688,
         383.77468902757585,
         0.085039007941798986,
         154.2281845353715,
         1.9371273585406938,
         82.75599531622926,
         5.6897903779361974,
         -7.3988737887214597,
         0.058293293866170021,
         66.184139505100092,
         0.053775789797000213,
         7.6433226884964078,
         0.82563426077966173,
         45.710600106414141,
         0.45224976973725578,
         25.853423570665502,
         0.098655133126061487,
         19.125257043560165,
         0.19584287829362598,
         125.82345202532005,
         1.7011486210171698,
         31.386514917767396,
         1.0008806274698667,
         12.897900276667313,
         2.0500536995701539,
         41.177161125610013,
         1.2022375139540564,
         17.305264284267079,
         0.17153317683433472,
         193.63676761571986,
         0.050582184747068895,
         228.35222396388806,
         1.6367315932679478,
         62.107242225714657,
         0.39789304035710876,
         46.310127112433719,
         0.24342142688400323,
         148.68571808258974,
         0.1002397004522869,
         37.601918466073442,
         0.23551831079302804,
         4.1959671644374774,
         0.13891396012389867,
         7.3564283928452587,
         5.5715945382929837,
         142.54332890837827,
         7.7401560681180719,
         68.707245550131205,
         2.2403765796161994,
         78.089715974139224,
         9.5332271988703656,
         50.303478003645736,
         -0.015444782026192415,
         45.707157253556396,
         0.070752574484812203,
         -22.098487254770227,
         3.6230819217955958,
         null,
         4.0185374924305162,
         null
      ],
      [
         0.0043860899068727897,
         null,
         0.0033308009616558991,
         null,
         0.00089573032842174289,
         0.12636907917995047,
         0.0015350833115968853,
         -0.03391265809485125,
         0.00045255572882280652,
         0.085039007941798986,
         0.0043437894176367037,
         2.0319784595848027,
         0.0032562761092118078,
         0.025129901705366581,
         0.0047238025847294324,
         0.2118423680898793,
         0.00043936700502750047,
         0.032218521686228858,
         0.00018714092880319451,
         0.21978419237257668,
         0.0019462910750411202,
         0.050180802372251067,
         0.0021764272370157255,
         0.031527576818568763,
         0.0010699620630258903,
         0.032227038902708893,
         9.3183255901510017e-05,
         0.09962212127366285,
         0.001484134388534858,
         0.04355993696468493,
         0.015575129887545832,
         0.099923179192572931,
         0.0013549541281747369,
         0.016995409437972658,
         0.0014506349251505498,
         0.089795008384491337,
         0.00074940616189554925,
         0.1214911700840646,
         0.00013237934474099835,
         0.67228035724630053,
         0.00050174997017838013,
         0.18561028060936524,
         0.004520423043624721,
         -0.04503283618847817,
         0.00070557336632103636,
         0.19045168630145934,
         0.00088887696297482426,
         0.1421651788921372,
         0.00035566247660872636,
         0.02598701507680257,
         0.0005132136920540922,
         0.014658902119330576,
         0.015656761301950199,
         0.080915250017127349,
         0.027933636629124011,
         0.12278623204595771,
         0.008432711246664993,
         0.051096516280383142,
         0.014230790059636053,
         0.040587812997663023,
         0.00047569640860462264,
         0.13119381373749214,
         0.00031220122497978769,
         0.19211629611759953,
         0.0085451410959928691,
         null,
         0.0094778342343795844,
         null
      ],
      [
         3.7235594397213787,
         null,
         4.0816531828181333,
         null,
         1.3074072711803559,
         86.57884564899183,
         1.8883686245909355,
         39.476408977669109,
         0.58438537845844019,
         154.22818453537153,
         2.0319784595848027,
         1960.8781968031524,
         1.6002049681959483,
         64.910728448030568,
         4.5636984136438183,
         118.70474942885028,
         0.32440785685954349,
         46.53994267314895,
         0.13694981623955768,
         126.67877179292101,
         0.86037738436588218,
         46.939908920155588,
         1.5273660030474212,
         53.316856485460093,
         0.57824544222455521,
         40.686627317264211,
         0.25326840048382748,
         135.24351076532122,
         1.5837607067754189,
         36.754275330092788,
         12.252478422076953,
         83.695154755773089,
         0.95985145437223451,
         25.0609028998832,
         1.486628972071482,
         84.786225346359259,
         0.53081551475917688,
         105.10990547629322,
         0.12505995248896229,
         644.99367155837865,
         0.86837432296113848,
         224.11069348380488,
         3.5348466397836664,
         55.692594795091509,
         0.67229498823868705,
         138.59593500139852,
         0.61304072892708916,
         161.99879032126518,
         0.33855133944086591,
         6.7544695868374021,
         0.38493301638441429,
         24.83951756811506,
         12.109613373880075,
         90.117836384408449,
         30.95810857051103,
         104.91241122704008,
         18.863007693980062,
         51.014526113859489,
         20.746074825720648,
         18.226722470909831,
         0.57669363325563983,
         133.43148063591241,
         -0.08792002467046188,
         105.37151135569539,
         9.1200833994285109,
         null,
         10.115530883865199,
         null
      ],
      [
         0.011062674142562541,
         null,
         0.0075721467992192299,
         null,
         -0.00057829484668048617,
         1.4066428468767063,
         0.0013078611210221836,
         0.086175415926082521,
         0.0092181502588052095,
         1.9371273585406938,
         0.0032562761092118078,
         1.6002049681959483,
         0.050948104314539173,
         0.71289219903127388,
         0.05470678411685112,
         0.041262656251906601,
         0.0027086058029232836,
         0.78674175279923353,
         0.0004041125106246697,
         -0.036105727372366316,
         0.0062742562880760975,
         0.67354173678387008,
         0.0064930702456510673,
         0.10097338207608658,
         0.0018652070426756814,
         0.43394105183449372,
         0.0008445091758457631,
         0.89500389954104531,
         0.011707712770065309,
         0.26796073530637499,
         0.013807066526735703,
         0.15403266408437633,
         0.018181516383899528,
         0.36721620554018902,
         0.01212118148717508,
         0.19330857087759998,
         0.0016525675779033525,
         2.068828695625645,
         0.00044450780765334158,
         0.85729709714511504,
         0.010502547841780455,
         0.33161288963864721,
         0.0033007139245295634,
         0.60682355797292242,
         0.00084277222836477781,
         1.342093269753023,
         0.0010853739926367134,
         0.24957540274070433,
         9.563890322949724e-05,
         0.069360717048191953,
         0.00050535048020303294,
         0.15927091223928888,
         0.090438507251500572,
         1.0516906042828027,
         0.06376628433146328,
         0.44588959840166437,
         0.0089196170138889589,
         0.75826041260470878,
         0.058232297573290445,
         0.47433286689549736,
         9.418685005140807e-05,
         0.31616105367004388,
         -0.00086361586965180226,
         0.20926089318171587,
         0.020874124415787183,
         null,
         0.023152513080611333,
         null
      ],
      [
         0.27671901461155624,
         null,
         0.19534952016299395,
         null,
         0.13206962561358476,
         39.948574875027454,
         0.086386825853171395,
         2.7982928879174169,
         0.37380730377926907,
         82.75599531622926,
         0.025129901705366581,
         64.910728448030568,
         0.71289219903127377,
         40.735990498551942,
         1.9185129871901316,
         -3.0735608467642423,
         0.024282132143956407,
         32.937013295681865,
         -0.0051443807275394927,
         -3.5325462727774628,
         0.13897581568689027,
         11.805508029030941,
         0.10663340108198562,
         3.4102111301116209,
         0.0050145173619096442,
         2.2968576509841605,
         0.070189737312761166,
         37.429486567621147,
         0.51052597642745001,
         9.3322659360907956,
         0.37561884987407301,
         2.9388431497991063,
         0.53150809825271073,
         17.191713066066608,
         0.42990803297288305,
         3.3695923334289617,
         0.028576557498593422,
         52.08383290078698,
         0.01048296599413171,
         26.672078113105201,
         0.4724083698394369,
         14.411611676660257,
         0.071598639467360017,
         23.190332678088691,
         0.05198515857111137,
         52.953847223811522,
         0.069700283580365091,
         7.1404274626028279,
         -0.027527162524021827,
         -3.8802405861364258,
         -0.04525661233702373,
         2.2054685628171189,
         0.43165594295808535,
         36.779559653631686,
         1.4284905572536237,
         14.456592006172407,
         1.4982335436453953,
         23.007615044830718,
         3.6918808472374041,
         13.155224547106021,
         0.03529270995939289,
         10.435332615330873,
         -0.048643945515661743,
         -7.3884384512210977,
         0.48324726539226687,
         null,
         0.53599319474701534,
         null
      ],
      [
         0.030483126908570336,
         null,
         0.028239087705692344,
         null,
         0.010874521919043303,
         2.9180819957190871,
         0.0059024836624275469,
         0.18709458012938437,
         0.024701229385157626,
         5.6897903779361974,
         0.0047238025847294324,
         4.5636984136438183,
         0.054706784116851107,
         1.9185129871901316,
         0.15868354701171358,
         -0.048698115167264779,
         0.00088204949751454213,
         1.3842094077167344,
         0.0010142553402024753,
         0.53986422559652913,
         0.016771425996806952,
         1.2970962792076983,
         0.0024955973537077554,
         0.28396715380247617,
         0.00070087583404754902,
         0.60968605926169284,
         0.0050106560056055426,
         4.0447698078864711,
         0.028954537020719005,
         0.60045952586762263,
         0.031430887065223623,
         0.31108114688683142,
         0.036058103585355376,
         0.8032078402528281,
         0.028654538486069643,
         0.38511624525318755,
         0.0022059481443474365,
         4.252697616707918,
         0.0010789027615227104,
         2.190121636030042,
         0.029681102086295801,
         1.0428609130946411,
         0.0085435170755212633,
         0.61535513360573235,
         0.0028064270185035687,
         3.4629782628231935,
         0.0044548554815662233,
         0.71597472010291574,
         0.0012635982663363834,
         -0.047875203681682507,
         7.4784265681907024e-05,
         0.16839198932252197,
         0.039275855014626659,
         2.894117438699249,
         0.11072255813793733,
         1.5118041972303953,
         0.10093536111803417,
         1.700115886499977,
         0.25712835339565754,
         1.0732032871029549,
         0.00082366618903129737,
         0.64436178164731639,
         -0.0018522263620984387,
         -0.32923050080491334,
         0.065476601011557001,
         null,
         0.072623302956244723,
         null
      ],
      [
         0.089996545205042286,
         null,
         0.040172724179733735,
         null,
         0.026277352278812685,
         1.4377998368371379,
         0.073773869903448849,
         2.2030519178813033,
         -0.058879696833305739,
         -7.3988737887214544,
         0.21184236808987933,
         118.70474942885028,
         0.041262656251906574,
         -3.0735608467642423,
         -0.048698115167264779,
         30.15308601143149,
         0.0012932808502437274,
         0.072124658939516695,
         -0.017262122027880755,
         26.474600642489772,
         0.14015708836333213,
         6.088855009332315,
         0.076081297327627223,
         -2.6778865255044169,
         0.13379388043237739,
         1.387122847490015,
         -0.0073966798214062908,
         10.648748551685191,
         0.011638692132901288,
         2.862865641051656,
         0.91875543153143657,
         2.9113844884755342,
         0.0408371694284555,
         1.0361878980486081,
         0.058107451373665187,
         8.1668279024964274,
         0.03412527968280598,
         1.401855997421132,
         0.0023062816392430633,
         -3.8716781141123757,
         -0.066981241406041711,
         -0.66661510012589487,
         0.23204636678312185,
         20.533639623943845,
         0.024519748630497579,
         15.362333467763271,
         0.061086990108943029,
         0.74911568777988546,
         0.0099756511893277465,
         3.2133558361067349,
         0.051806192264757571,
         -0.10377243087283938,
         -0.27340100386483474,
         -1.6379622118158961,
         0.66845023479886279,
         3.5326029415512634,
         -0.020161177438002352,
         -0.87261778680290591,
         0.48331779289304788,
         0.66644311277549773,
         0.050408303945409148,
         3.2600705918564872,
         0.029861885342711572,
         15.985184664606699,
         0.0018106015618421234,
         null,
         0.0020082268127318767,
         null
      ],
      [
         0.0016432788696249653,
         null,
         0.0013469251625383963,
         null,
         -0.00045895049740968534,
         0.073627699117631284,
         7.3025315741282837e-05,
         0.00028643072790611039,
         0.00035890658092441408,
         0.058293293866170048,
         0.00043936700502750041,
         0.32440785685954343,
         0.0027086058029232836,
         0.024282132143956407,
         0.00088204949751454257,
         0.0012932808502437274,
         0.0010553897496813553,
         0.042223184413849868,
         0.00023515095997012035,
         -0.0084394803463705131,
         0.00039988633194069998,
         0.0090893030653044406,
         0.0012982703908554084,
         0.0099740345176490483,
         7.4385746527049406e-05,
         0.022443723887653848,
         -0.00020688899978784845,
         -0.014671722109591362,
         0.00072159800477845633,
         0.004585231792196884,
         0.0029880745515584871,
         0.033474801338984859,
         0.0010830505670142503,
         0.026238524214938497,
         0.00058992996774548737,
         0.018351011822293616,
         0.00034186231771028165,
         0.12497288894275839,
         5.1388837133662144e-05,
         0.28857256694342265,
         0.00036476283430176079,
         0.10899535986158496,
         0.00072696539637046021,
         -0.043077785804203711,
         0.00027340719274801225,
         0.042195233119113502,
         -6.2758353077739325e-05,
         0.07819325945064147,
         0.00010608879808335561,
         -0.0026042247793819332,
         -2.3760065276181741e-05,
         0.0026033495171922912,
         0.017772427581777158,
         -0.0085285898373838372,
         0.017709448414680928,
         -0.02932852802031544,
         0.00041022793479941809,
         0.018948806476793142,
         -0.0032047602805873763,
         0.0082678772887701223,
         0.00032638879642438406,
         0.051869650724651717,
         -1.6514275234434702e-05,
         0.03304908910466664,
         0.0035152186044058284,
         null,
         0.0038989010077071762,
         null
      ],
      [
         0.27898635174083597,
         null,
         0.16418354631808071,
         null,
         0.069935158629767569,
         31.868930170884408,
         0.031055151971485305,
         1.5590405495099231,
         0.24290469411829194,
         66.184139505100092,
         0.032218521686228851,
         46.539942673148957,
         0.78674175279923364,
         32.937013295681865,
         1.3842094077167346,
         0.072124658939516806,
         0.042223184413849868,
         70.056148813260236,
         -0.00035525553358570433,
         2.4386075319342377,
         0.10489256922014166,
         8.7922951687173061,
         0.15954168865234816,
         6.0982047181713215,
         0.074567952797373771,
         4.684817613592509,
         0.042859424731568604,
         -3.274193477832549,
         0.42104857101689136,
         7.1148744996218438,
         0.28410908280532432,
         2.1912453607379776,
         0.35124809333044282,
         14.232005381703429,
         0.28679300476253156,
         5.3138233687945871,
         0.015458417721553305,
         46.071670275597405,
         0.0077970500108950191,
         -21.511103141254228,
         0.33182646096737539,
         14.204461547279587,
         0.065905759247772783,
         31.6939256724914,
         0.043448249678959813,
         37.427899813766231,
         0.050561458659554463,
         4.1378737033115796,
         -0.047074301929704784,
         -4.2917975690767687,
         -0.077914122188436408,
         0.12454637331071766,
         0.60700980412260086,
         28.155706710189548,
         1.3864001890578981,
         11.30039608266509,
         -0.010513853752445235,
         16.770281533741652,
         1.9035600745751504,
         10.857386092408989,
         0.092685794824163309,
         13.607627057730593,
         -0.029858927789441537,
         -2.0200040855240489,
         0.50661652871079377,
         null,
         0.561913188510061,
         null
      ],
      [
         0.0016007218430092922,
         null,
         0.0026996605264478545,
         null,
         -5.3654273522866965e-05,
         0.019868282777313527,
         -0.00018091916923888767,
         -0.00060070649928972806,
         0.00026396615539248759,
         0.053775789797000213,
         0.00018714092880319446,
         0.13694981623955768,
         0.00040411251062466959,
         -0.0051443807275394979,
         0.0010142553402024751,
         -0.017262122027880751,
         0.00023515095997012035,
         -0.00035525553358570433,
         0.00079313198700087305,
         0.071358218820116823,
         0.00042270998441748764,
         -0.010353522275496393,
         0.00045364163922061114,
         0.030217007631854694,
         -0.00020188004557931787,
         -0.004677005268735426,
         -7.3929714380554227e-05,
         0.013831973768443631,
         0.00043458569124631727,
         0.0021673628633453071,
         0.0016125531641879493,
         0.030110587163676917,
         0.00096232765738774831,
         0.0047100205868055951,
         0.00020125940883796852,
         0.032611389719113086,
         0.00028425187821927423,
         0.016689653519509628,
         7.6961261003488269e-05,
         0.34758854676409634,
         0.00035631953851041005,
         0.086012179771903452,
         0.00070505736445500733,
         0.090444441120565572,
         0.00021557104847000913,
         0.016238303507097936,
         -1.7495028292264786e-05,
         0.060235878267855404,
         0.00041637569203985053,
         0.012685121689353927,
         3.936985744960479e-05,
         0.0045476699591705319,
         0.0097372088209496319,
         0.031222645115901716,
         0.014148174442031739,
         0.025962884694871978,
         -0.00082781301816001011,
         0.016627005621774639,
         -0.0026265400927450821,
         0.015910357609520958,
         0.0003011878235444978,
         0.064172713009500143,
         0.00036190633037141713,
         0.014329867631324605,
         0.0050354355460061834,
         null,
         0.0055850480251672247,
         null
      ],
      [
         0.11839255365595561,
         null,
         0.25797660405286948,
         null,
         0.13018362462042307,
         -1.9167048570529448,
         0.10688797639145964,
         -0.41374193664219872,
         -0.032349240025553297,
         7.6433226884964052,
         0.21978419237257674,
         126.678771792921,
         -0.03610572737236635,
         -3.5325462727774628,
         0.53986422559652913,
         26.474600642489772,
         -0.0084394803463705131,
         2.4386075319342373,
         0.071358218820116823,
         72.330888091040748,
         0.10227323213056118,
         -1.0055247484699976,
         0.060130017002988589,
         3.1688168260948553,
         0.0295343229388348,
         4.9131185255478043,
         -5.5253377209417247e-05,
         12.506054201556932,
         0.020596427327222052,
         0.60655093785005576,
         0.90789227669516182,
         3.1132999526480534,
         0.21254362308312058,
         -2.3958650894254285,
         0.05052864521441576,
         5.6943903915134158,
         0.030730451403075613,
         -0.93116040114801502,
         0.0048080243694753107,
         28.901036580408679,
         -0.039982504768887643,
         8.3848506161635452,
         0.28155580234686789,
         39.613831342733555,
         0.016820125168057577,
         8.6483273021164919,
         0.017598732068792484,
         4.8238179895982283,
         0.062880836821163424,
         4.7056551061633316,
         0.065168653355010056,
         0.17702373376559527,
         0.44966905571085214,
         5.3298901182716012,
         1.4124501673657668,
         12.068209848567317,
         0.50242021921153512,
         1.8631445421733612,
         0.92351701967301802,
         3.3721997641531569,
         0.066695071957027993,
         7.441491674467029,
         0.11829118452063145,
         14.714138840725678,
         0.31519231270514064,
         null,
         0.34959522121534209,
         null
      ],
      [
         0.0095948836623448875,
         null,
         0.0099386945792511103,
         null,
         0.001326232275933256,
         0.58216482968713668,
         0.0020488676808338721,
         -0.026415341459349456,
         0.0019658331300367441,
         0.82563426077966207,
         0.0019462910750411202,
         0.8603773843658824,
         0.0062742562880761009,
         0.13897581568689024,
         0.016771425996806946,
         0.14015708836333213,
         0.00039988633194070004,
         0.10489256922014172,
         0.00042270998441748758,
         0.10227323213056118,
         0.018235021609214322,
         0.19011932550493549,
         0.0025708798251771682,
         0.067383984258768237,
         0.0047780620743013954,
         -0.53220683121829038,
         0.0011272363073562934,
         0.45765291667078595,
         0.0038466752612464298,
         0.15948955440738552,
         0.0072197321180932734,
         0.066491224033679852,
         0.0040612998896731034,
         0.017292988658063925,
         0.0029344709294340608,
         0.16062888759365759,
         0.00096864572059768273,
         0.91210391164767213,
         0.00040371720875465993,
         0.85992837621624063,
         0.0026615260674320834,
         0.13160801320132715,
         0.0020965863589570244,
         -0.10435712771692242,
         0.00089171036163553856,
         0.93858548796469743,
         0.00045898525959652437,
         0.14116156505092625,
         0.00041148891900684025,
         0.10488000904031455,
         7.3349384841307942e-05,
         0.020910020217751912,
         0.038608973045649475,
         0.49008595746393907,
         0.027960209853684012,
         0.31483486189046073,
         -0.002698767184500656,
         0.27247312525396766,
         0.028490369557003414,
         0.20164141688794318,
         0.0006115734270311907,
         0.20593821303420498,
         0.00050960431674623924,
         0.2357622256194831,
         0.022755742510673867,
         null,
         0.025239507806082515,
         null
      ],
      [
         0.44225509255959733,
         null,
         0.48636523023085271,
         null,
         0.078242106049970617,
         37.055743779803052,
         0.057217057310840147,
         0.97201233803212572,
         0.18754882732410649,
         45.710600106414148,
         0.050180802372251067,
         46.939908920155588,
         0.6735417367838703,
         11.805508029030946,
         1.2970962792076983,
         6.0888550093323142,
         0.0090893030653044285,
         8.7922951687173043,
         -0.010353522275496393,
         -1.0055247484699976,
         0.19011932550493549,
         71.812219932667816,
         0.21155495084629009,
         10.402272323123832,
         0.41472361956691717,
         42.187289009715279,
         0.088906597759621522,
         38.423732235394809,
         0.33428448062422866,
         10.893265690401979,
         0.18728989480443115,
         4.2958735303663538,
         0.4037600064707767,
         16.914849212586994,
         0.12763005101577815,
         5.4134073833459322,
         0.074185300292467185,
         69.380450680988318,
         0.026708825569924578,
         0.64035087612242236,
         0.21391732221077187,
         9.8464574602664623,
         0.048564426043119314,
         -7.8785167168121202,
         0.082999908380904042,
         65.883125777929848,
         0.083558935557783959,
         6.9018259312903893,
         -0.063048819547842749,
         0.52279446718075273,
         0.04163679626149349,
         1.2492274740388087,
         0.33693876917232096,
         29.041340873890434,
         1.5529439561525553,
         14.41733664920303,
         0.84916948753432042,
         16.06018432410767,
         2.8740309957591106,
         11.884968900623072,
         0.020429081776860966,
         10.450401689203327,
         -0.048343385541506995,
         10.923349231692473,
         1.0826005869625139,
         null,
         1.2007652992510809,
         null
      ],
      [
         0.0080742590620635681,
         null,
         0.0089561316129895836,
         null,
         0.0020776032485684374,
         0.21436984281793903,
         0.0019108493272985165,
         -0.033650070776795063,
         0.0022650509144941425,
         0.45224976973725578,
         0.0021764272370157255,
         1.5273660030474212,
         0.0064930702456510664,
         0.10663340108198559,
         0.0024955973537077554,
         0.076081297327627223,
         0.0012982703908554084,
         0.15954168865234813,
         0.00045364163922061114,
         0.060130017002988589,
         0.0025708798251771678,
         0.21155495084629003,
         0.023684974090949749,
         0.39702726752420853,
         0.0026275698208210116,
         0.21055342577688135,
         0.00066314131190249993,
         -1.9822628155962967,
         -9.9594691436913742e-05,
         0.081925423013870402,
         0.0096803852537880597,
         0.14586046212029802,
         0.0048301390553584277,
         0.14474875383650049,
         -0.0004578476854294499,
         0.0375839761725099,
         0.0015000583046879854,
         0.45018822330058994,
         0.00042872230664081997,
         1.3011932377196507,
         0.0016666102466274149,
         0.44912046969383457,
         0.0036972821855679136,
         0.0033052558702502399,
         0.0023714980946315236,
         0.60600140897790633,
         0.00066008516603813141,
         0.18092287473247368,
         1.8206674849757505e-05,
         0.045421435051994155,
         0.00073792384399342531,
         0.096803678960332956,
         0.048532061960880571,
         0.23929100578941587,
         0.068147663852614809,
         0.20324460632170399,
         0.022918084220353158,
         0.15053511058672858,
         0.022163636726275641,
         0.11401307857120065,
         -0.00052222749368688651,
         0.34728056603760027,
         -0.00039662687147736452,
         0.3637958247292214,
         0.018166395563597827,
         null,
         0.020149238479946194,
         null
      ],
      [
         0.22311864576965443,
         null,
         0.36009936941861287,
         null,
         0.145351468142523,
         7.3215891054945459,
         0.22247899854340017,
         -0.60387155238700752,
         0.045059010350760417,
         25.853423570665505,
         0.03152757681856877,
         53.316856485460093,
         0.10097338207608655,
         3.4102111301116214,
         0.28396715380247617,
         -2.6778865255044177,
         0.0099740345176490466,
         6.0982047181713215,
         0.030217007631854701,
         3.1688168260948544,
         0.067383984258768209,
         10.402272323123832,
         0.39702726752420858,
         50.677037926471357,
         0.13184819169222639,
         8.7395177358266967,
         0.10953451169918722,
         -39.509412930286302,
         0.020621123370184822,
         4.6476454602932185,
         0.18807993267082762,
         5.047949351732834,
         0.18977584525330815,
         5.7535582104482756,
         -0.069733559888982471,
         5.174120467726377,
         0.033998277710864999,
         19.622411726097972,
         0.0070181293738760791,
         50.067082263630795,
         0.063619438143914561,
         15.35459980823093,
         0.096165269609062798,
         20.86896730949633,
         0.090536840371208432,
         24.163840724193129,
         0.041736198851004241,
         18.953482136199085,
         0.037462827904774981,
         2.075367662092737,
         0.039728973058517317,
         4.0813686045775173,
         1.9689512375675662,
         12.88136928337064,
         2.2002336285504871,
         11.617098333050659,
         0.90088638770685847,
         5.9714300462596803,
         0.99679430284349613,
         3.278966950475672,
         0.031763118386131529,
         16.358063600520403,
         0.041917139189732347,
         13.458332705522226,
         0.67936127506093491,
         null,
         0.75351284173688149,
         null
      ],
      [
         0.0024535239589604952,
         null,
         0.0033321324167244026,
         null,
         0.00010072598421139405,
         0.20058229495312752,
         0.0014675905715345909,
         -0.020321561959025371,
         -0.00088377571659822114,
         0.098655133126061473,
         0.0010699620630258905,
         0.57824544222455521,
         0.0018652070426756818,
         0.0050145173619096338,
         0.00070087583404754858,
         0.13379388043237742,
         7.4385746527049379e-05,
         0.074567952797373771,
         -0.00020188004557931787,
         0.029534322938834807,
         0.0047780620743013954,
         0.41472361956691717,
         0.0026275698208210116,
         0.13184819169222639,
         0.0075968311179266078,
         0.068570629855240858,
         0.00084888041897941853,
         0.10954048284771112,
         0.00036815983213892912,
         0.076627256803710922,
         0.0028765969803433841,
         0.037908277492531457,
         0.0012669749222819558,
         0.069480839554153503,
         -0.00082778302303748664,
         0.042231706848128062,
         0.00083317241703266716,
         0.23249950867422758,
         0.00026035093624725248,
         -0.017254031682608639,
         -0.00070090545539145007,
         0.061811900125305963,
         0.00071606589582480073,
         -0.048500734614854213,
         0.001279251113323044,
         0.47627307287138854,
         0.00038813875147415152,
         0.054726722659338624,
         -0.00053617422892314145,
         0.021977771418482506,
         0.0002554725601837494,
         0.024446250415281076,
         0.013284930859972118,
         0.06657327945350619,
         0.012649372928282474,
         0.069714461285435597,
         0.0044022155522976409,
         0.036159790285618276,
         0.014430758064136793,
         0.045683064651468527,
         0.00060580141054077672,
         0.17061788028639291,
         -0.00055294853874226287,
         0.23139662343544753,
         0.0062779549600737944,
         null,
         0.0069631871228412103,
         null
      ],
      [
         0.16677920614618541,
         null,
         0.13614235625961119,
         null,
         0.10952879262921422,
         6.7849400956209118,
         0.052452705329706903,
         0.86650895412822626,
         0.17630326814521993,
         19.125257043560161,
         0.032227038902708893,
         40.686627317264225,
         0.43394105183449372,
         2.2968576509841605,
         0.60968605926169273,
         1.3871228474900155,
         0.022443723887653848,
         4.684817613592509,
         -0.0046770052687354277,
         4.9131185255478043,
         -0.53220683121829038,
         42.187289009715279,
         0.21055342577688135,
         8.7395177358266967,
         0.068570629855240831,
         90.599459622443618,
         0.021446107241894847,
         26.555260477125849,
         0.14734750101117464,
         3.7696275388962963,
         0.089545749553186907,
         3.8698927624235742,
         0.29430259914186963,
         12.776100544282349,
         0.10982380278686081,
         1.9201083652766677,
         0.022591341223889304,
         28.894925271799018,
         0.004617450526469267,
         6.2101733203121441,
         0.12380057897659448,
         14.960639672055429,
         0.067152763153326175,
         -16.441813085285087,
         0.037286022431535865,
         25.023534532636408,
         0.067893616651926905,
         9.8554509398024557,
         -0.0025402594962308997,
         -0.31987581321995029,
         0.0909413362260824,
         2.6473172214360341,
         0.76847769755579487,
         8.3654815774858662,
         1.1569624172083222,
         3.7320797992849259,
         1.1153312813033183,
         7.1441183223701064,
         1.6941538735052024,
         3.4059280603918802,
         0.008300117611449007,
         10.765456139360671,
         -0.047912232194575861,
         6.7061247673891078,
         0.3199492746214998,
         null,
         0.35487140050788979,
         null
      ],
      [
         0.0010608675652581598,
         null,
         0.0022244629944445505,
         null,
         0.00087739620346373307,
         0.11121879927897448,
         0.00088680371482926298,
         -0.0025101446627806318,
         0.00064804250257291041,
         0.19584287829362601,
         9.3183255901509989e-05,
         0.25326840048382754,
         0.00084450917584576266,
         0.070189737312761166,
         0.0050106560056055426,
         -0.0073966798214062917,
         -0.00020688899978784845,
         0.042859424731568611,
         -7.3929714380554227e-05,
         -5.5253377209413777e-05,
         0.0011272363073562934,
         0.088906597759621522,
         0.00066314131190249993,
         0.10953451169918722,
         0.00084888041897941864,
         0.021446107241894843,
         0.0015674507508660054,
         -0.012691449579653617,
         0.00064052202287700577,
         0.03737383243249004,
         0.001233060242010675,
         0.016108833437379129,
         0.00088308209693821482,
         0.024062715173804525,
         0.00051670601908237177,
         0.015680297138857033,
         9.3263220476408023e-05,
         0.15669774850257143,
         0.00010373139813448029,
         0.1489947433472536,
         0.0009662692992196526,
         0.045273753897847352,
         0.00046845795532286143,
         0.12896682789948372,
         0.00034255325055538102,
         0.15680916193835809,
         0.00022486745148280214,
         0.035563338565435934,
         -0.00012345151956745615,
         0.0024122173765332394,
         -0.00015057177506389835,
         0.0062153265204965245,
         -0.0039011880670301192,
         0.14658555679397436,
         0.0021082188186237862,
         0.11431711996723727,
         0.0091067905056466756,
         0.063920728951937955,
         0.015565986361508438,
         0.043556691915384936,
         0.00020047372204954592,
         0.05061715662238532,
         0.00013967151013486107,
         0.033945962823906821,
         0.0039738791949973252,
         null,
         0.0044076239180294435,
         null
      ],
      [
         1.0676124306709249,
         null,
         0.54874264253148508,
         null,
         0.16538330387067968,
         52.005332616480921,
         0.15527092036144352,
         14.400714016757712,
         0.62010403033279082,
         125.82345202532005,
         0.099622121273662878,
         135.24351076532122,
         0.89500389954104498,
         37.429486567621161,
         4.0447698078864711,
         10.648748551685191,
         -0.014671722109591362,
         -3.2741934778325454,
         0.013831973768443627,
         12.506054201556932,
         0.457652916670786,
         38.423732235394809,
         -1.9822628155962967,
         -39.509412930286302,
         0.10954048284771112,
         26.555260477125849,
         -0.012691449579653631,
         854.46153206575764,
         1.2723550893553948,
         12.902791825019836,
         0.98771998699679564,
         10.931017885767224,
         0.9854985951489369,
         28.784772852092345,
         1.1829835588534339,
         35.493643913325741,
         0.1177887486617757,
         91.170380939166932,
         0.012790344146551979,
         81.157218172566871,
         0.78815182014736895,
         55.730528373219613,
         0.20447888196422231,
         197.76106079816731,
         0.086669828012544137,
         163.23066577005056,
         0.27112802687790527,
         39.563621091500579,
         0.14594422460980372,
         1.4503759998967174,
         0.074852802915391453,
         -5.8127678140361736,
         4.9522217275408726,
         43.768326844011298,
         4.4866054788294907,
         15.462666364364591,
         1.808885115234667,
         31.741518131763605,
         6.920455261698967,
         11.86075683208475,
         0.017703880178962635,
         22.731165332738275,
         0.064125784423265511,
         -24.326420696497937,
         1.4201549637141115,
         null,
         1.5751633802191261,
         null
      ],
      [
         0.0042258298536717101,
         null,
         0.0041507234127398434,
         null,
         0.0019349779011588739,
         0.66462780451306114,
         0.0017151017810242244,
         -0.0013991669424661649,
         0.0088302519383047333,
         1.7011486210171698,
         0.0014841343885348582,
         1.5837607067754194,
         0.011707712770065309,
         0.51052597642745001,
         0.028954537020719005,
         0.011638692132901264,
         0.00072159800477845655,
         0.42104857101689136,
         0.00043458569124631721,
         0.020596427327222038,
         0.0038466752612464298,
         0.33428448062422877,
         -9.9594691436913742e-05,
         0.020621123370184822,
         0.00036815983213892901,
         0.14734750101117464,
         0.00064052202287700566,
         1.2723550893553948,
         0.020981612127941474,
         0.18329001671523604,
         0.0094946706144403131,
         0.11423350162635933,
         0.010034099610909732,
         0.31397993472623309,
         0.0091647920197518683,
         0.12928198072848265,
         0.0011225429752323023,
         0.74726176290450608,
         0.00012041362932179158,
         1.4220945615115501,
         0.0098783610669435657,
         0.40368119668533792,
         0.0022879863350007321,
         0.16559267795811977,
         0.0012092376315467578,
         0.82968675255534696,
         0.001168141986115869,
         0.21994966466329219,
         0.00082860935258565773,
         -0.048859684883820025,
         0.0012458751280966928,
         0.075319387985072844,
         0.029199289656340395,
         0.59068517972250045,
         0.045633785280327764,
         0.13747403934062088,
         0.0083825229120527422,
         0.36268963704283469,
         0.052517312694575817,
         0.19541722655424901,
         0.000229774065729867,
         0.26900019379979262,
         -0.00019357663108071616,
         -0.18006328410354086,
         0.0094234110324693185,
         null,
         0.010451966408144317,
         null
      ],
      [
         0.24432688047366857,
         null,
         0.20322992491939934,
         null,
         0.04479859600428554,
         18.897074997934169,
         0.065716765027104954,
         0.48012119817352483,
         0.11301420979649536,
         31.386514917767396,
         0.04355993696468493,
         36.754275330092788,
         0.26796073530637499,
         9.3322659360907956,
         0.60045952586762252,
         2.862865641051656,
         0.0045852317921968857,
         7.1148744996218438,
         0.0021673628633453062,
         0.60655093785005576,
         0.15948955440738552,
         10.893265690401979,
         0.081925423013870402,
         4.6476454602932185,
         0.076627256803710936,
         3.7696275388962963,
         0.03737383243249004,
         12.902791825019838,
         0.18329001671523604,
         10.198259572347563,
         0.2148981487478569,
         2.3876043798365538,
         0.18134481439697775,
         5.0251378635171884,
         0.15355352027591981,
         4.0539376124209818,
         0.025948648138471871,
         26.939316802691994,
         0.0068872528202971392,
         28.467774367014478,
         0.15503961260617288,
         5.296089682559411,
         0.074117606188207924,
         22.431847203849539,
         0.034813989324725264,
         26.687845209456881,
         0.030542952464974866,
         5.1366896493413012,
         0.017000828444169721,
         2.1657723914016787,
         0.024892129914364181,
         2.2249296462801569,
         1.22031058257897,
         15.896657752140465,
         0.92306859111635964,
         7.1966097285247717,
         0.29577442310171875,
         12.174167015752177,
         1.6454456917832512,
         6.133873338157132,
         0.0254479717010202,
         10.217204456813652,
         0.0068249720624543927,
         10.722828229769888,
         0.50491167673895354,
         null,
         0.5600222537435301,
         null
      ],
      [
         0.030551623705928659,
         null,
         0.034177528580102486,
         null,
         0.0055698220780110858,
         0.74012961387590082,
         0.0049705018552631281,
         0.24151482901680921,
         0.0037323506193428901,
         1.0008806274698667,
         0.01557512988754583,
         12.252478422076953,
         0.013807066526735703,
         0.37561884987407301,
         0.03143088706522363,
         0.91875543153143646,
         0.0029880745515584862,
         0.28410908280532432,
         0.0016125531641879487,
         0.90789227669516159,
         0.0072197321180932743,
         0.1872898948044312,
         0.0096803852537880562,
         0.18807993267082757,
         0.0028765969803433841,
         0.089545749553186907,
         0.0012330602420106752,
         0.98771998699679564,
         0.0094946706144403131,
         0.2148981487478569,
         0.10339380646923073,
         0.70809887975456332,
         0.010475493153679807,
         0.20447582854159682,
         0.012155935250783014,
         0.69842352531248353,
         0.0049325264803010208,
         1.023923625294699,
         0.0011452276999503693,
         5.1945916792044819,
         0.0062379713390182173,
         1.6877632773791578,
         0.026966744494200667,
         0.78879101583128186,
         0.0050254247902783737,
         1.1752409812210189,
         0.0042808607291433143,
         1.0999172691171508,
         0.0037311793515637311,
         0.093037733008647816,
         0.0025280874413574411,
         0.064771845591349034,
         0.1112036468738572,
         0.65220271337250546,
         0.2541652667665647,
         0.68428699820157657,
         0.082909830733981296,
         0.37444075736360849,
         0.086633374374365968,
         0.24620851960772919,
         0.0056738587372929042,
         0.88599363495031247,
         0.0014905019827603707,
         0.67758986585773595,
         0.075434382424043447,
         null,
         0.083667965707805311,
         null
      ],
      [
         0.35589926369337721,
         null,
         0.44990014281873258,
         null,
         0.043469141709317885,
         6.02031321966414,
         0.024469198350953562,
         5.2104233402053284,
         0.060739222129973472,
         12.897900276667313,
         0.099923179192572931,
         83.695154755773103,
         0.1540326640843763,
         2.9388431497991054,
         0.31108114688683142,
         2.9113844884755338,
         0.033474801338984859,
         2.1912453607379776,
         0.030110587163676917,
         3.1132999526480534,
         0.066491224033679838,
         4.2958735303663538,
         0.14586046212029802,
         5.0479493517328349,
         0.037908277492531457,
         3.8698927624235733,
         0.016108833437379129,
         10.931017885767224,
         0.11423350162635931,
         2.3876043798365534,
         0.70809887975456354,
         11.369394102541783,
         0.10716244284550308,
         2.948991964485975,
         0.12892799027500088,
         8.4185383993985194,
         0.049738135190023562,
         11.168271251618256,
         0.013757258705391958,
         58.753386991226343,
         0.07781708558509319,
         23.496867868966611,
         0.20451799541596621,
         10.366240049211669,
         0.063577173940929654,
         12.234735885561003,
         0.0278137049014942,
         15.365857388135147,
         0.055195297814856603,
         1.7664535924367497,
         0.026182288388239619,
         1.9889050513059148,
         1.8814015286173311,
         6.3972032310189455,
         2.9643784333858902,
         6.4826811345690878,
         0.79459826786629606,
         5.1878641481428387,
         0.67904781434828654,
         4.3622980668448195,
         0.0033601373592624176,
         11.715310795290984,
         -0.02247633453594584,
         6.3706789016287999,
         0.892730024625779,
         null,
         0.99017056528471914,
         null
      ],
      [
         0.0071864415208557283,
         null,
         0.010954774391078101,
         null,
         0.0023322662607680395,
         0.86039758410781131,
         0.00081497854410286048,
         -0.047336056196469009,
         0.0091091389056573869,
         2.0500536995701539,
         0.0013549541281747369,
         0.95985145437223462,
         0.018181516383899528,
         0.53150809825271073,
         0.036058103585355376,
         0.040837169428455486,
         0.0010830505670142501,
         0.35124809333044282,
         0.00096232765738774799,
         0.21254362308312058,
         0.0040612998896731034,
         0.4037600064707767,
         0.0048301390553584277,
         0.18977584525330818,
         0.0012669749222819549,
         0.29430259914186957,
         0.00088308209693821504,
         0.9854985951489369,
         0.010034099610909732,
         0.18134481439697769,
         0.010475493153679807,
         0.10716244284550308,
         0.029704948475509606,
         0.43369168113182044,
         0.0097376263416706754,
         0.25702796570290865,
         0.003004080991732782,
         1.515619333885637,
         0.0006474601858798447,
         2.5061861110177643,
         0.010328975327254982,
         0.31461656994744541,
         0.0035188470655501641,
         0.98434067697425942,
         0.0023869844824980575,
         1.7072255867688422,
         0.00019297440067111895,
         0.18964768614641578,
         0.003033750014466324,
         0.087971449825695727,
         0.0018782743197212196,
         0.01604470936806851,
         0.087861133743261502,
         0.86267303422958064,
         0.081389492341365305,
         0.40402029238135273,
         0.00067014949340517532,
         0.60575978473227277,
         0.039356160741539248,
         0.39803107947215716,
         0.00036419154078031987,
         0.3108089796559832,
         0.0014066836826911182,
         -0.12638118403262583,
         0.019405116123516784,
         null,
         0.021523164082548465,
         null
      ],
      [
         0.12159439770744659,
         null,
         0.17590437782295865,
         null,
         0.0394426003316177,
         19.098174414823138,
         0.044096145636959176,
         2.8514649156635001,
         0.19905561321059151,
         41.177161125610006,
         0.016995409437972658,
         25.060902899883203,
         0.36721620554018913,
         17.191713066066608,
         0.80320784025282832,
         1.0361878980486079,
         0.02623852421493849,
         14.232005381703427,
         0.0047100205868055951,
         -2.3958650894254285,
         0.017292988658063925,
         16.914849212586994,
         0.14474875383650049,
         5.7535582104482748,
         0.069480839554153517,
         12.776100544282349,
         0.024062715173804528,
         28.784772852092345,
         0.31397993472623309,
         5.0251378635171884,
         0.20447582854159685,
         2.9489919644859746,
         0.43369168113182044,
         19.687182688246651,
         0.23837507443080275,
         5.4849982746918453,
         0.047865217576286562,
         30.561639546379318,
         0.0098321982551323201,
         35.102792895529809,
         0.23822446558770125,
         8.1344098635472371,
         0.02417438437300971,
         8.6658748882134589,
         0.073863285303213386,
         47.046450974462857,
         0.057651297427046916,
         4.7507250110268071,
         0.0062930048176860227,
         -0.44180297753480297,
         -0.00040467015936176791,
         0.59155832649829976,
         0.67825511461187216,
         14.943794801873381,
         1.2203436627666904,
         3.3212746151041563,
         0.57633662165151744,
         10.842322266633833,
         1.4050879939168512,
         6.0643468933451476,
         0.0011042512738891437,
         5.6943905152653596,
         -0.014556425832241029,
         -1.2634044465096861,
         0.20809464224125018,
         null,
         0.23080795297224679,
         null
      ],
      [
         0.0054194897532734614,
         null,
         0.0047983861011780078,
         null,
         0.0014069020354563319,
         0.53416622690710247,
         0.0015807738996953366,
         0.10832015137925843,
         0.0065677264813719599,
         1.2022375139540564,
         0.00145063492515055,
         1.486628972071482,
         0.012121181487175081,
         0.42990803297288299,
         0.02865453848606965,
         0.058107451373665173,
         0.00058992996774548737,
         0.28679300476253156,
         0.00020125940883796852,
         0.05052864521441576,
         0.0029344709294340608,
         0.12763005101577818,
         -0.0004578476854294499,
         -0.069733559888982485,
         -0.00082778302303748664,
         0.10982380278686081,
         0.00051670601908237177,
         1.1829835588534341,
         0.0091647920197518683,
         0.15355352027591981,
         0.012155935250783012,
         0.1289279902750009,
         0.0097376263416706736,
         0.23837507443080275,
         0.014169252057109002,
         0.23091336900870199,
         0.00053038948172473273,
         0.89619689166502137,
         4.3100131717345531e-05,
         1.571592769233999,
         0.0078080487301863313,
         0.3052148234221454,
         0.0028944613153819667,
         0.3285966680308185,
         0.0009028399554141303,
         0.84384483151205858,
         0.0013946224973225697,
         0.19773786704643856,
         0.0015728083756890168,
         -0.010006271506927343,
         0.0011112646221766785,
         0.031698053752822378,
         0.025595910126253962,
         0.54150647739577162,
         0.035614541336803883,
         0.19383183738650195,
         0.011469431618065162,
         0.39478378779272416,
         0.049677476475720225,
         0.2419752477184122,
         0.00073998810914049798,
         0.25757558670728659,
         -0.00023883234203806616,
         -0.094957057474070933,
         0.0095553532612591731,
         null,
         0.010598309992051899,
         null
      ],
      [
         0.51294074772788556,
         null,
         0.66613649260049401,
         null,
         0.11014578541440422,
         7.4832239321065508,
         0.11570724496656208,
         3.1013400674367961,
         0.064341312502760178,
         17.305264284267079,
         0.089795008384491282,
         84.786225346359259,
         0.19330857087760014,
         3.3695923334289635,
         0.38511624525318755,
         8.1668279024964274,
         0.018351011822293616,
         5.3138233687945871,
         0.032611389719113093,
         5.6943903915134158,
         0.16062888759365757,
         5.413407383345934,
         0.037583976172509886,
         5.174120467726377,
         0.042231706848128076,
         1.9201083652766682,
         0.015680297138857033,
         35.493643913325734,
         0.12928198072848263,
         4.0539376124209818,
         0.69842352531248375,
         8.4185383993985177,
         0.25702796570290865,
         5.4849982746918453,
         0.23091336900870199,
         27.728293863251494,
         0.080571026902398674,
         24.534093183697934,
         0.024250242989889932,
         59.552871823121549,
         0.09292275379429632,
         19.756800420476065,
         0.24449419357016952,
         27.27511861312961,
         0.089280836262201388,
         30.897630391987789,
         0.059390929769875853,
         18.165990437071681,
         0.095823921132078965,
         3.9877659956215128,
         0.076320162867231173,
         1.7615618582207333,
         2.3174323419344338,
         12.071246720587473,
         3.1797638582395371,
         14.42122251641284,
         0.8982701783039585,
         6.1003649197825753,
         0.77371821985343936,
         5.8602484382820323,
         0.034136143893156501,
         10.190741957169202,
         0.041202070759316846,
         4.2237471876674366,
         1.2977627646832193,
         null,
         1.4394122017465463,
         null
      ],
      [
         0.0033710887847311867,
         null,
         0.0047418819603043264,
         null,
         0.00021399245483246469,
         0.085784922586305559,
         0.0001115991314396702,
         -0.0071376556285599659,
         0.00048331772867226595,
         0.17153317683433478,
         0.00074940616189554915,
         0.53081551475917699,
         0.0016525675779033525,
         0.028576557498593419,
         0.002205948144347436,
         0.03412527968280598,
         0.00034186231771028176,
         0.015458417721553302,
         0.00028425187821927428,
         0.03073045140307562,
         0.00096864572059768251,
         0.074185300292467171,
         0.0015000583046879852,
         0.033998277710864999,
         0.00083317241703266716,
         0.022591341223889297,
         9.326322047640805e-05,
         0.11778874866177572,
         0.0011225429752323023,
         0.025948648138471878,
         0.0049325264803010208,
         0.049738135190023569,
         0.003004080991732782,
         0.047865217576286562,
         0.00053038948172473262,
         0.080571026902398674,
         0.0010739108184186694,
         0.11706569941542731,
         0.0002294376223705927,
         0.58267198046991975,
         0.00062172845864272633,
         0.14951764784194088,
         0.0016221671288037729,
         0.059331241820079386,
         0.00084757827978678281,
         0.15441807597108154,
         4.1088774515131782e-05,
         0.10407119192544478,
         0.00044694288063526028,
         0.021676829854305416,
         0.00049610632422598293,
         0.013602610466268681,
         0.022726090717928131,
         0.073704967611508854,
         0.02930166268139707,
         0.054847317403500108,
         0.0018378529127631861,
         0.040217471228827802,
         0.00052986725835833044,
         0.035938180331611148,
         0.00021094409507309885,
         0.096328295595511745,
         0.00024731535541533129,
         0.0095254693708744058,
         0.0097330060033274119,
         null,
         0.010795353343553173,
         null
      ],
      [
         1.4873213762209136,
         null,
         1.7480116559562788,
         null,
         0.33593091620417598,
         110.18648518863971,
         0.08401553224970415,
         -1.0914664780371783,
         0.79066567512883468,
         193.63676761571978,
         0.1214911700840646,
         105.10990547629322,
         2.068828695625645,
         52.083832900786987,
         4.2526976167079189,
         1.4018559974211338,
         0.12497288894275839,
         46.071670275597405,
         0.016689653519509642,
         -0.93116040114801502,
         0.91210391164767235,
         69.380450680988332,
         0.45018822330059,
         19.622411726097976,
         0.23249950867422764,
         28.894925271799018,
         0.15669774850257145,
         91.170380939166932,
         0.74726176290450586,
         26.939316802692002,
         1.0239236252946993,
         11.168271251618258,
         1.5156193338856365,
         30.561639546379322,
         0.89619689166502137,
         24.534093183697937,
         0.11706569941542731,
         307.36375834232837,
         0.06840388166426116,
         129.07248487639043,
         0.93520512621163143,
         36.597730297256923,
         0.39427670330529885,
         122.91245116657898,
         0.090752806436082856,
         170.20615819810098,
         0.11451571012606801,
         23.176900356255366,
         0.2493771421061142,
         7.2626990963863847,
         0.11087426238430573,
         -2.0448624690344728,
         8.3086040568030342,
         106.60600818965158,
         6.8846396347277592,
         60.999778731596351,
         0.78236586941318098,
         66.776558020767609,
         5.8284803336499333,
         47.208409737058894,
         0.081150412584519535,
         28.678455368882958,
         0.065504110118111927,
         17.369779537096584,
         3.6788645361195194,
         null,
         4.0804087202760355,
         null
      ],
      [
         0.0013519580910559539,
         null,
         0.0017888884755126208,
         null,
         0.00018909375304295217,
         0.0274907378186625,
         6.8519652806193256e-05,
         -0.00095531638722178773,
         0.00014299367779860249,
         0.050582184747068909,
         0.0001323793447409983,
         0.12505995248896229,
         0.00044450780765334179,
         0.01048296599413171,
         0.0010789027615227106,
         0.002306281639243062,
         5.1388837133662144e-05,
         0.0077970500108950191,
         7.6961261003488269e-05,
         0.0048080243694753107,
         0.00040371720875465993,
         0.026708825569924578,
         0.00042872230664082008,
         0.0070181293738760791,
         0.00026035093624725243,
         0.0046174505264692679,
         0.00010373139813448031,
         0.012790344146551981,
         0.00012041362932179161,
         0.0068872528202971392,
         0.0011452276999503695,
         0.013757258705391955,
         0.00064746018587984481,
         0.0098321982551323201,
         4.310013171734549e-05,
         0.024250242989889922,
         0.00022943762237059268,
         0.068403881664261187,
         0.00010854558493196125,
         0.15891932166377115,
         0.00017947105231140865,
         0.039375830218030552,
         0.00044937766650224152,
         0.023325031456829723,
         0.00021000880572270091,
         0.058476799398460108,
         -1.6317191048569231e-05,
         0.028267532657127458,
         0.00013979258789301098,
         0.0087716337178345462,
         5.0121619653165534e-05,
         0.0015766753900510178,
         0.0053534918297933314,
         0.037857889583889734,
         0.0075327171454116059,
         0.036327214297549107,
         0.0020357250576272037,
         0.017023860714536519,
         0.0014456250107011466,
         0.016513351310586372,
         4.8515021459993429e-05,
         0.018148150204680469,
         6.4116367471301076e-05,
         0.0023739381441168009,
         0.0037983349511408783,
         null,
         0.0042129192050960711,
         null
      ],
      [
         3.2005920667006462,
         null,
         4.5590213060489875,
         null,
         1.2823703852146349,
         50.70858756015528,
         1.1067553247246376,
         -7.7169821342378064,
         0.78744136572936219,
         228.35222396388809,
         0.67228035724630075,
         644.99367155837865,
         0.85729709714511504,
         26.672078113105201,
         2.1901216360300424,
         -3.8716781141123864,
         0.2885725669434227,
         -21.511103141254239,
         0.34758854676409634,
         28.901036580408679,
         0.85992837621624074,
         0.64035087612242236,
         1.3011932377196507,
         50.067082263630809,
         -0.017254031682608639,
         6.2101733203121459,
         0.14899474334725354,
         81.157218172566871,
         1.4220945615115503,
         28.467774367014478,
         5.1945916792044819,
         58.753386991226328,
         2.5061861110177643,
         35.102792895529817,
         1.571592769233999,
         59.552871823121549,
         0.58267198046991975,
         129.07248487639043,
         0.15891932166377115,
         1910.5443928250015,
         0.81864936599284022,
         170.21343104079065,
         1.7421993033234555,
         172.72361030940388,
         0.66974190697837566,
         169.21572492996063,
         -0.20664114434349157,
         127.52453359222508,
         1.337473488028778,
         44.005860865173403,
         0.55606865149134699,
         21.47736893964596,
         27.992442473073311,
         81.152662315404299,
         27.676800660542622,
         85.713053395002945,
         7.1946127701899396,
         53.291527704532243,
         4.0809507428850509,
         34.782812643437751,
         -0.0069200553914639945,
         81.91446889630943,
         0.18665825714493811,
         15.707363348252068,
         8.7414736056787898,
         null,
         9.6955962304333756,
         null
      ],
      [
         0.0056786284051825271,
         null,
         0.0057996766408119592,
         null,
         0.0015707910245394557,
         0.64324733908354603,
         0.00043688131722779977,
         -0.030049953719945503,
         0.0074091458943983043,
         1.636731593267948,
         0.00050174997017838013,
         0.86837432296113859,
         0.010502547841780455,
         0.47240836983943696,
         0.029681102086295794,
         -0.066981241406041697,
         0.00036476283430176079,
         0.33182646096737545,
         0.00035631953851041011,
         -0.03998250476888765,
         0.0026615260674320842,
         0.21391732221077181,
         0.0016666102466274151,
         0.063619438143914561,
         -0.00070090545539145007,
         0.12380057897659448,
         0.00096626929921965249,
         0.78815182014736906,
         0.009878361066943564,
         0.15503961260617291,
         0.0062379713390182182,
         0.077817085585093218,
         0.010328975327254984,
         0.23822446558770125,
         0.007808048730186333,
         0.09292275379429632,
         0.00062172845864272633,
         0.93520512621163143,
         0.00017947105231140865,
         0.81864936599284022,
         0.011133947075749627,
         0.33303418534857732,
         0.0020603539650157045,
         0.3784817560055842,
         0.00090330981998813244,
         0.78762097584345603,
         0.0008621710604994336,
         0.17311073454773565,
         0.0008014351799095241,
         -0.030702879055644033,
         0.0004637399712359079,
         0.013882281692720688,
         0.023433716618002816,
         0.69056318503407221,
         0.038653901660087697,
         0.26565209266070344,
         0.008463241665702349,
         0.40223158757970501,
         0.052918527945954252,
         0.24541827576341074,
         0.00068644649633601987,
         0.28493518379256061,
         0.00053555475993859202,
         -0.12888019358709371,
         0.012511849537446494,
         null,
         0.01387750471867899,
         null
      ],
      [
         1.0025766365016087,
         null,
         1.3993344923849325,
         null,
         0.10070118781669254,
         20.636357236147312,
         0.059290238692060765,
         2.6890451393293304,
         0.27992727500345488,
         62.10724222571465,
         0.18561028060936524,
         224.11069348380494,
         0.33161288963864716,
         14.411611676660264,
         1.0428609130946411,
         -0.66661510012589487,
         0.10899535986158494,
         14.204461547279587,
         0.086012179771903452,
         8.3848506161635452,
         0.13160801320132712,
         9.8464574602664658,
         0.44912046969383457,
         15.35459980823093,
         0.061811900125305963,
         14.960639672055429,
         0.045273753897847345,
         55.730528373219613,
         0.40368119668533786,
         5.296089682559411,
         1.687763277379158,
         23.496867868966611,
         0.31461656994744541,
         8.1344098635472371,
         0.30521482342214545,
         19.756800420476068,
         0.14951764784194085,
         36.597730297256916,
         0.039375830218030546,
         170.21343104079065,
         0.33303418534857726,
         106.37976462609871,
         0.53286650097846799,
         43.242403109859261,
         0.22864795719567488,
         30.28429394814447,
         0.10044519330472468,
         44.172696602170788,
         0.088538162755067887,
         3.9896269724591575,
         0.090881022541541165,
         4.1479160684973158,
         5.687309534442587,
         23.88305900406052,
         10.094036863661129,
         15.324657957321929,
         2.407406930803615,
         14.062272504199363,
         2.2425230032354753,
         8.9169837699399661,
         0.049855404239604155,
         40.936476742519858,
         -0.020784277496090919,
         0.93725775017274104,
         2.887148767103513,
         null,
         3.2022780100650303,
         null
      ],
      [
         0.010416072772434013,
         null,
         0.013261221332390922,
         null,
         0.0024815060836885648,
         0.1874748131675199,
         0.0015094713718783587,
         0.038929867624548975,
         0.0012085374060348993,
         0.39789304035710865,
         0.004520423043624721,
         3.534846639783666,
         0.003300713924529563,
         0.071598639467360031,
         0.0085435170755212633,
         0.2320463667831219,
         0.00072696539637045999,
         0.065905759247772783,
         0.00070505736445500723,
         0.28155580234686789,
         0.0020965863589570235,
         0.048564426043119328,
         0.003697282185567914,
         0.096165269609062812,
         0.00071606589582480084,
         0.067152763153326175,
         0.00046845795532286149,
         0.20447888196422231,
         0.0022879863350007321,
         0.074117606188207924,
         0.026966744494200667,
         0.20451799541596624,
         0.0035188470655501641,
         0.024174384373009696,
         0.0028944613153819663,
         0.24449419357016955,
         0.0016221671288037726,
         0.3942767033052989,
         0.00044937766650224141,
         1.7421993033234555,
         0.0020603539650157045,
         0.53286650097846799,
         0.0087955284473497375,
         0.40561909867135731,
         0.0016195249033593888,
         0.27643866827521718,
         0.00074312433395503589,
         0.3606967412830912,
         0.0018055242249312019,
         0.054844770033029719,
         0.0012836865907033899,
         0.029398552787074345,
         0.049495328705767679,
         0.26006346621700593,
         0.084494373928493002,
         0.29917783279928778,
         0.02297861722269175,
         0.13157863712966855,
         0.027325707150290316,
         0.092200571996750025,
         0.0014925099306480069,
         0.28956818678111396,
         0.00071068139202603382,
         0.18180450897322625,
         0.028275874636590217,
         null,
         0.031362156531666359,
         null
      ],
      [
         0.85376947241995704,
         null,
         1.9671391509088851,
         null,
         0.24311606616849285,
         14.141084036165132,
         0.073132742272431439,
         8.2270826500252454,
         0.078126458114514616,
         46.310127112433733,
         -0.045032836188478198,
         55.692594795091495,
         0.60682355797292264,
         23.190332678088691,
         0.61535513360573224,
         20.533639623943849,
         -0.043077785804203711,
         31.693925672491403,
         0.090444441120565558,
         39.613831342733555,
         -0.10435712771692243,
         -7.8785167168121184,
         0.0033052558702501844,
         20.868967309496334,
         -0.048500734614854213,
         -16.441813085285091,
         0.12896682789948374,
         197.76106079816731,
         0.1655926779581198,
         22.431847203849539,
         0.78879101583128197,
         10.366240049211672,
         0.98434067697425964,
         8.6658748882134589,
         0.3285966680308185,
         27.27511861312961,
         0.059331241820079372,
         122.91245116657899,
         0.023325031456829723,
         172.72361030940385,
         0.3784817560055842,
         43.242403109859261,
         0.40561909867135731,
         1422.7079371871621,
         0.037511582866361165,
         100.47956393826861,
         0.11150899905541772,
         22.959536954471204,
         0.33266083391030643,
         7.4034482350909174,
         0.098189813951029103,
         4.7052834448069962,
         11.416811521391727,
         21.952903635352389,
         5.5740905332767205,
         18.820651719722047,
         -1.0218413348762572,
         33.011438164913478,
         4.3542700108064389,
         16.188907907349595,
         -0.16771120811607079,
         39.182082522335278,
         0.22025455143408862,
         101.22306355110175,
         2.6779389893242915,
         null,
         2.9702332056869052,
         null
      ],
      [
         0.0029421270916352047,
         null,
         0.0043453919358565646,
         null,
         0.00053618102695570519,
         0.080583975410773015,
         0.00066712818610434842,
         -0.015640962039630894,
         0.00081478469470918117,
         0.2434214268840032,
         0.00070557336632103636,
         0.67229498823868705,
         0.00084277222836477792,
         0.05198515857111137,
         0.0028064270185035678,
         0.024519748630497575,
         0.00027340719274801225,
         0.043448249678959813,
         0.00021557104847000913,
         0.016820125168057573,
         0.00089171036163553877,
         0.082999908380904042,
         0.0023714980946315232,
         0.090536840371208432,
         0.0012792511133230438,
         0.037286022431535865,
         0.00034255325055538107,
         0.086669828012544151,
         0.0012092376315467578,
         0.034813989324725264,
         0.0050254247902783728,
         0.06357717394092964,
         0.002386984482498058,
         0.073863285303213386,
         0.00090283995541413052,
         0.089280836262201374,
         0.00084757827978678302,
         0.090752806436082856,
         0.00021000880572270091,
         0.66974190697837566,
         0.00090330981998813223,
         0.22864795719567485,
         0.001619524903359389,
         0.037511582866361186,
         0.0015717137241826017,
         0.24106452107058127,
         0.00017897075623374151,
         0.15115756978010533,
         0.00028809357753333768,
         0.013463357632645449,
         0.00034859985509835985,
         0.021066010835874612,
         0.02234617481268486,
         0.088977107093456048,
         0.033364170565227766,
         0.059168982977435711,
         0.0081667682285469865,
         0.052008417275672375,
         0.0085413239970317505,
         0.035346543476554193,
         0.00033420768984095389,
         0.15276105637639173,
         -6.3053582214139727e-06,
         -0.0023294377582718916,
         0.0086344680359075141,
         null,
         0.0095769111155763493,
         null
      ],
      [
         0.97607995421326832,
         null,
         0.91216525750026167,
         null,
         0.37023316041551224,
         83.676578748070128,
         0.27505094675655328,
         2.1454270096143118,
         0.68241338344289038,
         148.68571808258974,
         0.19045168630145934,
         138.59593500139854,
         1.342093269753023,
         52.953847223811543,
         3.4629782628231935,
         15.362333467763275,
         0.042195233119113502,
         37.427899813766231,
         0.01623830350709795,
         8.6483273021164919,
         0.93858548796469754,
         65.883125777929848,
         0.60600140897790633,
         24.163840724193129,
         0.47627307287138859,
         25.023534532636408,
         0.15680916193835809,
         163.23066577005059,
         0.82968675255534718,
         26.687845209456878,
         1.1752409812210189,
         12.234735885561003,
         1.7072255867688422,
         47.046450974462857,
         0.84384483151205858,
         30.897630391987789,
         0.15441807597108151,
         170.20615819810098,
         0.058476799398460087,
         169.21572492996063,
         0.78762097584345603,
         30.28429394814447,
         0.27643866827521718,
         100.47956393826861,
         0.24106452107058127,
         279.1310243974167,
         0.25584541733144944,
         23.683652768398233,
         0.10419669062132378,
         7.0382474970362683,
         0.017567007395756735,
         -0.15223601105141193,
         5.2845994885560756,
         78.384418905788394,
         5.1592817217869085,
         42.278600635634987,
         2.5038121679475749,
         52.921323713736435,
         7.0531961948580646,
         34.43672985337794,
         0.042311670634448961,
         31.239597431320952,
         0.046307179303222167,
         32.614739211405663,
         1.8724720413335498,
         null,
         2.076850389818822,
         null
      ],
      [
         0.0026551225954893247,
         null,
         0.0015924823209127088,
         null,
         0.00048961251930969047,
         0.082440626441296183,
         0.00062885901156427824,
         -0.0020389665118885261,
         0.00042292114607789515,
         0.1002397004522869,
         0.00088887696297482437,
         0.61304072892708916,
         0.0010853739926367139,
         0.069700283580365091,
         0.0044548554815662233,
         0.061086990108943029,
         -6.2758353077739366e-05,
         0.050561458659554463,
         -1.7495028292264786e-05,
         0.017598732068792495,
         0.00045898525959652426,
         0.083558935557783973,
         0.00066008516603813141,
         0.041736198851004241,
         0.00038813875147415141,
         0.067893616651926905,
         0.00022486745148280214,
         0.27112802687790516,
         0.0011681419861158692,
         0.030542952464974862,
         0.0042808607291433143,
         0.0278137049014942,
         0.00019297440067111927,
         0.05765129742704693,
         0.0013946224973225699,
         0.059390929769875853,
         4.1088774515131728e-05,
         0.114515710126068,
         -1.6317191048569231e-05,
         -0.20664114434349146,
         0.00086217106049943349,
         0.10044519330472466,
         0.00074312433395503589,
         0.11150899905541774,
         0.00017897075623374159,
         0.2558454173314495,
         0.0028065547629994719,
         0.016071461827030349,
         -0.00025673685533134143,
         0.0049116083651747156,
         -0.0002705472544698098,
         -0.016953107877175164,
         -0.0089875913081554383,
         0.042164187582656741,
         0.0074720491164527707,
         0.006382808367979876,
         0.00645830319555382,
         0.018612973408549109,
         0.012292676981905544,
         -0.0020437348489430384,
         0.00024032998804598282,
         0.06778636536865118,
         -0.00020410795322302585,
         0.13524448858951213,
         0.004435624064062435,
         null,
         0.0049197677525677436,
         null
      ],
      [
         0.66488133475122091,
         null,
         0.92018455906003627,
         null,
         0.21308190859899198,
         10.56296013306449,
         0.22773217186845945,
         -0.97586219941149288,
         0.13916022257265456,
         37.601918466073442,
         0.1421651788921372,
         161.99879032126518,
         0.24957540274070422,
         7.1404274626028279,
         0.71597472010291552,
         0.74911568777988635,
         0.07819325945064147,
         4.1378737033115796,
         0.060235878267855404,
         4.8238179895982292,
         0.14116156505092625,
         6.9018259312903902,
         0.18092287473247365,
         18.953482136199085,
         0.054726722659338624,
         9.8554509398024557,
         0.035563338565435934,
         39.563621091500579,
         0.21994966466329219,
         5.1366896493413003,
         1.0999172691171508,
         15.365857388135151,
         0.18964768614641578,
         4.7507250110268071,
         0.19773786704643856,
         18.165990437071677,
         0.10407119192544478,
         23.176900356255366,
         0.028267532657127465,
         127.52453359222511,
         0.17311073454773557,
         44.172696602170795,
         0.3606967412830912,
         22.959536954471201,
         0.15115756978010536,
         23.68365276839824,
         0.016071461827030335,
         52.889786875756165,
         0.13542372158630611,
         4.1253287858373948,
         0.067401292874616603,
         5.9483919000177936,
         4.4501445819300853,
         16.065136248569551,
         5.9849270301100823,
         14.243863641414462,
         2.5509845917685636,
         10.011306177351353,
         1.9753052672651281,
         7.5106955712636259,
         -0.008883912376321846,
         25.753016232485184,
         -0.010406259334296595,
         7.8555009052369966,
         1.8974602320968963,
         null,
         2.1045660152499375,
         null
      ],
      [
         0.0023185279535153204,
         null,
         0.0044913284826057168,
         null,
         0.0018501287867991037,
         -0.031813822096792087,
         0.00056962460808462716,
         -0.0064275576416500018,
         0.0010683816711485694,
         0.2355183107930281,
         0.00035566247660872636,
         0.33855133944086596,
         9.5638903229497131e-05,
         -0.02752716252402182,
         0.0012635982663363834,
         0.0099756511893277673,
         0.00010608879808335561,
         -0.047074301929704784,
         0.00041637569203985053,
         0.062880836821163438,
         0.00041148891900684025,
         -0.063048819547842749,
         1.8206674849757505e-05,
         0.037462827904774981,
         -0.00053617422892314134,
         -0.0025402594962309023,
         -0.0001234515195674561,
         0.14594422460980372,
         0.00082860935258565762,
         0.017000828444169721,
         0.0037311793515637315,
         0.055195297814856603,
         0.0030337500144663244,
         0.0062930048176860227,
         0.0015728083756890168,
         0.095823921132078965,
         0.00044694288063526038,
         0.24937714210611417,
         0.00013979258789301098,
         1.3374734880287782,
         0.00080143517990952421,
         0.088538162755067873,
         0.0018055242249312017,
         0.33266083391030643,
         0.00028809357753333768,
         0.10419669062132378,
         -0.00025673685533134132,
         0.13542372158630611,
         0.0036716674956079544,
         0.10737906170638184,
         0.0011407602483661581,
         0.014006877165448448,
         0.033415735055576226,
         0.083649426767074167,
         0.024501333676814833,
         0.10941188701263239,
         8.9335727622420172e-06,
         0.067864386518605685,
         -0.0018629063697854292,
         0.059357509004034872,
         6.6297179871322392e-05,
         0.073584110695703128,
         0.00042527417421206725,
         -0.015204053182477115,
         0.0070024671247699861,
         null,
         0.0077667790261984823,
         null
      ],
      [
         0.15877304593851155,
         null,
         0.24074038364746128,
         null,
         0.053687627818715375,
         0.1259609407409352,
         0.014350828696505164,
         -0.72435045633267969,
         0.020327555757460165,
         4.1959671644374792,
         0.02598701507680257,
         6.7544695868374047,
         0.069360717048191939,
         -3.8802405861364258,
         -0.047875203681682507,
         3.2133558361067349,
         -0.0026042247793819327,
         -4.2917975690767687,
         0.012685121689353927,
         4.7056551061633316,
         0.10488000904031455,
         0.52279446718075273,
         0.045421435051994148,
         2.0753676620927362,
         0.021977771418482506,
         -0.31987581321995073,
         0.0024122173765332372,
         1.4503759998967152,
         -0.048859684883820025,
         2.1657723914016787,
         0.093037733008647802,
         1.7664535924367495,
         0.087971449825695741,
         -0.44180297753480324,
         -0.010006271506927343,
         3.9877659956215128,
         0.021676829854305413,
         7.2626990963863847,
         0.0087716337178345444,
         44.005860865173396,
         -0.030702879055644033,
         3.9896269724591567,
         0.054844770033029719,
         7.4034482350909174,
         0.013463357632645447,
         7.0382474970362718,
         0.0049116083651747199,
         4.1253287858373948,
         0.10737906170638184,
         13.245877386020272,
         0.024451900102148906,
         0.92409598898404322,
         1.2469534939451994,
         2.8946959778178938,
         0.73556583665369579,
         4.8000472891562493,
         0.030702472686300192,
         3.6409008311638731,
         0.088786867638428066,
         2.3309410303532641,
         -0.027264800344446085,
         1.5020614462084061,
         -0.0021388300563163778,
         6.7446246814039306,
         0.43482991200112731,
         null,
         0.48229113829718839,
         null
      ],
      [
         0.001679649233674913,
         null,
         0.0019548608040584866,
         null,
         0.0006860765720699862,
         0.015000833879058354,
         0.00065640302135780957,
         -0.02672890344492879,
         0.00065258391759132734,
         0.13891396012389867,
         0.0005132136920540923,
         0.38493301638441429,
         0.00050535048020303283,
         -0.045256612337023723,
         7.4784265681907024e-05,
         0.051806192264757571,
         -2.3760065276181795e-05,
         -0.077914122188436408,
         3.9369857449604763e-05,
         0.065168653355010056,
         7.3349384841307942e-05,
         0.041636796261493511,
         0.0007379238439934252,
         0.039728973058517324,
         0.00025547256018374956,
         0.0909413362260824,
         -0.00015057177506389838,
         0.074852802915391439,
         0.0012458751280966928,
         0.024892129914364184,
         0.0025280874413574411,
         0.026182288388239622,
         0.0018782743197212194,
         -0.0004046701593617627,
         0.0011112646221766783,
         0.076320162867231159,
         0.00049610632422598282,
         0.1108742623843057,
         5.0121619653165534e-05,
         0.55606865149134699,
         0.00046373997123590796,
         0.090881022541541165,
         0.0012836865907033899,
         0.098189813951029131,
         0.00034859985509835985,
         0.017567007395756739,
         -0.00027054725446980986,
         0.067401292874616603,
         0.0011407602483661577,
         0.024451900102148906,
         0.0024630727686886593,
         0.071579068358188461,
         0.021341134524582073,
         0.055523986261558689,
         0.01761931536257344,
         0.065411015402328437,
         -0.0019038212774417343,
         0.026556844719833158,
         0.00090569382524854339,
         0.029405540872992242,
         0.00023434785665002241,
         0.06316829513856459,
         0.00023301805540718677,
         -0.03148176857382734,
         0.0037287676948992328,
         null,
         0.0041357587562056482,
         null
      ],
      [
         0.070985528175751461,
         null,
         0.044464069297759083,
         null,
         0.069444582720103759,
         2.3281470249619991,
         0.07615055126741764,
         0.0063320107900704248,
         0.048148956348619765,
         7.3564283928452587,
         0.01465890211933058,
         24.839517568115063,
         0.15927091223928891,
         2.2054685628171189,
         0.168391989322522,
         -0.10377243087283973,
         0.0026033495171922912,
         0.12454637331071788,
         0.0045476699591705319,
         0.17702373376559538,
         0.020910020217751912,
         1.2492274740388083,
         0.096803678960332956,
         4.0813686045775173,
         0.024446250415281073,
         2.6473172214360337,
         0.006215326520496528,
         -5.8127678140361736,
         0.075319387985072844,
         2.2249296462801569,
         0.06477184559134902,
         1.988905051305915,
         0.01604470936806851,
         0.59155832649829976,
         0.031698053752822378,
         1.7615618582207333,
         0.013602610466268679,
         -2.0448624690344728,
         0.0015766753900510178,
         21.47736893964596,
         0.013882281692720684,
         4.1479160684973158,
         0.029398552787074352,
         4.7052834448069998,
         0.021066010835874612,
         -0.15223601105141282,
         -0.016953107877175164,
         5.9483919000177945,
         0.014006877165448449,
         0.92409598898404322,
         0.071579068358188461,
         11.953661055886563,
         0.54535916829192921,
         3.4127362940906405,
         0.39935670928681427,
         2.5368269159248005,
         0.80832060037302034,
         2.3516791110757591,
         0.89654091760073484,
         1.5535379477505489,
         -0.024885636584271668,
         4.5037608087526007,
         -0.017470265473097824,
         2.2374969085465182,
         0.10639719727150383,
         null,
         0.11801033914054035,
         null
      ],
      [
         0.11162496843045946,
         null,
         0.14118012187393175,
         null,
         0.0027438694991707866,
         2.0907643203274109,
         0.0022883789430403994,
         -0.4528651005333334,
         0.01505973451846661,
         5.5715945382929837,
         0.015656761301950199,
         12.109613373880078,
         0.090438507251500586,
         0.43165594295808524,
         0.039275855014626659,
         -0.27340100386483451,
         0.017772427581777155,
         0.60700980412260086,
         0.0097372088209496353,
         0.44966905571085203,
         0.038608973045649461,
         0.33693876917232118,
         0.048532061960880571,
         1.9689512375675662,
         0.013284930859972115,
         0.76847769755579487,
         -0.0039011880670301226,
         4.9522217275408726,
         0.029199289656340402,
         1.2203105825789702,
         0.11120364687385721,
         1.8814015286173309,
         0.087861133743261488,
         0.67825511461187227,
         0.025595910126253962,
         2.3174323419344338,
         0.022726090717928124,
         8.3086040568030359,
         0.0053534918297933314,
         27.992442473073318,
         0.023433716618002816,
         5.687309534442587,
         0.049495328705767686,
         11.416811521391725,
         0.02234617481268486,
         5.2845994885560756,
         -0.0089875913081554348,
         4.4501445819300862,
         0.033415735055576226,
         1.2469534939451994,
         0.021341134524582077,
         0.54535916829192921,
         1.8340936732047504,
         1.520247224224784,
         1.264554787006851,
         0.98329046144814469,
         -0.17747950891665065,
         2.550817973064917,
         -0.1094459325481842,
         1.4429270559567822,
         0.018903247682537261,
         4.1958062275142982,
         0.014693527520998968,
         1.2869862602223163,
         0.29374224704155016,
         null,
         0.32580390350717092,
         null
      ],
      [
         0.74771568670892308,
         null,
         0.97942372153285129,
         null,
         0.31150533778671829,
         63.70400721288609,
         0.12800960924648533,
         -1.9026259531909933,
         0.57829565176818543,
         142.54332890837827,
         0.080915250017127377,
         90.117836384408449,
         1.0516906042828027,
         36.779559653631694,
         2.8941174386992503,
         -1.6379622118158959,
         -0.0085285898373838442,
         28.155706710189563,
         0.031222645115901712,
         5.3298901182716012,
         0.49008595746393896,
         29.041340873890427,
         0.23929100578941587,
         12.88136928337064,
         0.066573279453506218,
         8.365481577485868,
         0.14658555679397439,
         43.768326844011298,
         0.59068517972250045,
         15.896657752140468,
         0.65220271337250557,
         6.3972032310189455,
         0.86267303422958064,
         14.943794801873382,
         0.54150647739577162,
         12.071246720587473,
         0.073704967611508881,
         106.6060081896516,
         0.037857889583889734,
         81.152662315404299,
         0.69056318503407232,
         23.88305900406052,
         0.26006346621700588,
         21.952903635352385,
         0.088977107093456048,
         78.384418905788408,
         0.042164187582656762,
         16.065136248569551,
         0.083649426767074167,
         2.8946959778178938,
         0.055523986261558689,
         3.4127362940906409,
         1.5202472242247835,
         79.347763770130854,
         3.0216789892387017,
         46.783745766427671,
         1.8308593087561831,
         40.25523331096143,
         5.3234051339533348,
         27.979287105076708,
         0.04206246394510859,
         17.000207008814847,
         0.057091402076677567,
         -10.023374365726534,
         2.0627345071398939,
         null,
         2.2878798031052261,
         null
      ],
      [
         0.15659669999135403,
         null,
         0.22722135771975671,
         null,
         0.011035035372196753,
         2.7784750859463321,
         0.0015853752355483863,
         -0.42785631196487661,
         0.032469719573187492,
         7.7401560681180719,
         0.027933636629124001,
         30.958108570511037,
         0.063766284331463294,
         1.4284905572536235,
         0.11072255813793731,
         0.66845023479886267,
         0.017709448414680931,
         1.3864001890578983,
         0.014148174442031734,
         1.4124501673657668,
         0.027960209853684016,
         1.5529439561525549,
         0.068147663852614809,
         2.2002336285504875,
         0.012649372928282474,
         1.1569624172083219,
         0.0021082188186237862,
         4.4866054788294907,
         0.045633785280327764,
         0.92306859111635986,
         0.25416526676656459,
         2.9643784333858902,
         0.081389492341365277,
         1.2203436627666904,
         0.035614541336803876,
         3.1797638582395371,
         0.029301662681397077,
         6.8846396347277601,
         0.0075327171454116085,
         27.676800660542618,
         0.038653901660087704,
         10.094036863661129,
         0.084494373928493002,
         5.5740905332767205,
         0.033364170565227766,
         5.1592817217869076,
         0.0074720491164527673,
         5.9849270301100823,
         0.024501333676814833,
         0.73556583665369568,
         0.01761931536257344,
         0.39935670928681427,
         1.2645547870068512,
         3.0216789892387017,
         1.7951602158159004,
         1.9119929029326732,
         0.14440710203853946,
         2.241408175300637,
         0.091971368387512048,
         1.5718795749151468,
         0.018690824882119039,
         5.289317496705717,
         0.0073064843072469694,
         -0.85755540478130055,
         0.45689147162315108,
         null,
         0.50676069388446865,
         null
      ],
      [
         0.67812341762789541,
         null,
         0.80851182555195111,
         null,
         0.32963975129523526,
         30.916582811321039,
         0.19832112405550678,
         1.2495748644246631,
         0.2139869117400478,
         68.707245550131205,
         0.12278623204595772,
         104.9124112270401,
         0.44588959840166437,
         14.456592006172402,
         1.5118041972303953,
         3.5326029415512634,
         -0.029328528020315433,
         11.300396082665088,
         0.025962884694871968,
         12.068209848567317,
         0.31483486189046062,
         14.417336649203033,
         0.20324460632170399,
         11.617098333050659,
         0.069714461285435597,
         3.7320797992849259,
         0.11431711996723726,
         15.462666364364587,
         0.13747403934062088,
         7.1966097285247699,
         0.68428699820157657,
         6.4826811345690878,
         0.40402029238135262,
         3.3212746151041581,
         0.19383183738650195,
         14.421222516412843,
         0.054847317403500101,
         60.999778731596351,
         0.036327214297549114,
         85.713053395002945,
         0.26565209266070344,
         15.32465795732193,
         0.29917783279928778,
         18.820651719722047,
         0.059168982977435711,
         42.278600635634987,
         0.0063828083679798725,
         14.243863641414462,
         0.10941188701263238,
         4.8000472891562511,
         0.065411015402328423,
         2.5368269159248005,
         0.98329046144814447,
         46.783745766427671,
         1.9119929029326728,
         45.571332959161118,
         2.3029123423859978,
         18.997690963781348,
         3.2899524134840186,
         15.493218884499004,
         0.03642676353057743,
         5.1218064055447936,
         0.077345581306775366,
         -0.77982042577396515,
         1.7394635458786061,
         null,
         1.9293241573640802,
         null
      ],
      [
         0.036371886728383651,
         null,
         0.056253593898859401,
         null,
         0.045905217792699342,
         0.65334094524671793,
         0.048428239117870024,
         0.36694173909092626,
         0.01440191671144778,
         2.240376579616199,
         0.008432711246664993,
         18.863007693980062,
         0.0089196170138889624,
         1.4982335436453955,
         0.10093536111803418,
         -0.020161177438002324,
         0.00041022793479941809,
         -0.010513853752445235,
         -0.00082781301816001066,
         0.50242021921153501,
         -0.0026987671845006543,
         0.84916948753432042,
         0.022918084220353158,
         0.90088638770685825,
         0.00440221555229764,
         1.115331281303318,
         0.0091067905056466773,
         1.8088851152346674,
         0.0083825229120527388,
         0.29577442310171875,
         0.082909830733981282,
         0.79459826786629628,
         0.00067014949340517011,
         0.57633662165151744,
         0.011469431618065165,
         0.89827017830395828,
         0.0018378529127631878,
         0.78236586941318076,
         0.0020357250576272033,
         7.1946127701899414,
         0.008463241665702349,
         2.4074069308036141,
         0.02297861722269175,
         -1.0218413348762572,
         0.0081667682285469865,
         2.503812167947574,
         0.00645830319555382,
         2.5509845917685636,
         8.9335727622407162e-06,
         0.030702472686300275,
         -0.0019038212774417334,
         0.80832060037302045,
         -0.17747950891665068,
         1.8308593087561831,
         0.14440710203853951,
         2.3029123423859974,
         0.7254478658525908,
         0.6810439378691423,
         0.56847534889386786,
         0.1610295935564256,
         -0.011226747172394348,
         0.97732590128592001,
         -0.010326896276591422,
         0.98437718931331752,
         0.1009602293589535,
         null,
         0.11197993191450657,
         null
      ],
      [
         0.3736397701377725,
         null,
         0.41364927314807265,
         null,
         0.07182001014153265,
         37.917387248755986,
         0.068273598117881321,
         0.33487610405134643,
         0.3589329136303766,
         78.089715974139253,
         0.051096516280383149,
         51.014526113859496,
         0.75826041260470878,
         23.007615044830725,
         1.7001158864999764,
         -0.87261778680290625,
         0.018948806476793142,
         16.770281533741656,
         0.016627005621774636,
         1.863144542173361,
         0.27247312525396772,
         16.060184324107674,
         0.15053511058672855,
         5.9714300462596803,
         0.036159790285618262,
         7.1441183223701072,
         0.063920728951937941,
         31.741518131763605,
         0.36268963704283458,
         12.174167015752174,
         0.37444075736360855,
         5.1878641481428396,
         0.60575978473227277,
         10.842322266633833,
         0.39478378779272427,
         6.1003649197825753,
         0.040217471228827809,
         66.776558020767609,
         0.017023860714536525,
         53.291527704532243,
         0.4022315875797049,
         14.062272504199365,
         0.13157863712966855,
         33.011438164913478,
         0.052008417275672375,
         52.921323713736435,
         0.018612973408549095,
         10.011306177351354,
         0.067864386518605671,
         3.6409008311638726,
         0.026556844719833154,
         2.3516791110757591,
         2.550817973064917,
         40.255233310961422,
         2.241408175300637,
         18.997690963781348,
         0.6810439378691423,
         30.961993013447653,
         3.1047796904424687,
         17.530311474949688,
         0.0071706379353886039,
         15.07908138214531,
         -0.012331717792062248,
         3.7234776552901829,
         0.92375266025425529,
         null,
         1.0245792888736038,
         null
      ],
      [
         0.04613209862526977,
         null,
         0.049922111877059,
         null,
         0.047198803034303252,
         4.2560405514738875,
         0.043491842237225679,
         0.30819453903637439,
         0.043195124634275807,
         9.5332271988703692,
         0.014230790059636057,
         20.746074825720644,
         0.058232297573290459,
         3.6918808472374041,
         0.25712835339565754,
         0.48331779289304799,
         -0.0032047602805873737,
         1.9035600745751504,
         -0.0026265400927450821,
         0.92351701967301791,
         0.028490369557003414,
         2.8740309957591106,
         0.022163636726275648,
         0.99679430284349613,
         0.014430758064136791,
         1.6941538735052024,
         0.015565986361508445,
         6.9204552616989652,
         0.052517312694575803,
         1.6454456917832512,
         0.086633374374365982,
         0.67904781434828654,
         0.039356160741539262,
         1.4050879939168515,
         0.049677476475720211,
         0.77371821985343936,
         0.00052986725835832958,
         5.8284803336499333,
         0.0014456250107011464,
         4.0809507428850509,
         0.052918527945954252,
         2.2425230032354757,
         0.027325707150290313,
         4.3542700108064372,
         0.0085413239970317505,
         7.0531961948580646,
         0.012292676981905544,
         1.9753052672651283,
         -0.00186290636978543,
         0.088786867638427996,
         0.00090569382524854415,
         0.89654091760073484,
         -0.1094459325481842,
         5.3234051339533348,
         0.091971368387512006,
         3.289952413484019,
         0.56847534889386775,
         3.1047796904424683,
         1.0047101768433879,
         1.4337813017936907,
         -0.0021833051198179082,
         2.4541432612467764,
         -0.015580032370775876,
         1.7011006549663401,
         0.1055619568267032,
         null,
         0.11708393308208734,
         null
      ],
      [
         0.26959732782787643,
         null,
         0.35017019106149,
         null,
         0.081701461266760381,
         24.140671765122477,
         0.0072697747367953727,
         -0.89686131763203891,
         0.23185445163069174,
         50.303478003645729,
         0.040587812997663023,
         18.226722470909827,
         0.47433286689549731,
         13.155224547106021,
         1.0732032871029551,
         0.66644311277549795,
         0.0082678772887701205,
         10.857386092408989,
         0.015910357609520955,
         3.3721997641531569,
         0.20164141688794324,
         11.88496890062307,
         0.11401307857120067,
         3.278966950475672,
         0.045683064651468513,
         3.4059280603918793,
         0.043556691915384936,
         11.86075683208475,
         0.19541722655424906,
         6.133873338157132,
         0.24620851960772916,
         4.3622980668448204,
         0.39803107947215716,
         6.0643468933451476,
         0.24197524771841222,
         5.8602484382820323,
         0.035938180331611141,
         47.208409737058901,
         0.016513351310586372,
         34.782812643437751,
         0.24541827576341085,
         8.9169837699399661,
         0.092200571996750025,
         16.188907907349591,
         0.035346543476554193,
         34.436729853377948,
         -0.0020437348489430384,
         7.5106955712636267,
         0.059357509004034872,
         2.3309410303532641,
         0.029405540872992245,
         1.5535379477505493,
         1.4429270559567822,
         27.979287105076711,
         1.5718795749151466,
         15.493218884499001,
         0.1610295935564256,
         17.530311474949691,
         1.4337813017936902,
         14.760082818462351,
         -0.018071499143850242,
         6.9779356230064895,
         -0.0011019645361240804,
         -1.9150610822324834,
         0.72626521664043753,
         null,
         0.80553629907196667,
         null
      ],
      [
         0.0038029241754991895,
         null,
         0.00079663182831813653,
         null,
         -0.001060018675951385,
         0.059722217484897838,
         3.2418120678733215e-05,
         -0.0066141021060407926,
         -0.00115079658404963,
         -0.015444782026192415,
         0.00047569640860462285,
         0.57669363325563994,
         9.418685005140807e-05,
         0.03529270995939289,
         0.0008236661890312978,
         0.050408303945409169,
         0.00032638879642438406,
         0.092685794824163309,
         0.0003011878235444978,
         0.066695071957027993,
         0.00061157342703119059,
         0.02042908177686097,
         -0.00052222749368688673,
         0.031763118386131529,
         0.00060580141054077672,
         0.0083001176114490104,
         0.000200473722049546,
         0.017703880178962642,
         0.000229774065729867,
         0.0254479717010202,
         0.0056738587372929042,
         0.0033601373592624037,
         0.00036419154078031998,
         0.0011042512738891402,
         0.00073998810914049787,
         0.034136143893156501,
         0.00021094409507309885,
         0.081150412584519535,
         4.8515021459993436e-05,
         -0.0069200553914638835,
         0.00068644649633601987,
         0.049855404239604155,
         0.0014925099306480074,
         -0.16771120811607082,
         0.00033420768984095389,
         0.042311670634448961,
         0.00024032998804598279,
         -0.008883912376321846,
         6.6297179871322229e-05,
         -0.027264800344446082,
         0.00023434785665002241,
         -0.024885636584271668,
         0.018903247682537268,
         0.042062463945108597,
         0.018690824882119039,
         0.036426763530577437,
         -0.011226747172394348,
         0.0071706379353886074,
         -0.0021833051198179082,
         -0.018071499143850242,
         0.0066190799382440345,
         -0.057263768241163499,
         0.0029383198117135315,
         -0.27152917453268149,
         0.0031373514298138603,
         null,
         0.0034797900295306852,
         null
      ],
      [
         0.51542122622008657,
         null,
         0.71537411026817255,
         null,
         0.038873510352462191,
         16.047705983254524,
         0.091776341725388705,
         -2.5357398113637681,
         0.17746433268627926,
         45.707157253556382,
         0.13119381373749214,
         133.43148063591241,
         0.31616105367004388,
         10.435332615330873,
         0.64436178164731639,
         3.2600705918564881,
         0.051869650724651717,
         13.607627057730593,
         0.064172713009500129,
         7.4414916744670299,
         0.20593821303420498,
         10.450401689203323,
         0.34728056603760021,
         16.358063600520403,
         0.17061788028639291,
         10.765456139360671,
         0.050617156622385313,
         22.731165332738271,
         0.26900019379979268,
         10.217204456813654,
         0.88599363495031247,
         11.715310795290984,
         0.3108089796559832,
         5.6943905152653578,
         0.25757558670728664,
         10.190741957169202,
         0.096328295595511745,
         28.678455368882958,
         0.018148150204680472,
         81.914468896309415,
         0.28493518379256072,
         40.936476742519865,
         0.2895681867811139,
         39.182082522335278,
         0.15276105637639173,
         31.239597431320952,
         0.067786365368651194,
         25.75301623248518,
         0.073584110695703114,
         1.502061446208407,
         0.06316829513856459,
         4.5037608087525998,
         4.1958062275142973,
         17.000207008814847,
         5.289317496705717,
         5.1218064055447918,
         0.97732590128591978,
         15.079081382145306,
         2.454143261246776,
         6.9779356230064895,
         -0.057263768241163499,
         79.245561906633071,
         -0.16501622781576603,
         43.773998293690113,
         1.4106209550143054,
         null,
         1.5645887445249542,
         null
      ],
      [
         0.0019044723918586856,
         null,
         0.0017655362956891995,
         null,
         7.5673740885698771e-05,
         0.012161907891690756,
         -1.1113305263826248e-05,
         -0.050330723724167872,
         -0.00052115386226644239,
         0.070752574484812203,
         0.0003122012249797878,
         -0.08792002467046188,
         -0.00086361586965180215,
         -0.048643945515661757,
         -0.0018522263620984387,
         0.029861885342711572,
         -1.6514275234434729e-05,
         -0.029858927789441533,
         0.00036190633037141713,
         0.11829118452063145,
         0.00050960431674623924,
         -0.048343385541506995,
         -0.00039662687147736441,
         0.041917139189732354,
         -0.00055294853874226276,
         -0.047912232194575861,
         0.00013967151013486107,
         0.064125784423265511,
         -0.00019357663108071616,
         0.0068249720624543962,
         0.0014905019827603718,
         -0.022476334535945844,
         0.0014066836826911182,
         -0.014556425832241026,
         -0.00023883234203806613,
         0.041202070759316846,
         0.00024731535541533129,
         0.065504110118111927,
         6.411636747130109e-05,
         0.18665825714493811,
         0.00053555475993859202,
         -0.020784277496090898,
         0.00071068139202603382,
         0.22025455143408862,
         -6.3053582214140269e-06,
         0.046307179303222167,
         -0.00020410795322302591,
         -0.010406259334296585,
         0.00042527417421206747,
         -0.0021388300563163782,
         0.00023301805540718677,
         -0.017470265473097824,
         0.014693527520998968,
         0.057091402076677573,
         0.0073064843072469668,
         0.077345581306775366,
         -0.01032689627659142,
         -0.012331717792062248,
         -0.015580032370775876,
         -0.0011019645361240848,
         0.0029383198117135319,
         -0.16501622781576605,
         0.0052820723186490798,
         -0.15690407467733225,
         0.0026837164853359238,
         null,
         0.0029766413092947247,
         null
      ],
      [
         0.38857961581389344,
         null,
         0.20588779846237629,
         null,
         0.0087403370874810926,
         8.1154899431487344,
         0.13275066773623168,
         6.5481829935576794,
         -0.19882698123495643,
         -22.09848725477022,
         0.19211629611759956,
         105.37151135569542,
         0.20926089318171578,
         -7.3884384512211012,
         -0.32923050080491323,
         15.985184664606699,
         0.03304908910466664,
         -2.0200040855240466,
         0.014329867631324609,
         14.714138840725678,
         0.23576222561948315,
         10.923349231692477,
         0.36379582472922145,
         13.458332705522226,
         0.23139662343544753,
         6.7061247673891078,
         0.033945962823906821,
         -24.326420696497937,
         -0.18006328410354097,
         10.722828229769888,
         0.67758986585773595,
         6.3706789016287999,
         -0.12638118403262583,
         -1.2634044465096843,
         -0.094957057474070988,
         4.2237471876674366,
         0.0095254693708744058,
         17.369779537096576,
         0.0023739381441168,
         15.707363348252066,
         -0.12888019358709371,
         0.93725775017274238,
         0.18180450897322625,
         101.22306355110177,
         -0.0023294377582718899,
         32.614739211405663,
         0.13524448858951213,
         7.8555009052369966,
         -0.015204053182477101,
         6.7446246814039306,
         -0.03148176857382734,
         2.2374969085465177,
         1.286986260222317,
         -10.023374365726534,
         -0.85755540478130021,
         -0.77982042577396404,
         0.98437718931331752,
         3.7234776552901865,
         1.7011006549663406,
         -1.9150610822324834,
         -0.27152917453268144,
         43.773998293690106,
         -0.15690407467733222,
         120.27454122333182,
         0.66996606801044889,
         null,
         0.74309215774559445,
         null
      ],
      [
         0.094700497889231364,
         null,
         0.11779129694029264,
         null,
         0.015079961993045822,
         1.7339786660968493,
         0.0053131379483353953,
         0.071774110018455767,
         0.0090447504857948998,
         3.623081921795595,
         0.0085451410959928691,
         9.1200833994285126,
         0.020874124415787183,
         0.48324726539226692,
         0.065476601011557015,
         0.0018106015618421373,
         0.0035152186044058293,
         0.50661652871079377,
         0.0050354355460061834,
         0.31519231270514064,
         0.022755742510673867,
         1.0826005869625139,
         0.018166395563597823,
         0.67936127506093491,
         0.0062779549600737927,
         0.31994927462149969,
         0.0039738791949973234,
         1.4201549637141118,
         0.0094234110324693185,
         0.50491167673895343,
         0.075434382424043434,
         0.89273002462577911,
         0.019405116123516787,
         0.20809464224125013,
         0.0095553532612591748,
         1.2977627646832197,
         0.0097330060033274119,
         3.6788645361195194,
         0.0037983349511408774,
         8.7414736056787916,
         0.012511849537446494,
         2.8871487671035134,
         0.028275874636590221,
         2.6779389893242915,
         0.0086344680359075159,
         1.8724720413335489,
         0.004435624064062435,
         1.8974602320968963,
         0.0070024671247699861,
         0.43482991200112725,
         0.0037287676948992319,
         0.10639719727150383,
         0.29374224704155011,
         2.0627345071398939,
         0.45689147162315102,
         1.7394635458786061,
         0.10096022935895349,
         0.92375266025425518,
         0.1055619568267032,
         0.72626521664043786,
         0.0031373514298138594,
         1.4106209550143054,
         0.0026837164853359234,
         0.66996606801044889,
         0.25724453489591864,
         null,
         0.28532250457361424,
         null
      ],
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ],
      [
         0.10503695735676626,
         null,
         0.13064809277124872,
         null,
         0.016725923940314611,
         1.9232406087388214,
         0.0058930613518283865,
         0.079608178429500839,
         0.010031975462159394,
         4.0185374924305162,
         0.0094778342343795809,
         10.115530883865194,
         0.02315251308061133,
         0.53599319474701523,
         0.072623302956244723,
         0.0020082268127318836,
         0.0038989010077071762,
         0.561913188510061,
         0.0055850480251672255,
         0.34959522121534209,
         0.025239507806082515,
         1.2007652992510807,
         0.020149238479946187,
         0.75351284173688138,
         0.0069631871228412103,
         0.35487140050788979,
         0.0044076239180294409,
         1.5751633802191265,
         0.010451966408144317,
         0.56002225374352999,
         0.083667965707805311,
         0.99017056528471903,
         0.021523164082548472,
         0.23080795297224674,
         0.010598309992051897,
         1.4394122017465465,
         0.010795353343553169,
         4.0804087202760355,
         0.0042129192050960702,
         9.6955962304333738,
         0.013877504718678987,
         3.2022780100650312,
         0.031362156531666345,
         2.9702332056869052,
         0.009576911115576351,
         2.0768503898188215,
         0.0049197677525677427,
         2.1045660152499375,
         0.0077667790261984823,
         0.4822911382971885,
         0.00413575875620565,
         0.11801033914054035,
         0.32580390350717087,
         2.2878798031052257,
         0.50676069388446854,
         1.9293241573640802,
         0.11197993191450656,
         1.0245792888736038,
         0.11708393308208731,
         0.80553629907196667,
         0.0034797900295306852,
         1.5645887445249542,
         0.0029766413092947247,
         0.74309215774559423,
         0.28532250457361424,
         null,
         0.31646515502884548,
         null
      ],
      [
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null,
         null
      ]
   ],
   "IF" : [
      [
         12.070767064926189,
         -0.86870680684413315,
         0.2795345191440381,
         0.65537055141880862,
         0.0043571272234748113,
         0.19016119065147155,
         0.21680590738376629,
         -0.0019727809142096415,
         0.32022686346033402,
         -0.027890320067255683,
         0.00031590987311166452,
         -0.058014302958817765,
         -0.12075926278517467,
         -0.0066278313121079114,
         -0.084493030383076831,
         -0.00021084719005839674,
         0.36115271940665084
      ],
      [
         0.0,
         0.51703601936766808,
         -0.35844824607523829,
         0.22027810310808463,
         -0.011105270854845301,
         -0.12704810840617009,
         -0.0077763396325474477,
         -0.0077604337151940166,
         0.067545560158132636,
         -0.0011346417308805007,
         0.00036422553478930738,
         0.058206045309250234,
         -0.033074812061836385,
         -0.0065597018994356616,
         -0.01028258606209026,
         -0.0010813211118512402,
         0.38616538820684676
      ],
      [
         0.0,
         0.0,
         0.2227928822394018,
         -0.19041399862498926,
         0.0076107780337892504,
         0.085731264020318387,
         -0.019404779922136128,
         0.0028821728237280837,
         -0.061536140523218423,
         0.0035950650333839607,
         6.7316395258347662e-05,
         -0.032871466423089392,
         0.023060533405275301,
         -0.0014444879610702181,
         0.0018489552499448825,
         0.00090813391759568974,
         -0.26282251505491078
      ],
      [
         0.0,
         0.0,
         0.0,
         8.1221774876466419,
         -0.3475639526051098,
         1.2481151894416929,
         0.505285742282086,
         0.26317603424984487,
         -0.001619423671198608,
         0.00026654484930378178,
         0.037209260017060423,
         0.00043697709195972576,
         0.00016253101910762793,
         1.1513960170207411,
         -3.1104512476996962,
         -0.11704398023445334,
         -0.0081732221803390293
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.21897598084152078,
         0.01715427042391721,
         -0.015545524630201583,
         -0.017693729592049713,
         0.00045747328608257144,
         -1.1590793139327445e-05,
         -0.0071119574731902026,
         -5.3344936679844476e-05,
         4.4601585042031492e-05,
         0.028881331905547938,
         0.12136806331499692,
         0.010943538501702993,
         0.0037199828745883142
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.88117869301742047,
         -0.023437989569648592,
         -0.12863870342197084,
         0.0014289952257155682,
         0.00052567038614604298,
         -0.041759183194417814,
         -9.7247079463534263e-05,
         2.8477419624784863e-05,
         0.37811066057439913,
         1.4731651141788535,
         0.12489776092344794,
         0.0018724725509353367
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.31690768450464474,
         0.03660722798247746,
         -0.00064002493532483136,
         -0.00015952090189246576,
         0.022462627375407124,
         -0.00021434397544789526,
         2.7081496124661316e-05,
         0.37436705589360847,
         0.1769750736090116,
         0.040968675830246847,
         -0.0056666787144852198
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         2.4341422785792828,
         0.14530377312574205,
         -0.0059199273388789268,
         0.00084093504117402004,
         0.08360873286780697,
         -0.05600095137253467,
         -0.0096923567990326587,
         -0.0090568981347914634,
         0.0015238220759974767,
         0.437153432465197
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         2.1447320968331747,
         -0.1806877606918123,
         0.051172156112144013,
         0.00081542953550658222,
         -2.7676086620605851e-05,
         0.30067187355210806,
         -0.61044466058207236,
         0.022634637750006049,
         -0.027534423880305033
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.047220241282614372,
         -0.0010047107233596231,
         0.0001142027217667672,
         3.8045923317658772e-05,
         -0.025178022621193542,
         0.0066798766091436274,
         -0.0048149728130512208,
         0.00017525308111174514
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.27370530848335833,
         0.02505422291934058,
         0.00068835599749203882,
         -0.0023803712695878699,
         -0.0033886512995065345,
         0.0011188640003893617,
         0.1047680445323247
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.4385618351558942,
         -1.063840494317609e-05,
         -0.044849122181753832,
         -0.37124519726137001,
         -0.01195043377629774,
         -0.0010619552310599972
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.9266917082757102,
         0.11333422705543654,
         -0.49026152175600446,
         -0.0080330738894466205,
         -0.30129195713310764
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         20.610015908028238,
         9.2282115975829058,
         1.0863752386554997,
         -12.251659415511721
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         17.85721750497277,
         2.386380754271288,
         -1.369334070875347
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.84166685783473016,
         -0.8146251832907041
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         30.901079842114832
      ]
   ],
   "IFErr" : [
      [
         0.41698025046238235,
         0.1812001240149313,
         0.079605288979797628,
         0.042689659030846087,
         0.0036720455984253116,
         0.047155193831200086,
         0.044067916773399454,
         0.00022185427408442072,
         0.031132602340252377,
         0.018596920546826684,
         8.5367532033132391e-05,
         0.022930449982555452,
         0.006582670848698448,
         0.002023528895086286,
         0.0026761439010431218,
         0.00041331024459954701,
         0.012188740641350582
      ],
      [
         0.0,
         0.19403838394938899,
         0.195974074758647,
         0.034284634226969361,
         0.0019973425482037498,
         0.034086916789124511,
         0.014648551702808535,
         0.0015984617438765563,
         0.018227254431045708,
         0.0040947348266854753,
         0.00024853905499152017,
         0.011901353923038092,
         0.0055696685566788582,
         0.0012591698158730162,
         0.0022300362051714379,
         0.00022663669909095931,
         0.070996819938341116
      ],
      [
         0.0,
         0.0,
         0.10348587620210158,
         0.068022079012660969,
         0.0021362248712549449,
         0.038057946735232134,
         0.018534077620320475,
         0.0011067419072781754,
         0.032388609812191285,
         0.0034962937313109642,
         0.0001523269960652086,
         0.01492129104116577,
         0.0080775319474534479,
         0.0005733032296374171,
         0.0016130801214315955,
         0.00023550408269565494,
         0.0515832709106794
      ],
      [
         0.0,
         0.0,
         0.0,
         0.58488817593976528,
         0.12090528023437774,
         0.18520619417081971,
         0.12087853310462821,
         0.028907173086031791,
         0.00019022865858218702,
         0.00018922280859104372,
         0.049114456500452763,
         3.5602075731257456e-05,
         2.6797841507943678e-05,
         0.15197627227104865,
         0.32429500508928311,
         0.041319285791507239,
         0.0039080079301505519
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.051518343486418303,
         0.011769448786958275,
         0.0051525510966009954,
         0.0026029535246111873,
         6.667222987756463e-05,
         1.0184882507857535e-05,
         0.0028897120107254474,
         9.8526120297456209e-06,
         6.1769599981159811e-06,
         0.010445204092401877,
         0.016739323265767332,
         0.0017025453703933345,
         0.000579972639832832
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.1974062595997462,
         0.12329390771854677,
         0.026230249996684996,
         0.00033348011198700142,
         0.00028063891138578481,
         0.01768779110597633,
         4.7498692575258975e-05,
         1.8014026346463416e-05,
         0.10719881518256759,
         0.23782197861723453,
         0.017126232533642094,
         0.0027085417167837162
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.10663936204692522,
         0.019739216318967842,
         0.00018887354807026015,
         7.4902217876359704e-05,
         0.0070895159028214498,
         9.0063762668844414e-05,
         1.2920323279174585e-05,
         0.085885068112123875,
         0.16170411673759524,
         0.013382747750832757,
         0.0015643398499333582
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.30170622940021996,
         0.014362022771117353,
         0.010780556535024386,
         0.00073388272836360342,
         0.01173060912660324,
         0.0046861521827642281,
         0.0017130626956166537,
         0.0012388339972338488,
         0.00027550192040729919,
         0.04485314049742839
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.2577297996206554,
         0.10225201918586067,
         0.010424711816965531,
         0.00017999846832957313,
         4.7082176358728349e-05,
         0.0695193453913798,
         0.097761292844386838,
         0.019016851336033824,
         0.0018544351216908568
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.037452042431339753,
         0.0056071216812027666,
         8.6724994803920547e-05,
         2.5690978058422954e-05,
         0.018452114033991978,
         0.039897095183210753,
         0.0038922023437079666,
         0.00061833201692727813
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.087757249125160239,
         0.017784726129548865,
         0.0033118545913992988,
         0.0007884097134352318,
         0.0020496077228660823,
         0.00048856240712671938,
         0.091328873776598873
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.071604329892989635,
         1.6266933020422309e-05,
         0.02153745071528676,
         0.044776096188735036,
         0.0082089137842311331,
         0.00018219530543876265
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.094684825945185208,
         0.035851596849160214,
         0.032000252922334306,
         0.0049078303168218467,
         0.012908334118277872
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         2.4744697593855585,
         2.7915946869320631,
         0.30443757828520857,
         1.4867108512611147
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.589723581991479,
         0.39973052379452695,
         1.7692913652800766
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.13511837589235173,
         0.051563234903279687
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.0697451561339233
      ]
   ],
   "IFm" : [
      [
         5.8229783757332267,
         -0.44569171523295487,
         0.20171780767310332,
         0.28520080860931712,
         0.005944135768899024,
         0.18498324847996173,
         0.054837079387287345,
         -0.00059068443713839044,
         0.15699190695487475,
         0.0050023319802771733,
         4.1031032707233996e-05,
         -0.057451917582426862,
         -0.060064513251521207,
         -0.0011441039958362358,
         -0.043679769697972291,
         -3.1746505279901426e-05,
         0.054120105059975929
      ],
      [
         0.0,
         0.26470810185181048,
         -0.10134770083541454,
         0.15922474831587419,
         -0.0050758683787286559,
         -0.050080886184928425,
         -0.0069904641233313634,
         -0.0035903986137157061,
         0.0070178868796425707,
         -0.0040948565426008644,
         6.5160241137773275e-05,
         0.038548064207930451,
         -0.016446986258444683,
         -0.0033083633896240213,
         -0.0052820927972467508,
         -0.00055457262644039741,
         0.22976011512086381
      ],
      [
         0.0,
         0.0,
         0.07351330775958223,
         -0.082767453060587248,
         0.0037887600460937889,
         0.039752908896042889,
         0.0070256893133175853,
         0.00082081795783685188,
         0.01225816868770771,
         0.0023574235905393873,
         3.9938510056818595e-05,
         -0.015230923427444299,
         0.0076704931363144402,
         -0.0011844008756193515,
         -0.00018996996228316221,
         0.00041142524778258502,
         -0.13770745038993826
      ],
      [
         0.0,
         0.0,
         0.0,
         5.1603824307040504,
         -0.2616707272816049,
         0.77818766057809696,
         0.17343738162067493,
         0.1819183477922868,
         -0.0013427133791955362,
         0.00018156891530793758,
         0.016671716014424,
         0.00029493166645764446,
         5.0040409659546725e-05,
         0.44142038992579252,
         -2.2597329411822487,
         -0.10628984142913886,
         -0.01841896619185102
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.10698163472532846,
         0.0022829218550066499,
         -0.0015448058230192209,
         -0.0078058791084246503,
         0.00022547297848107288,
         -4.1792488925348755e-06,
         -0.0010892612705024817,
         -3.3219727551057264e-05,
         2.07017027244056e-05,
         0.018261879949847851,
         0.05367901557309205,
         0.0053831344381768363,
         0.0018791513752412364
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.47607822290409813,
         0.14289516174593242,
         -0.036571110049936205,
         9.5507627458655501e-05,
         0.0001102458516962222,
         -0.0025813729259599612,
         -9.8301459398600195e-05,
         4.7818298791466309e-05,
         0.31603045944679437,
         0.59553179301770831,
         0.066808454747573909,
         -0.0031529006517300581
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.039535435103482008,
         0.00061991939865610099,
         -0.00015139022100709901,
         3.8954939609994702e-05,
         0.00058894131900191608,
         -0.00012499955903639607,
         4.5755165094184056e-06,
         0.085589930442750831,
         0.086130185060851322,
         0.013621586494790741,
         -0.0013421376529979513
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.07197453731924,
         0.02082777525444969,
         -0.0060075376398064182,
         0.00011208815772453438,
         0.050732831430167311,
         -0.027870777336080597,
         -0.0047788166782046166,
         -0.0057991538895226426,
         0.00067366352725635546,
         0.29813982822975671
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.64098561475569138,
         0.046571856128696444,
         0.001452658635562403,
         0.00068243952070688697,
         -8.5903407745585133e-05,
         0.14662670311737402,
         -0.12767605201628307,
         0.027653942133099754,
         -0.011526914399959995
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0057275343897600049,
         -0.00051999436116700502,
         3.2425908049211197e-05,
         -1.3479175981064682e-05,
         0.0031230037415579124,
         0.031048319488879726,
         0.002999876884870396,
         -0.00056455574960615721
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0090763685256441302,
         0.006258627682635038,
         -0.00027943044200693859,
         -0.00031593069251166067,
         -0.00069169714344082119,
         0.00015440576526717296,
         0.028950734652649791
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.3238162753462912,
         -2.1872290603446268e-05,
         -0.035292399246901245,
         -0.25571756435327536,
         -0.012705150521937962,
         -0.00091036952000523393
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.98951744143507359,
         0.033010526672871084,
         -0.25875497490250882,
         -0.0049413143422714486,
         -0.14989736577794871
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         9.0620403144337036,
         4.4162905550239744,
         0.4997544256241267,
         -5.3479308296529764
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         9.7510210075455301,
         1.2094857911464025,
         -0.84751626866549001
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.42669720697778896,
         -0.3671048491372203
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         16.250108932532182
      ]
   ],
   "IFmErr" : [
      [
         0.25853910473297437,
         0.10455745332639335,
         0.050906529319657071,
         0.037163859623157811,
         0.0023088184733150705,
         0.028415366443260821,
         0.027385862391603934,
         0.00025052241621861799,
         0.015335081680938589,
         0.0082392102691421602,
         0.00010532769409025197,
         0.013629130203272636,
         0.0039917977560080349,
         0.0016739279462976875,
         0.0016625603119011483,
         0.00029016709364865917,
         0.002077526027268095
      ],
      [
         0.0,
         0.11191050109510479,
         0.16761101961609629,
         0.02688172476478172,
         0.0013995548436539775,
         0.021403960593402788,
         0.010920072823023503,
         0.0010413685714275721,
         0.0074453734925281102,
         0.0029021822128646045,
         0.0002537391917705845,
         0.0086331650059396376,
         0.0031570422448586478,
         0.00064250263762723398,
         0.0011594095860887217,
         0.00015279392548709158,
         0.048634751032036141
      ],
      [
         0.0,
         0.0,
         0.065907430670878855,
         0.07320698140951476,
         0.0011853680554668911,
         0.025401827664450566,
         0.010759524739349366,
         0.0011580218286526491,
         0.02579170020925918,
         0.0024289340594558497,
         5.9322196723296831e-05,
         0.015542780904877105,
         0.0085504978488952395,
         0.00053054471647838626,
         0.0016640049694067057,
         0.00021406064060009136,
         0.034222373951269251
      ],
      [
         0.0,
         0.0,
         0.0,
         0.39835103490729579,
         0.090922796058904312,
         0.12492370755678427,
         0.085328455664342717,
         0.021697940905915893,
         0.00017233218193057781,
         0.00011994453532938434,
         0.039696958532370409,
         3.1996810129225297e-05,
         2.2057745112514846e-05,
         0.090676055215940701,
         0.19848535835207876,
         0.029865621843967363,
         0.0029908728655809137
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.028162599081066237,
         0.0079544088806598207,
         0.0032275862004597332,
         0.0018016306218918737,
         3.4713801803850919e-05,
         4.6939864504102351e-06,
         0.0033653712521469611,
         6.0102892452636379e-06,
         3.5506342925329432e-06,
         0.0059553894131390847,
         0.011273927875321485,
         0.00098115122699241118,
         0.00027224959351580331
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.15389923356193086,
         0.09508773512637457,
         0.014611199430804907,
         0.00015179359206906408,
         0.00016343483891251799,
         0.014093316474026386,
         3.7559188219872662e-05,
         1.0978090222534542e-05,
         0.072322382953711031,
         0.17801645319101891,
         0.012510725100975287,
         0.0015992784993009396
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.03959104382137462,
         0.014220522053134397,
         8.2236665001648776e-05,
         2.746840038837147e-05,
         0.0024279380461466253,
         6.9342277213107749e-05,
         9.6371044445835829e-06,
         0.043364190453378561,
         0.11930426571054929,
         0.0075483305758525876,
         0.0011228355552765678
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.32154907318981768,
         0.0069997018535570164,
         0.0055834628354280722,
         0.00071852569526009984,
         0.0082945116839262308,
         0.0039691010834213532,
         0.0011366103727535838,
         0.00076495122209579319,
         0.00025345302693511056,
         0.040864466571407
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.11903466745914403,
         0.032043452175002075,
         0.0056637365188268261,
         0.00010259516220614754,
         2.7142019037038115e-05,
         0.029855535504981538,
         0.055678547907739011,
         0.010406058877352669,
         0.0011050894695794338
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.010418521244973359,
         0.002365544713047619,
         5.1912343959019829e-05,
         1.2537270331229892e-05,
         0.0064588295517193075,
         0.023562976649905573,
         0.0021660252999741343,
         0.00037701593612109304
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.093784478712363367,
         0.018149403677216888,
         0.0027702364616213285,
         0.00074084883895979498,
         0.0023203470962010935,
         0.00046845179845425388,
         0.10027952171188047
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.05297692670398569,
         1.1791105298466425e-05,
         0.010768401410730237,
         0.025016195159063184,
         0.007623986856589755,
         0.00010506850414639682
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.049629353901583885,
         0.021331961206487237,
         0.017933818054991797,
         0.0036464231871255427,
         0.0074207276973370269
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.3398358913747237,
         1.3806848331466881,
         0.17276134361090348,
         0.72089168561311667
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.0023523217129735,
         0.29445989016866531,
         0.85702475723442051
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.072677866772828989,
         0.028860635129536703
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.5625523575889142
      ]
   ],
   "IFp" : [
      [
         6.247788689192963,
         -0.42301509161117834,
         0.077816711470934746,
         0.3701697428094915,
         -0.001587008545424213,
         0.0051779421715098329,
         0.16196882799647899,
         -0.0013820964770712505,
         0.16323495650545924,
         -0.032892652047532854,
         0.0002748788404044305,
         -0.00056238537639089761,
         -0.060694749533653447,
         -0.0054837273162716754,
         -0.04081326068510454,
         -0.00017910068477849532,
         0.30703261434667489
      ],
      [
         0.0,
         0.25232791751585748,
         -0.25710054523982373,
         0.061053354792210447,
         -0.0060294024761166441,
         -0.076967222221241652,
         -0.00078587550921608456,
         -0.0041700351014783092,
         0.060527673278490068,
         0.0029602148117203637,
         0.00029906529365153418,
         0.019657981101319777,
         -0.016627825803391706,
         -0.0032513385098116407,
         -0.0050004932648435091,
         -0.00052674848541084266,
         0.15640527308598295
      ],
      [
         0.0,
         0.0,
         0.14927957447981957,
         -0.10764654556440204,
         0.003822017987695461,
         0.045978355124275498,
         -0.026430469235453714,
         0.0020613548658912316,
         -0.073794309210926126,
         0.0012376414428445736,
         2.7377885201529067e-05,
         -0.017640542995645093,
         0.015390040268960863,
         -0.00026008708545086654,
         0.0020389252122280451,
         0.00049670866981310472,
         -0.12511506466497252
      ],
      [
         0.0,
         0.0,
         0.0,
         2.961795056942591,
         -0.085893225323504865,
         0.4699275288635959,
         0.33184836066141105,
         0.081257686457558098,
         -0.00027671029200307206,
         8.4975933995844199e-05,
         0.020537544002636427,
         0.00014204542550208134,
         0.00011249060944808121,
         0.70997562709494855,
         -0.85071830651744751,
         -0.010754138805314475,
         0.010245744011511989
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.11199434611619231,
         0.014871348568910562,
         -0.014000718807182363,
         -0.0098878504836250637,
         0.00023200030760149855,
         -7.4115442467925678e-06,
         -0.0060226962026877218,
         -2.0125209128787219e-05,
         2.3899882317625889e-05,
         0.010619451955700089,
         0.067689047741904887,
         0.0055604040635261571,
         0.0018408314993470778
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.40510047011332234,
         -0.16633315131558099,
         -0.092067593372034642,
         0.0013334875982569125,
         0.00041542453444982078,
         -0.039177810268457861,
         1.054379935065933e-06,
         -1.934087916668145e-05,
         0.062080201127604762,
         0.87763332116114512,
         0.058089306175874017,
         0.0050253732026653954
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.27737224940116273,
         0.035987308583821348,
         -0.0004886347143177324,
         -0.00019847584150246045,
         0.02187368605640521,
         -8.9344416411499158e-05,
         2.250597961524291e-05,
         0.2887771254508576,
         0.090844888548160252,
         0.027347089335456105,
         -0.0043245410614872679
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.3621677412600428,
         0.12447599787129235,
         8.7610300927491174e-05,
         0.00072884688344948567,
         0.032875901437639674,
         -0.028130174036454077,
         -0.0049135401208280412,
         -0.0032577442452688217,
         0.00085015854874112096,
         0.13901360423544024
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.5037464820774833,
         -0.22725961682050877,
         0.049719497476581602,
         0.00013299001479969509,
         5.8227321124979279e-05,
         0.15404517043473395,
         -0.48276860856578935,
         -0.0050193043830937048,
         -0.016007509480345038
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.041492706892854364,
         -0.00048471636219261802,
         8.1776813717556021e-05,
         5.1525099298723445e-05,
         -0.028301026362751457,
         -0.024368442879736097,
         -0.0078148496979216168,
         0.00073980883071790235
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.26462893995771419,
         0.018795595236705542,
         0.00096778643949897757,
         -0.0020644405770762096,
         -0.0026969541560657134,
         0.00096445823512218871,
         0.075817309879674916
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.11474555980960296,
         1.123388566027018e-05,
         -0.0095567229348525809,
         -0.11552763290809463,
         0.00075471674564022144,
         -0.0001515857110547632
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.93717426684063654,
         0.080323700382565449,
         -0.23150654685349567,
         -0.0030917595471751714,
         -0.1513945913551589
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         11.547975593594536,
         4.8119210425589323,
         0.58662081303137281,
         -6.9037285858587447
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         8.1061964974272396,
         1.1768949631248853,
         -0.52181780220985707
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.41496965085694126,
         -0.44752033415348386
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         14.650970909582652
      ]
   ],
   "IFpErr" : [
      [
         0.22523867100476144,
         0.096606770884227436,
         0.06962411065013073,
         0.018468924312482891,
         0.0025505426550885288,
         0.032970867366941874,
         0.027416472725608713,
         0.00021438629303335103,
         0.022023474626639613,
         0.012342393871182357,
         4.5786960726871841e-05,
         0.022430596563434237,
         0.0043648681226559844,
         0.001280044709136388,
         0.0014727105014650894,
         0.00024804872170366819,
         0.010387669832744081
      ],
      [
         0.0,
         0.099914722348424315,
         0.1281139909284236,
         0.017519323123853941,
         0.0010952258109642495,
         0.020110354121191613,
         0.011250857452872918,
         0.00082553004313813878,
         0.015064706752565027,
         0.0023549630667519363,
         0.00020244279959854468,
         0.0061136272244463104,
         0.0034149326158734667,
         0.0010857105639361312,
         0.00124380453584815,
         0.00013932394601992823,
         0.030923563434840474
      ],
      [
         0.0,
         0.0,
         0.096182348222767527,
         0.051411549259659024,
         0.0014639817047714348,
         0.019127926962206311,
         0.021083216321946933,
         0.00090021311569515243,
         0.036402819106576452,
         0.0027316436767579025,
         0.00011586917404168724,
         0.0072224628650988734,
         0.0057232490086498149,
         0.00048941018581024481,
         0.0011690890418759689,
         0.00014275088788128098,
         0.040144303105361386
      ],
      [
         0.0,
         0.0,
         0.0,
         0.22571686758977311,
         0.068228046563370878,
         0.12160906072208733,
         0.067224628812998524,
         0.017544495706987042,
         0.00012672535161873262,
         0.00011948552876899536,
         0.01863133518290528,
         2.6389395163457184e-05,
         1.0751373469977565e-05,
         0.096483365749471015,
         0.20489366153973035,
         0.025348780838357343,
         0.0024935332236855792
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.032486762683920284,
         0.0067958069131480118,
         0.0038081432924828322,
         0.0015268659170896203,
         5.0284718414839711e-05,
         6.7052203707762038e-06,
         0.0013728614592325634,
         7.4454548684636848e-06,
         4.0328018105717703e-06,
         0.0059214900886700884,
         0.011022077125090915,
         0.0010382484146980952,
         0.00041296741071939809
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.13503711197005924,
         0.10104487646041578,
         0.02154527491254881,
         0.00027287399483865186,
         0.00017265360185748165,
         0.018058130980497626,
         3.5869141781007445e-05,
         1.1897947251588181e-05,
         0.061199483232697062,
         0.14524053690095554,
         0.011824653217537315,
         0.0018601098972200725
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.087159802190726707,
         0.014441305689265686,
         0.0001441497856253696,
         7.1075725886179703e-05,
         0.0069190212798962702,
         6.8136013732609044e-05,
         8.5625135708923904e-06,
         0.063171479640854983,
         0.10188010788189594,
         0.0082507986742229311,
         0.00090413068063183426
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.14485030938158702,
         0.012184239075618653,
         0.0063941571884631506,
         0.00059895338040716253,
         0.0065861880593270448,
         0.0022309329932626806,
         0.00090091371031478912,
         0.000626326956613333,
         0.00014911007775324458,
         0.0075617354682346585
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.17235123578178838,
         0.084366927300432798,
         0.0094569012071251731,
         0.00017170894998092996,
         3.3329950215499179e-05,
         0.042279369898629425,
         0.057809222124899279,
         0.014368017406707824,
         0.0010595036834053651
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.032770578548732845,
         0.0036033873807147961,
         4.5205502546828789e-05,
         1.6608104734500889e-05,
         0.013512985678783361,
         0.021490554235791558,
         0.0023725812988276591,
         0.0003465949400381757
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.10551752023123755,
         0.004289497751499111,
         0.002123028969360171,
         0.00041768110740582017,
         0.0012759388653422277,
         0.00025253846571295313,
         0.032962109114792207
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.039644844862637585,
         1.2849523275926804e-05,
         0.01516841872568509,
         0.039310317148921907,
         0.0074571828962621337,
         0.00012786012053540871
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.06059428599800442,
         0.025554542033412592,
         0.019095270463654855,
         0.0032869917653544408,
         0.0082185121352914836
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         1.3542871457725465,
         1.4213197879681352,
         0.16384502722882766,
         0.80700971624301387
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.8517322735769679,
         0.18762251793199233,
         0.91450423212918364
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.081357728202328963,
         0.034772229590880596
      ],
      [
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.0,
         0.50719279854500954
      ]
   ],
   "RawResult" : [
      0.017602109790000001,
      0.26759388480000001,
      -0.3395163518,
      0.012723428849999999,
      0.016633405819999999,
      -0.28712326859999998,
      0.123832439,
      -0.12701821930000001,
      -0.1187401739,
      0.85696110810000004,
      -0.4993077829,
      0.04550189575,
      0.38560468920000002,
      0.001581743939,
      0.039151115680000001,
      -0.0092285922119999999,
      0.00084679975730000002,
      -0.14951107150000001,
      0.62886713800000005,
      -0.27368517539999998,
      -0.09722897086,
      0.13153245520000001,
      0.29194345020000001,
      0.086514531780000001,
      0.1213613909,
      -0.083464822339999994,
      1.311350418,
      -0.13927466829999999,
      0.070729432420000002,
      -1.187736213,
      0.69857408089999995,
      -0.092194812279999996,
      0.45092278349999998,
      0.082890962809999996,
      0.0077100022339999996,
      0.089959357510000004,
      0.07925064507,
      -0.09691469305,
      -0.3356662608,
      -0.050422609430000001,
      -0.23659458959999999,
      -0.046721890529999997,
      -0.50142097839999999,
      0.1250940213,
      0.12360110169999999,
      -0.0091337213300000004,
      0.01867675836,
      9.6895202949999999e-05,
      -0.00026704748800000002,
      0.055929816649999999,
      0.37690819079999999,
      -0.023886312470000001,
      0.026983773079999999,
      -1.060073676,
      -0.44572679970000001,
      0.07750808813,
      0.13338253680000001,
      1.4604654429999999,
      0.21709355790000001,
      6.967184831,
      -2.1795521099999999,
      3.483360346,
      0.59220128650000003,
      0.03772979303,
      -0.011177510220000001,
      0.00017999045430000001,
      0.001574277391,
      0.60887916139999998,
      0.31402234950000002,
      -0.1096707004,
      0.094903180500000003,
      -0.37075206189999999,
      -0.14546897249999999,
      0.13739447909999999,
      -0.067509590829999994,
      0.061787292219999998,
      0.22877956969999999,
      0.048292349999999998,
      0.077684308729999998,
      -0.48720806999999999,
      0.41727030459999997,
      -0.047067660179999998,
      0.1029307305,
      -0.13342833700000001,
      -0.27069165779999999,
      -0.03067887067,
      -0.097386158010000001,
      -0.3331613377,
      -0.3309193466,
      0.1191263359,
      -0.13582877860000001,
      -0.096109887960000001,
      0.034612080080000003,
      -0.16600469349999999,
      0.026500566529999998,
      -1.889345727,
      0.90600138419999998,
      -0.56269121239999997,
      0.088545913749999997,
      -0.97709115130000002,
      0.68911763420000005,
      -0.41803569369999999,
      0.1222279901,
      -0.038216570460000002,
      -1.1249053250000001,
      0.50469632180000001,
      -0.34212643539999998
   ],
   "RawResultCov" : [
      [
         0.00010383781224321593,
         0.00011009505850705468,
         0.00013683330925501848,
         9.9327174521341449e-05,
         1.0802386880737361e-06,
         0.00014231543344942653,
         0.0001554461055574138,
         0.00010264705642279717,
         8.2120058494193924e-05,
         0.00013707794307326118,
         1.9719388570981217e-05,
         5.9772714747237161e-05,
         0.0001298247182614085,
         5.2584503229110794e-06,
         8.0704538296635573e-06,
         1.0148528835864156e-06,
         -9.1814398280030344e-07,
         0.00010413108718768507,
         0.00017283275501202091,
         7.7936506681438268e-05,
         0.00010254219852766083,
         5.4984081840128621e-05,
         7.2979119730611785e-05,
         5.0454902636448294e-05,
         3.7904992161945512e-05,
         7.3537445857387737e-05,
         0.00010421932452378434,
         9.7899695040778599e-05,
         0.00016913620350239759,
         0.00033050139928731353,
         0.0002192455101162698,
         0.00012541530053030808,
         0.00010410740449650369,
         0.00012613624341485731,
         7.0460395229312019e-05,
         4.8535426823677851e-05,
         -1.0707118054428762e-05,
         8.7671781958715018e-05,
         0.00013631824532069379,
         0.00027377486017832702,
         0.00029997180873421659,
         7.3631205120858856e-05,
         8.0429223850026038e-05,
         0.00014357477228052495,
         2.5810060012570876e-05,
         2.0476183871254625e-06,
         1.6373496553157099e-06,
         1.1352840059604937e-06,
         8.8333347401726884e-08,
         9.4033898017170742e-05,
         4.6323030110878909e-05,
         3.5921309240573345e-05,
         1.7314592308492249e-05,
         0.00016215452964218275,
         0.00034709409073536377,
         0.00010316457997434873,
         0.00010511399449262574,
         1.8065254714588487e-06,
         1.7987762605814427e-05,
         0.0012440341182058858,
         0.00023374485970895103,
         8.1473954749918337e-05,
         9.9437892781224996e-05,
         4.1535393099620281e-06,
         4.2878050938416386e-06,
         2.9266421806029386e-06,
         2.971824125707047e-06,
         0.00010429357632822816,
         0.00020439689164718493,
         0.00013395841175552913,
         0.00010264668171674019,
         -9.6214767105777456e-05,
         0.0001279890110983341,
         4.6820952612675634e-05,
         7.1787000182359015e-06,
         3.0543799119296413e-05,
         0.00012227202083968627,
         4.0489581713221516e-05,
         5.9108057020737508e-05,
         2.1277360245185865e-05,
         0.00014122768150020288,
         5.0080099642471596e-05,
         1.1877591095950606e-05,
         0.00022214311687610645,
         9.8933594333643697e-05,
         6.4970573992476999e-05,
         5.2930185477822625e-05,
         0.00026354463907014055,
         8.7688423005379281e-06,
         5.8211321787747526e-05,
         3.2616542466239138e-05,
         0.0002003109136876536,
         0.00035475924727208574,
         0.00017327492298722843,
         0.00015857920267931336,
         -0.00011620543647759192,
         0.00023979434755493618,
         5.2375520487634525e-05,
         7.9411577568306525e-05,
         0.00010720489092035779,
         0.0003603367831212078,
         7.8009033389780434e-05,
         3.4266386101441807e-05,
         0.00054121393893316421,
         0.00014838414980835571,
         0.00020113132945294695,
         0.00013234696170064946
      ],
      [
         0.00011009505850705467,
         0.0024032577718350683,
         -0.00028625214179117773,
         0.00034153447677044593,
         0.00041442500563743524,
         0.00047471719715667167,
         0.00025370768469442604,
         0.00056952398134558243,
         0.00052828008627637526,
         0.0018499294821030772,
         0.0007898872780059611,
         -0.00010573647299804596,
         0.00048361755225737345,
         4.5648236136482378e-05,
         2.5314314692844881e-05,
         1.0174903424712624e-06,
         -1.7249680533267638e-06,
         0.00077149763403166561,
         0.00058578500880884852,
         0.00087436295684592514,
         0.00078929905904605714,
         -2.7616921685276309e-05,
         0.00096581737779945838,
         0.00042891910688034007,
         0.00018603582990960919,
         4.6920075927316346e-06,
         0.00061890665271573022,
         0.00068705684271322181,
         0.00047459007034669607,
         0.00097452246511444177,
         0.0011256831416557454,
         0.00055362929312272405,
         0.00011880500128756184,
         0.0010924487331757775,
         0.00097781588946434911,
         0.00023924201086550131,
         -9.122418572613241e-06,
         0.00042382738103003418,
         0.0014629073918860768,
         0.0015384722056363224,
         0.0020396920239074178,
         0.00050541356616533393,
         6.375983398521762e-05,
         0.00087753096515881231,
         0.00012433511559277672,
         1.3300822600893956e-05,
         8.3203871010864402e-06,
         4.4396335470603677e-06,
         1.2855450916648789e-06,
         0.00099540278950677381,
         0.00047377332338957351,
         0.00012611250871438935,
         0.00010857082514372779,
         0.00024124600989933192,
         0.0036536848085847568,
         0.00035267682701735923,
         0.00052934884300770218,
         7.1013436848754727e-06,
         0.00010090721036399737,
         0.0076559368922069085,
         0.003935900346455805,
         0.00058001083705346381,
         0.00054385373772207544,
         -3.573393657053295e-06,
         1.3170020622059193e-05,
         1.3110043058158809e-05,
         1.6383793207099943e-05,
         0.00126936314574677,
         0.0013940094618452004,
         0.00067234845773530335,
         0.0002366363353319563,
         0.00047822460106888652,
         0.00047959058584128836,
         0.00014550837574441386,
         -4.4827342104691902e-05,
         0.00064027304617966037,
         0.00040902103046816247,
         0.00013894690272333424,
         0.00036443011721781792,
         0.0017565305340033076,
         0.0011078378046667909,
         0.00015435596079044661,
         -9.044307972119258e-05,
         0.00078131002309667053,
         0.00084721375259224241,
         0.00016952533577877305,
         0.00039638479001548354,
         0.0014478074384513425,
         0.00080718303539128273,
         0.00066738252286272783,
         0.0001359926188647325,
         7.7699643336745668e-05,
         0.0047166821599082809,
         0.00083917322267758028,
         0.00088434044659533564,
         0.0001516525100246537,
         0.0051010668322632102,
         0.00027577075250169312,
         0.00035488860553187088,
         0.0009253319427804513,
         0.0033726348075928791,
         0.00041116071803895879,
         -1.5984514640783465e-05,
         0.0037092627255626213,
         0.00055425314472010135,
         0.0019033830145738914,
         0.00051633046076353807
      ],
      [
         0.00013683330925501848,
         -0.00028625214179117773,
         0.0045801518958654619,
         0.00032251720680169759,
         9.5631098061037988e-05,
         0.0026646842819333578,
         0.00020185552562715302,
         0.0017574229674155639,
         0.00061642292173782218,
         0.00024551838042814885,
         0.00068122461984085065,
         0.00082941307019403525,
         0.00059988044213303972,
         3.3043722315195763e-05,
         8.0196899970366381e-05,
         -2.3785631124624374e-05,
         4.4732326904919487e-05,
         0.0012661534289746834,
         0.00032063336977420026,
         0.00016748207376091658,
         0.00013763165633136419,
         0.0003908288167439384,
         0.00026594728939329524,
         0.00014058367409665545,
         0.00011402128079571743,
         0.00058655397001216485,
         0.00045452444510181076,
         1.9038117026189808e-05,
         0.0015977039708178415,
         0.0007000103039959064,
         0.0015900334028498058,
         0.00054554285553507398,
         0.00054987301285785517,
         0.00069227919519265497,
         0.0001955140290657679,
         0.00023345886732934165,
         0.0002325670109609495,
         0.0011906524870884724,
         0.00090216434093306065,
         0.00035266695448494834,
         0.0009573768884412158,
         0.00039067978361207465,
         0.00069820590774974291,
         0.00043844900833903648,
         0.00035848616476135428,
         -5.0592715442985208e-06,
         3.2227469020039154e-07,
         1.8365604598242987e-06,
         5.6901382020737677e-07,
         0.00037823999110393888,
         0.00031369627682348988,
         0.0001185846912988562,
         0.00027979859695748799,
         0.00046995425626853934,
         -0.00059326394027104561,
         0.00047061349064470226,
         0.00029664679139643961,
         5.0252893754436182e-05,
         5.618644503761957e-05,
         0.00087506113443866897,
         9.7739665342507062e-05,
         0.00067106097674035918,
         0.00043428914106060176,
         4.1201611787450717e-05,
         7.9164219897970075e-05,
         1.8873005469635705e-06,
         2.2328199387275984e-05,
         -0.00011587535445609708,
         0.00061323503735508306,
         0.00038227280182264812,
         0.00038146503798226219,
         0.00043347193899153947,
         0.0010998652583832861,
         0.00011352766018003375,
         0.00031515046453104448,
         0.00025799230480076576,
         0.00022468123006959886,
         0.00026348181810036467,
         0.00014572178038940199,
         0.0011174445518722818,
         0.00067598793200224292,
         0.00023358948196907042,
         0.0002172644023896332,
         0.001230424822864528,
         -0.00041519775921050411,
         0.0006625406196251848,
         3.6337018226675392e-05,
         0.00057089084364805116,
         0.0015199432157345912,
         0.00023527090359876337,
         0.00017717447893111975,
         0.0061421593173721697,
         -0.0025999301221310703,
         0.0001864397785814286,
         -0.00041639455553989734,
         0.0042234044802306053,
         0.0012591903604708967,
         0.00092937517174749272,
         0.0017351704218107195,
         0.0011044888357719111,
         -0.0019771362754592145,
         -6.2920499950813984e-06,
         0.0012488830565517664,
         0.00080034168091007267,
         0.0056866915707115039,
         -0.00021650459591272646,
         0.0013838517690807405
      ],
      [
         9.9327174521341449e-05,
         0.00034153447677044599,
         0.00032251720680169759,
         0.0015282793739681262,
         -0.00011388109389642756,
         0.0011241424459960351,
         2.2639186456117986e-07,
         0.0014571387620885489,
         0.00044409060162738296,
         0.00079245142882769027,
         0.00058736752633256422,
         0.00038470878529079386,
         0.0019027410550591197,
         3.1570408101769179e-05,
         1.6539990517302028e-05,
         1.307294634930495e-05,
         1.1712834474701228e-05,
         0.0004320180175980974,
         0.00028328098897012271,
         0.00026667977514098159,
         0.00094961571298206868,
         0.00025401439146488199,
         0.0011644021501594894,
         0.00031517223063794067,
         0.00026634727493685161,
         0.00026907440334845647,
         0.00058019274398983934,
         0.00052473090662876593,
         0.0028144204618888251,
         0.0011917245201360685,
         0.00082806269112777357,
         0.00018398510640337104,
         0.00026472213938761072,
         0.00041800624636577442,
         0.00067601630596175765,
         0.00015873390892453011,
         -2.8913008746791342e-05,
         0.0012530262624364302,
         0.0014803364852647857,
         0.001331882636698816,
         0.0020060770247882615,
         0.00028439744352369328,
         0.0008472404487149263,
         0.0017014001648270108,
         0.00053445866036391473,
         -3.71621842248403e-07,
         6.3989198587737685e-06,
         3.205970999417045e-06,
         1.8546016161207904e-06,
         0.00042108646374324334,
         0.00021538014886814512,
         0.00015306813491059292,
         0.00025521670751550246,
         0.00013595728713046998,
         0.00084169906504929961,
         0.0011902904591370377,
         0.0011837142163912135,
         1.475542318023369e-05,
         7.101561483381534e-05,
         0.0072376812540371777,
         0.0001807377294330017,
         0.00026427691397784851,
         0.00028311932852823752,
         -7.9067362706114635e-06,
         5.5892897658870155e-05,
         4.0602202409119888e-06,
         3.5741503080434328e-05,
         0.00079752535344816775,
         0.0015476566597097739,
         0.00036159464138201881,
         0.00091610611889171979,
         -0.00012396313209550505,
         0.00082246920116515381,
         0.00022419993209501382,
         0.00017474804024171452,
         0.0005540825678337438,
         0.00063018383685185797,
         0.00028924751274821641,
         0.00035514964280767853,
         0.00082629947783554398,
         0.00048814987641622595,
         0.00029298808464316844,
         8.2620562953110728e-05,
         0.0021662681623575678,
         0.00062732197673903288,
         0.0011361626164932788,
         0.00017841349430233261,
         0.0024887103765199518,
         0.00079977867510008468,
         0.00073861355187880844,
         0.0001556128387639894,
         0.00054744267255082209,
         0.0013572706466032692,
         0.0020747567662580315,
         0.0011439198986853923,
         0.001342724201675316,
         0.0033457758461837338,
         0.0010386402708902833,
         0.0010630994691344208,
         0.00071597738215415535,
         0.0016844419652321909,
         0.00021571752987843186,
         0.0014107042701441905,
         0.0056923426728361414,
         0.0018952596911352545,
         0.0015227184148229791,
         0.0021887956748488516
      ],
      [
         1.0802386880737393e-06,
         0.00041442500563743524,
         9.5631098061037988e-05,
         -0.00011388109389642756,
         0.0014280875621645887,
         8.9517928929701759e-05,
         -0.00011906731097946483,
         0.0011365263845871626,
         0.00013243352797040394,
         0.00078045993727581149,
         0.00037489167821068864,
         1.9769211712630628e-05,
         -9.029526109934103e-05,
         2.1694478943680352e-05,
         3.964401919073256e-06,
         9.4283796960257501e-06,
         7.9788460684347562e-06,
         0.00046128144246396902,
         0.00016953015890572325,
         0.00058837443160087626,
         0.00010689492300556966,
         7.7299710080557714e-05,
         0.0002814104422949865,
         0.00012706871146389811,
         -2.0431840366221884e-05,
         9.4877710562224721e-05,
         0.00029844478613212991,
         -2.0838060059021981e-05,
         0.00012525618158508811,
         0.00043249937315600168,
         0.00039047918302955532,
         0.0001215093820223541,
         0.00026286890097073365,
         0.00026126435519303285,
         0.00036098650603378301,
         0.00012468706256669451,
         7.5750737480030411e-05,
         0.00032562045845366218,
         0.00044015297870306111,
         0.00037159975378551813,
         0.0002128517074383755,
         0.00019140517569575313,
         6.3011392065296336e-05,
         0.00022865196597170068,
         0.00019364819457268103,
         8.2981781101968468e-08,
         5.5449782235714539e-07,
         1.7045443727112806e-06,
         2.2097227185564421e-07,
         0.0003195180350133997,
         0.00015514535185673001,
         5.490732149736933e-05,
         2.5662047877083296e-05,
         7.3824593093619169e-05,
         0.00059567499081640009,
         0.00017371398674428227,
         5.5763721624158962e-05,
         1.2137054945941906e-05,
         2.5022260919919756e-05,
         0.0039482464953642495,
         0.0013231605665748787,
         0.00016577747891761413,
         0.00011818252847630486,
         9.2690279720645438e-06,
         1.1216378398956131e-05,
         9.3280855431615345e-06,
         5.9987520646387101e-06,
         0.00039103134614159126,
         0.00039490201023253155,
         7.5553567883561667e-05,
         -3.7719544704200774e-06,
         0.00024542696520707158,
         -9.5469607650867846e-06,
         4.7800341548028978e-05,
         9.5844218915506598e-05,
         0.00034405439814941968,
         -3.9957956251059663e-05,
         6.2576485188112728e-05,
         9.4737759367635759e-05,
         0.00091357493647495087,
         0.00047171564797211948,
         0.0001164027965420439,
         0.00014328511663205931,
         0.00023930411122287517,
         0.00010322480864049664,
         6.1492855826063622e-05,
         0.0001570890173181501,
         0.00032751687068850336,
         0.00047463977710929191,
         9.3671274490035117e-05,
         0.00010345241540404631,
         0.00018227154264745561,
         0.00010115447741614736,
         0.00013633052281608637,
         0.00028545615031088138,
         0.00084821777533870433,
         0.0023294940971671499,
         0.00041876917625413931,
         0.00057044496873069411,
         0.00057557592633792481,
         0.00028552244147169012,
         8.9161975741271508e-05,
         0.00046929915340064977,
         0.00086569869741961189,
         0.00042724647448184481,
         0.0002167660200814252,
         0.00026618683139871145
      ],
      [
         0.00014231543344942656,
         0.00047471719715667167,
         0.0026646842819333574,
         0.0011241424459960351,
         8.9517928929701786e-05,
         0.011727175781610708,
         0.0020684212568099006,
         0.0053195568077154184,
         0.0029765933522146616,
         0.00084076271304578387,
         0.0011103492576436764,
         0.0023790071209388603,
         0.0028515334252413502,
         0.00014680012169225148,
         6.7906676301736859e-05,
         3.8444639354159452e-05,
         8.3796996569392359e-06,
         0.00095367669392423956,
         0.0014239374317209844,
         0.0011384065142576174,
         0.00015412617234172906,
         0.00023425093348629019,
         0.0012484467630021461,
         8.7288060836321178e-05,
         0.00044136396229607552,
         0.00093698115964380439,
         0.0017829466941036993,
         0.0019732073489084631,
         0.0051716578477986287,
         0.0035686031795155401,
         0.0019506172890926786,
         0.00044673440651707376,
         0.00067362975823880033,
         0.0017290230173590464,
         0.00030469195698891558,
         0.00041406104170052825,
         6.2951524160671871e-05,
         0.0073431688392015361,
         0.008305701928167486,
         0.0045251903129741328,
         0.0066830214912103067,
         0.0015263184684065818,
         0.00053401844528292515,
         0.0019907177919405153,
         0.00029785663510867311,
         1.8190163712663479e-05,
         1.2889098291722654e-05,
         5.3454746562205185e-06,
         4.0914650515706911e-06,
         0.0015382782823298107,
         0.00044082643755312867,
         0.00040583642527572536,
         0.00075008999006641666,
         0.00082163502368520986,
         0.0041920102122336225,
         0.002063985947543966,
         0.0023018203140828834,
         5.6254415327224158e-05,
         9.7774961972367042e-05,
         0.021041946744737403,
         0.0019150935907469402,
         0.0012317431272708958,
         0.0013927910185441979,
         2.7149434056966887e-05,
         0.00032281619412914713,
         3.8917009560412521e-05,
         8.01290758637974e-05,
         0.002625689348248173,
         0.0021139075310028948,
         0.0014684356847776455,
         0.0028926239090499599,
         0.00056488449164836404,
         0.0021427012563128957,
         0.00057910968428732522,
         0.00045334653697007374,
         0.0012111188387690362,
         0.00097668133831715388,
         0.00079642952055414837,
         0.00032593175064883433,
         0.0014814274496685214,
         0.0011914908153201913,
         0.00057292695061645878,
         -1.268452496759674e-05,
         0.0009072017128607734,
         0.0020741070342609378,
         0.0017947121503785477,
         0.00066158756777696406,
         0.0012376141017948383,
         0.003599038165354178,
         0.0021632615652191472,
         0.00039639866807311561,
         0.0034541029445151524,
         0.0083244821448650672,
         0.0027492496225642702,
         0.0032009661727401381,
         0.0050639340374775531,
         0.0058862749654604559,
         0.0033978575980149386,
         0.0026680733969303414,
         0.0018809175840947873,
         0.007001065556164433,
         0.00055508007683838212,
         0.0031369310898653373,
         0.0016443553430649151,
         0.0075538540554046145,
         0.0050028645623188235,
         0.0022739169893404472
      ],
      [
         0.0001554461055574138,
         0.0002537076846944262,
         0.00020185552562715313,
         2.2639186456117308e-07,
         -0.00011906731097946485,
         0.002068421256809901,
         0.0038866554558884716,
         -0.0014519354640388487,
         -1.6466263180681757e-05,
         0.00033428163843036388,
         -0.00053079908027688809,
         0.00026394581405838116,
         0.00010451108527515315,
         3.335031705445578e-05,
         8.6042234289005e-05,
         -3.2359009260102592e-05,
         -1.9416605847943609e-05,
         0.00040017040320743048,
         0.00094674200965329562,
         0.00055217765418384083,
         0.00019222998542732403,
         -0.00017933307341669427,
         0.00016500574419231446,
         0.00018179930236037175,
         0.00013921151493966077,
         0.00017801428789250977,
         -0.00011081391755865784,
         0.00023825345699391153,
         5.0511768091840813e-05,
         0.00088129453852049862,
         0.0017072567784015519,
         0.00027239890342686568,
         -0.00029594187132626188,
         0.0012240059996666338,
         0.00023867245230854426,
         2.7582863768902e-05,
         -5.0371366115875358e-05,
         0.0010558379804656633,
         0.0019766999900983754,
         0.00075231428288692062,
         0.0013451370098205764,
         0.00074400138779240062,
         -2.4787038717378877e-05,
         0.00059075013842994548,
         -6.7877257903594355e-05,
         1.7886235232580913e-05,
         1.1213834373175319e-05,
         2.8407907486973926e-06,
         -1.5211855086320125e-06,
         0.00091458463857242527,
         0.00012736713239104781,
         3.9756523693463037e-06,
         0.00013764567090496812,
         0.00072942048589943152,
         0.0024002200257554483,
         -7.5465997262593614e-05,
         0.00059115016068356392,
         -1.8836107788147898e-05,
         0.00011461468496871435,
         -0.0036972058537481137,
         0.0032902678301668718,
         0.0011138448261919542,
         0.0012408555339322479,
         3.1128632497860282e-06,
         3.6762639746974869e-05,
         9.9436741686495757e-06,
         -1.5298766135728624e-05,
         0.00033941198566006102,
         0.0002684688028390523,
         0.001033263367746913,
         0.00051066617711339373,
         -0.00068939651381704642,
         0.0013173180475648137,
         0.00011473531068860645,
         -0.00012385267109231549,
         -0.00041604532816816715,
         0.00084238433214169084,
         -8.7262405052325454e-05,
         0.00032906965199020328,
         -0.00058457477383635635,
         0.00011804368241911539,
         -8.0103032521184979e-06,
         -0.00047748747336945135,
         -0.00015240749174845084,
         0.00023582532459296145,
         7.0295527031449004e-05,
         0.00029935679332651171,
         0.00021023473828831558,
         -0.00060769434846582465,
         0.0007431809221442277,
         0.00011101378731614615,
         0.0013955397200169958,
         0.00400227814318999,
         0.00031178582325427364,
         -0.00029495440377730396,
         -0.0019691952746261491,
         -0.0015063937895139733,
         -0.00018996041451874331,
         -0.001268359110226869,
         -0.00042559499744794201,
         0.0022152773133002684,
         0.00086889698097067836,
         -0.0015481596653937079,
         0.00051647074607165128,
         0.0012840141408712235,
         0.0023210504643313267,
         -0.00046282171872511814
      ],
      [
         0.00010264705642279716,
         0.00056952398134558233,
         0.0017574229674155635,
         0.0014571387620885491,
         0.0011365263845871628,
         0.0053195568077154184,
         -0.0014519354640388483,
         0.029323897417883858,
         0.013196201538643947,
         0.0040971072328338754,
         0.0041197963814268391,
         0.0012407457820436652,
         0.0037162677766364419,
         0.00011297198002046722,
         0.00020721915922271048,
         0.00022602962375369709,
         0.00010470486038286778,
         0.0021687429463558591,
         0.0003082896660083721,
         0.0050932855085998761,
         0.0017623437525675825,
         0.00089653675145856581,
         0.001474086868213434,
         0.00071842602167299162,
         0.00083257345811801333,
         0.0021854316858879288,
         0.0074847975906575416,
         0.0084083009295742358,
         0.0065641164873423141,
         0.012244165188279846,
         0.0014928616051847574,
         0.0023882862373283682,
         0.0055514474998187716,
         0.0051003845715239509,
         0.0010586795936093605,
         0.0016195611305971128,
         0.00016494490338893867,
         0.0050475031561889264,
         0.004709016292157169,
         0.018416786050003325,
         0.026656556466475065,
         0.00018692310546360188,
         0.0020590861284308067,
         0.0027708832701389503,
         0.0010979012858900747,
         -2.0613136641176242e-05,
         2.8252681455562748e-05,
         2.7843857919545834e-05,
         1.9125861984487908e-05,
         0.0046061419440232947,
         0.001036061905922879,
         0.0022254014337954502,
         0.00064727698095723082,
         0.00083197420489505641,
         0.0035376916877370543,
         0.0028285179849536625,
         0.0021940434783450703,
         0.00013454105221047638,
         0.0001748847585449923,
         0.084552245291768066,
         0.00037991022609343381,
         0.0022088165331355988,
         0.00058327802544605467,
         1.5822053400737163e-05,
         0.00023000090701357992,
         0.0001627554632424119,
         0.00046713869601696918,
         0.0099833519309640208,
         0.0060496699372711805,
         0.0045360214462852244,
         0.0023904422688490932,
         0.00086086174506294947,
         0.0015681586200738643,
         0.0020188343637934938,
         0.0015904247172035836,
         0.0073934529920416502,
         0.0014299061471276236,
         0.0040996376914079488,
         0.00055554462005149262,
         0.0096755626464473214,
         0.0033860922290069946,
         0.0028265045264478533,
         0.0016020892958823567,
         0.0036785399663160192,
         0.0059387767911292374,
         0.0025237952841888787,
         0.0018601112878833194,
         0.003747933366246172,
         0.0050689662054209548,
         0.001325619100691719,
         0.0014448834262082684,
         0.003121492592341504,
         0.015010451691013395,
         0.0042594069755698492,
         0.013772146934708164,
         0.0055766421972713353,
         0.047800198559615571,
         0.0035862819169307295,
         0.016485077897856987,
         0.0056353244679981894,
         0.018078523203854873,
         0.00019658604150873376,
         0.019772045458797263,
         0.007507887947818764,
         0.0068546152395191438,
         0.0018263999024218636,
         0.0050763857240293695
      ],
      [
         8.2120058494193911e-05,
         0.00052828008627637548,
         0.00061642292173782207,
         0.00044409060162738307,
         0.00013243352797040388,
         0.0029765933522146616,
         -1.6466263180681649e-05,
         0.013196201538643947,
         0.0086259935939550312,
         0.0022857598205811083,
         0.001801046876700831,
         0.00065585321431800136,
         0.0017296045839382814,
         8.0453965965124739e-05,
         0.00012572384009878736,
         0.00010928107992080425,
         5.4892596964913214e-05,
         0.0015900349413989494,
         0.0006326236332312371,
         0.0032277117503007372,
         0.00088497138308653116,
         0.00069910325955783634,
         0.00098104460228318788,
         0.00041577574130149622,
         0.00050460110057548753,
         0.0015063410246325816,
         0.0029035867226692822,
         0.0044481624914326744,
         0.0028834304133014588,
         0.007263654162456756,
         0.0013732856114108687,
         0.0015299567859411636,
         0.0026365956725156194,
         0.0030062171041527331,
         0.00096660709934703925,
         0.0010281657023623022,
         0.000253879542834934,
         0.0023713978611133706,
         0.0025670321120445554,
         0.0086424816236021565,
         0.014107236594668528,
         0.00085458886462154416,
         0.0014833322022188382,
         0.0019905846934676862,
         0.00074673756819687207,
         -6.492212679861066e-06,
         1.5455235970888344e-05,
         1.4177973866548283e-05,
         9.4357003823355428e-06,
         0.0027921990128134859,
         0.00047176347408593163,
         0.0011647725909563849,
         0.00030481069579233941,
         0.00045884716503617892,
         0.0020175250959127695,
         0.00136169829957217,
         0.0010475760099505334,
         7.5734637332569888e-05,
         9.3276498487551021e-05,
         0.047411289458045305,
         0.0017928279102835964,
         0.0014502495316343616,
         0.00064487587148294597,
         6.4038805282988352e-06,
         0.00011371872208350194,
         8.0080789477458551e-05,
         0.00022573398280051912,
         0.0058459146596279501,
         0.0031133543023755365,
         0.002520396030595496,
         0.0010870200321291153,
         0.00037196801132785519,
         0.00091256166977222563,
         0.0011953573458483282,
         0.00076365218631743812,
         0.004187263547548942,
         0.0010684178016915542,
         0.0021546166521079577,
         0.00052185192952355539,
         0.0055712967864795307,
         0.0022357293967750665,
         0.0014644329908521474,
         0.0008325469233926541,
         0.0020361515407460568,
         0.003461833507670486,
         0.0012398496651235317,
         0.0011064874773681285,
         0.0021520166520133132,
         0.0024925958105412624,
         0.00076441261058207732,
         0.00054671003699470575,
         0.0010343133616162554,
         0.0091399322026187967,
         0.0022677129338583815,
         0.0077009599609850375,
         0.0022958783136416104,
         0.027465251678022252,
         0.0021591378819849827,
         0.0080592786361954553,
         0.0032519912073084023,
         0.011027945442904051,
         0.00043242739347513722,
         0.010344911884135024,
         0.0046804400179903281,
         0.0034098564973363363,
         0.0017080748904143748,
         0.0029195886147368663
      ],
      [
         0.00013707794307326118,
         0.0018499294821030772,
         0.0002455183804281488,
         0.00079245142882769049,
         0.00078045993727581149,
         0.00084076271304578387,
         0.00033428163843036388,
         0.0040971072328338754,
         0.0022857598205811083,
         0.004299983072825953,
         0.0023141985275517149,
         0.00010631470668536397,
         0.00096833473663881413,
         6.2845106885539115e-05,
         3.9546387538320279e-05,
         5.5373240443291552e-05,
         2.2428574702957155e-05,
         0.0026779225493576771,
         0.00033667003903517848,
         0.0013480311995977868,
         0.0016863016233682935,
         0.00018442258074083417,
         0.0017084294823207879,
         0.0007864787375492044,
         0.00041188165520250207,
         0.00080910444973612914,
         0.0028433552606095922,
         0.0013627225753154581,
         0.0019510899625181403,
         0.0016354633632753805,
         0.0023061690144320053,
         0.0011123890013069499,
         0.00083863228514660052,
         0.001466128497745416,
         0.0019199401747861688,
         0.00067957131511679877,
         0.00018852516669683406,
         0.0012499006845030959,
         0.0025762725620164083,
         0.0033262479256547174,
         0.0050273152410415948,
         0.00059051442809918424,
         0.00084068742242197512,
         0.0020534318940407118,
         0.00073078856402815189,
         6.7190341457835513e-06,
         1.5899308985809193e-05,
         6.7527781010027935e-06,
         2.4093641795353519e-06,
         0.001491553413732073,
         0.00084901302031366072,
         0.0003825799426723155,
         0.00020557368738118666,
         0.00057420994073139253,
         0.0037560849540976323,
         0.0010504850454134927,
         0.00093851350029642991,
         2.2301429375618054e-05,
         0.00014381284273790273,
         0.026645507143634006,
         0.0051006391414659341,
         0.000678896135359925,
         0.0005810722267238519,
         1.1358218425423756e-05,
         4.7840353925730563e-05,
         2.6737925598619165e-05,
         6.9335406143446388e-05,
         0.0018179737701943326,
         0.003870319833566364,
         0.0011739403703648393,
         0.000529033874708308,
         0.00044253621551852462,
         0.00062912462120959158,
         0.00036326757579047901,
         0.0003592924895307227,
         0.0012130323496581008,
         0.0006910276616345465,
         0.00062258779732258791,
         0.00075757802093019753,
         0.0032033677272727034,
         0.0024174873922435005,
         0.00056781017024990648,
         0.00072246875349161067,
         0.0023404354652763995,
         0.00088510595657982768,
         0.00092290390022769326,
         0.00056374540881141142,
         0.0030285894014923289,
         0.0018137465384208988,
         0.00091103643940194587,
         0.00050853994091731088,
         0.00081161311730373962,
         0.0020577270199622537,
         0.0018057147157606109,
         0.003075105268903461,
         0.0029168364220924451,
         0.0097386769925034058,
         0.001207487891035486,
         0.0036576744182428463,
         0.0021893243886456108,
         0.002661039382623743,
         0.00058416887237853457,
         0.0032290591530100047,
         0.0075468276565871691,
         0.0020972446373236533,
         0.0021524975512910065,
         0.0023556539771130902
      ],
      [
         1.971938857098119e-05,
         0.00078988727800596099,
         0.00068122461984085076,
         0.00058736752633256433,
         0.00037489167821068864,
         0.0011103492576436762,
         -0.0005307990802768882,
         0.0041197963814268391,
         0.001801046876700831,
         0.0023141985275517145,
         0.0036877924856230241,
         9.3691312176150891e-05,
         0.0010132578938960085,
         1.7240666137438034e-05,
         -3.2098480926353656e-05,
         2.8614402376634769e-05,
         2.1885164986912114e-05,
         0.0020521574517269508,
         9.5844099336514396e-05,
         0.00073393324427817742,
         0.00095227272365153008,
         0.00054181534124527614,
         0.0005509192254571707,
         0.00048543190654830955,
         0.00021613370509690859,
         0.00087923284704383283,
         0.0026245745344632737,
         0.00079175757838587687,
         0.0016209164912224276,
         0.00084901871824142792,
         0.00051994396675543193,
         0.00077789212681379934,
         0.00064720527836892219,
         0.00065703919696957064,
         0.00094096984667965385,
         0.00046405677780657546,
         0.00029976560448910267,
         0.00084298198983087029,
         0.001560164648965438,
         0.0024631119036605431,
         0.0038000009313008758,
         0.00077968238437214215,
         0.000745755083504278,
         0.001274155986683853,
         0.00071916545659933421,
         3.3730359002602847e-06,
         5.9562210876599765e-06,
         2.0447760811651175e-06,
         3.1144153409615733e-06,
         0.00044778597655996963,
         0.00060323008468822774,
         0.00021958566235318934,
         0.00024793965059259274,
         0.00042649299535058125,
         0.0020884210637781573,
         0.00072820041671462768,
         0.00047538198178726816,
         2.4155258001326539e-05,
         5.4921774194241428e-05,
         0.020161318791282624,
         0.00090925191531638142,
         0.00016113725191872394,
         0.00015552257305062779,
         1.6065318833340815e-05,
         5.1797916795817437e-05,
         1.660483056158779e-05,
         6.1031528649327892e-05,
         0.00092722698635177279,
         0.0025051357845496734,
         0.00069194030954437932,
         0.00045211732645353113,
         0.0015162819712786792,
         0.00020442322302265399,
         0.00024784340716786939,
         0.00046631923386093374,
         0.00066089495525441428,
         0.00017644917882423178,
         0.00056068695971626481,
         0.00042674026033474941,
         0.0017461208188405924,
         0.0014212217354474853,
         0.000487405678057335,
         0.00087069850920244653,
         0.0013639396803104896,
         0.00059615641818920053,
         0.00076128043984291668,
         0.00026236096801210244,
         0.0012835890453680447,
         0.0018086339415419993,
         0.00077617172266629007,
         0.00051106693939475807,
         0.0012179617407210748,
         0.0026377708568335006,
         0.0010698750845655027,
         0.0024873174511665097,
         0.0038687798395803516,
         0.0038819478735149116,
         0.0010480374242069807,
         0.0043237678629648446,
         0.0014583289845755795,
         0.0015245299649123904,
         0.0001254924779257223,
         0.0034738781561233344,
         0.0030168503905468754,
         0.0027485758892997689,
         0.0011409687352893004,
         0.002354068060116626
      ],
      [
         5.9772714747237148e-05,
         -0.00010573647299804605,
         0.00082941307019403525,
         0.00038470878529079392,
         1.9769211712630615e-05,
         0.0023790071209388603,
         0.00026394581405838111,
         0.001240745782043665,
         0.00065585321431800136,
         0.00010631470668536405,
         9.3691312176150837e-05,
         0.0018888939937770275,
         0.0012697664775717515,
         7.2404308586966628e-05,
         1.8587676938430539e-05,
         -2.5390386267440416e-05,
         2.4881902708125865e-05,
         0.00047645980020512443,
         0.00085075669692915949,
         0.00039173474242564426,
         -0.00027132508500930016,
         0.00029731563476613948,
         0.00043757930313548547,
         -1.6491724314306384e-05,
         8.1912582047539341e-05,
         0.00060867645349629667,
         0.00077473027146384235,
         0.00017007422149126301,
         0.0019787970444611548,
         0.00049033841101235815,
         0.00070777236638142234,
         0.00034275899093969941,
         4.291121630683774e-05,
         0.00013325824535483389,
         0.000208054762359597,
         0.00018052224457466588,
         0.00021145445523998256,
         0.0027733851001700157,
         0.0030602042083704463,
         0.00046420474461438682,
         0.0011356496221876511,
         0.00043707514831327717,
         0.00043792974934470411,
         0.00051999134546006618,
         0.00043260266371942429,
         -3.2933465921555749e-06,
         1.3963726212585786e-06,
         4.2468307330091009e-07,
         -5.3080240104799309e-07,
         0.0002958949429400341,
         1.9171672728782237e-05,
         0.0001082570605785311,
         0.00015809821002139303,
         0.00032280963479699532,
         -0.00049188389074774513,
         0.00074746566736265028,
         0.00057361487678750617,
         3.2635074115968342e-05,
         2.9870665399472857e-05,
         0.0074699794671407556,
         0.0005590532812621388,
         0.00033357826568446836,
         0.00053208588493855132,
         1.459495423943601e-05,
         0.00011312603802003443,
         1.865737762760496e-06,
         1.8583948661319626e-05,
         -1.8712287167390026e-05,
         0.00078684944663402962,
         0.00036480377180983108,
         0.0010245583706376912,
         -0.00033619447886256549,
         0.000711025275114808,
         6.8589400834943799e-05,
         0.00028971158181444981,
         0.00010643576546511768,
         0.0002835428596678288,
         0.00017479584105222241,
         0.00015013098920719505,
         0.00019188181510389527,
         0.0006695691921056587,
         0.00012064506435791199,
         0.00022781834353281642,
         0.00045045607393651182,
         0.00018077148121141428,
         0.00071436805213304251,
         0.00015249146689071352,
         0.00027217271482886249,
         0.0016820868498718734,
         0.00033172405514390988,
         0.0001973747722311634,
         0.0010970801220317131,
         -0.0020408039024928945,
         0.00066632780531061049,
         0.00068085750041375188,
         0.0034641689265141654,
         0.00028920967040971463,
         0.0015402682188277036,
         0.00095273575763835203,
         0.00093809907985862293,
         -0.00052970343162484271,
         0.00014874801972806064,
         0.00099780527118826763,
         8.6895441391173232e-05,
         0.0038984995579170534,
         0.00076012430178736836,
         0.0014481309288509685
      ],
      [
         0.00012982471826140848,
         0.00048361755225737361,
         0.00059988044213303972,
         0.0019027410550591197,
         -9.029526109934103e-05,
         0.0028515334252413502,
         0.00010451108527515315,
         0.0037162677766364414,
         0.001729604583938281,
         0.00096833473663881435,
         0.0010132578938960085,
         0.0012697664775717513,
         0.0047445502924544523,
         4.7216219234809787e-05,
         3.1631854580037556e-05,
         3.708555644536049e-06,
         2.7126617383246341e-06,
         0.00041050149476421735,
         0.00053275666371266014,
         0.0010517407660239661,
         0.0013582271449290352,
         0.00031717798438858711,
         0.00205751620009934,
         0.00035802394344771531,
         7.2629568722831496e-06,
         0.00048894500450451391,
         0.00089446893805729464,
         0.0011631994686182499,
         0.0059639844781422917,
         0.0019158870025508018,
         0.0011981526757969833,
         0.00011322059135797922,
         0.00053083674739162669,
         0.00065471421951543353,
         0.0010523455158902169,
         0.00018496051871287917,
         -5.5951083092348709e-05,
         0.0028193566158996909,
         0.0033037547282421375,
         0.0025635828331559904,
         0.0039645211034447366,
         0.00050851055475884649,
         0.0014577994302209271,
         0.0031453338130479603,
         0.00087222337378490482,
         -1.8525157935496285e-06,
         1.2072977429875484e-05,
         3.3304379047680829e-06,
         2.4185809022359982e-06,
         0.00079981872394357869,
         0.00030781374677357125,
         0.00029122959808605095,
         0.00056110230087270149,
         0.00019869097421668991,
         0.0010532760081613242,
         0.0026317810210404425,
         0.0023957678591260234,
         3.374537353889799e-05,
         0.00013351403132434172,
         0.012863085674494895,
         -0.00045123814223744911,
         0.00051839315957266728,
         0.00057638577952904093,
         -2.191934521083317e-05,
         0.00012214856996247686,
         1.9143308988632115e-05,
         7.0196512343654593e-05,
         0.0016187939641816352,
         0.0029270366387523917,
         0.00073848453552403199,
         0.0021640322959252654,
         -0.00039868197763827899,
         0.0016951607853067179,
         0.00034479473143414664,
         0.00027360441621366276,
         0.0010155171430316547,
         0.0013131592262870585,
         0.00056003317007512275,
         0.00057195507294602657,
         0.001175314486124263,
         0.00073237388878927333,
         0.0004287123647815674,
         4.8694241149886564e-06,
         0.0039524109897054035,
         0.0013371677270470276,
         0.0023070515415621632,
         0.0003545795294976148,
         0.0044726372214117177,
         0.0016173417808842895,
         0.0014782633455183369,
         0.0001904468882630312,
         0.00084215920325668957,
         0.0032243351261060341,
         0.0041087848854781265,
         0.0021090471375497999,
         0.0021129658318422557,
         0.005647431215512407,
         0.0018672702241105507,
         0.0018915791693826511,
         0.00097774234086070899,
         0.0037106918667369881,
         0.00021448377510500537,
         0.0025208582916261975,
         0.010090663802959672,
         0.0039195409169613914,
         0.0029928530128835347,
         0.004062530512579824
      ],
      [
         5.2584503229110794e-06,
         4.5648236136482391e-05,
         3.3043722315195769e-05,
         3.1570408101769186e-05,
         2.1694478943680355e-05,
         0.00014680012169225148,
         3.335031705445578e-05,
         0.00011297198002046722,
         8.0453965965124726e-05,
         6.2845106885539128e-05,
         1.7240666137438034e-05,
         7.2404308586966615e-05,
         4.7216219234809773e-05,
         1.6244161474178798e-05,
         -1.1258906605845314e-06,
         3.3895290632738415e-06,
         2.0914105895781332e-06,
         6.9366060256990301e-05,
         6.8091896806245756e-05,
         5.7454190123950162e-05,
         3.7503029861624712e-05,
         2.3733651156807929e-05,
         6.6341951685086836e-05,
         2.6128062197383235e-05,
         2.0272114576316328e-05,
         3.3283137141000555e-05,
         5.9916964537911902e-05,
         4.8267165337341234e-05,
         0.00011009782780245453,
         0.00010674765041723481,
         9.5015737307702885e-05,
         6.4379745726818582e-05,
         2.5051133168408434e-05,
         5.5476242946603043e-05,
         5.5827557154121998e-05,
         2.6985453913741321e-05,
         1.2141103731345739e-05,
         0.00014124754181685161,
         0.00018992071619152522,
         8.887744877811002e-05,
         0.00014553450127379987,
         5.1526169496945621e-05,
         3.5576116299864934e-05,
         7.3806853183707973e-05,
         3.6956676427229242e-05,
         2.6016764025519948e-07,
         2.9880442647659269e-07,
         2.4161363928202038e-07,
         9.6032263623080424e-08,
         5.7909712182557486e-05,
         2.0572046572639177e-05,
         1.2153525657576837e-05,
         1.2293826037337719e-05,
         2.2413460873472907e-05,
         0.00012046284448238113,
         5.2342712175348846e-05,
         4.2288319724696492e-05,
         1.7623509751395745e-06,
         2.823101435451147e-06,
         0.0010018716928364266,
         0.00018345836478821147,
         3.106704958571463e-05,
         3.7518729763134825e-05,
         1.0031484025816171e-06,
         5.8373740614312287e-06,
         7.3289677922251012e-07,
         2.1886670624855232e-06,
         6.664205404197046e-05,
         9.5077279331249467e-05,
         3.6108303285614125e-05,
         5.4234555899114917e-05,
         2.2337648191336807e-05,
         4.0397815076987112e-05,
         1.4847195272202395e-05,
         1.9048418752828695e-05,
         5.0913919825023527e-05,
         2.5174339599861592e-05,
         1.8913797239900653e-05,
         2.3536176382005436e-05,
         0.00012787227235804585,
         0.00010072118764641663,
         1.5758900927351795e-05,
         1.8269156632650593e-05,
         6.0135314749086745e-05,
         4.8412823442538165e-05,
         4.6497986094444488e-05,
         2.8810839146750415e-05,
         7.9876239859808494e-05,
         0.00012552482926187907,
         4.7459343748215738e-05,
         1.5499195235104381e-05,
         4.1323537412975866e-05,
         8.4292597157921539e-05,
         7.1636314079713277e-05,
         0.0001048883678968509,
         0.00022416219909218992,
         0.00036225507586005957,
         0.00011306323982605143,
         0.00010368346989028088,
         0.00012087142058216473,
         0.00014672748523921354,
         3.1626544600381046e-05,
         0.00011111025986942924,
         0.00017712146348269843,
         0.00017417226972780097,
         0.0001233657201606492,
         0.00010422733656221107
      ],
      [
         8.0704538296635573e-06,
         2.5314314692844881e-05,
         8.0196899970366394e-05,
         1.6539990517302032e-05,
         3.9644019190732569e-06,
         6.7906676301736859e-05,
         8.6042234289005e-05,
         0.00020721915922271045,
         0.0001257238400987873,
         3.9546387538320279e-05,
         -3.2098480926353656e-05,
         1.8587676938430532e-05,
         3.1631854580037556e-05,
         -1.1258906605845316e-06,
         2.0896034214259201e-05,
         -1.139359134896054e-06,
         -4.9009297545256611e-07,
         2.4732084630789904e-05,
         5.9723617254395007e-05,
         7.5846634319449118e-05,
         5.8877881235555003e-06,
         1.0417783478122549e-05,
         1.015635686682091e-05,
         2.1266654530727324e-06,
         1.9332467649529318e-05,
         2.5947856100830801e-05,
         2.6500988764286949e-05,
         7.4311813502397011e-05,
         6.8001682329548794e-05,
         0.00015797883150107795,
         0.00011895447999258164,
         1.9556844116840984e-05,
         4.3376696463448822e-05,
         0.00012097685217331618,
         1.247374360282781e-05,
         1.4673286066838339e-05,
         2.8321957793515557e-06,
         6.9638937272564289e-05,
         6.9750682662018387e-05,
         0.00018053497519744275,
         0.00031481653366721788,
         -4.5098256409164882e-06,
         3.7493865955354273e-05,
         3.3501034694379554e-05,
         7.3386451985492502e-06,
         -1.235601890745236e-07,
         7.591681314948235e-07,
         3.5272317180316661e-07,
         -2.1318115722202962e-08,
         0.00010896958295692838,
         3.8238213867335119e-06,
         2.6903334094896791e-05,
         8.8434735582550773e-06,
         2.6041648515455404e-05,
         -1.8397838582527806e-05,
         1.7801659832418445e-05,
         4.2119850001243349e-05,
         2.0660729447480327e-06,
         9.1199057769470382e-06,
         0.00015732294429406487,
         0.00014989018791376708,
         0.00010939519461243704,
         8.8506854324159359e-05,
         -1.7614392503598253e-07,
         3.8109284252914199e-06,
         1.5262293656725979e-06,
         3.9998200451365392e-06,
         0.0001023056016384612,
         4.2136937933587383e-05,
         0.00010476805193012025,
         1.7415416542798492e-05,
         -8.772150282573947e-05,
         0.00011996725858892596,
         2.3616119298347313e-05,
         1.1124066269632638e-05,
         6.3491741297816675e-05,
         6.1975233611864569e-05,
         4.0505453274695799e-05,
         1.8447539941029334e-05,
         8.4870377600001606e-05,
         1.7752544975831395e-05,
         2.8414286498249366e-05,
         -1.5348027954306736e-05,
         5.0879388692035649e-05,
         5.7231158821045428e-05,
         2.133251366544461e-05,
         2.0322054101165706e-05,
         5.5594971500242791e-05,
         3.2746948404237449e-05,
         1.1120912178385184e-05,
         7.8178868342501886e-06,
         0.00023581325873258757,
         9.8959995295314711e-05,
         4.1275670987745455e-05,
         4.7704863732422224e-05,
         1.7722726383946906e-05,
         0.00053293604749332136,
         1.3561752909401584e-05,
         8.1105465603780347e-05,
         3.4022813295454427e-05,
         0.00014411229191191926,
         4.0400064122787801e-05,
         0.00012450844322972702,
         0.00011540804909766551,
         0.0003111231896917275,
         2.5223210733061219e-05,
         3.0725126760204209e-05
      ],
      [
         1.0148528835864158e-06,
         1.0174903424712619e-06,
         -2.3785631124624381e-05,
         1.3072946349304948e-05,
         9.4283796960257501e-06,
         3.8444639354159452e-05,
         -3.2359009260102599e-05,
         0.00022602962375369712,
         0.00010928107992080425,
         5.5373240443291552e-05,
         2.8614402376634776e-05,
         -2.5390386267440416e-05,
         3.708555644536049e-06,
         3.3895290632738415e-06,
         -1.139359134896054e-06,
         1.4496970113279112e-05,
         -2.1975667848932066e-06,
         1.7792407563827808e-05,
         -5.9085227313118409e-06,
         1.5979620876395883e-05,
         3.9072867014700629e-05,
         6.623103669445651e-06,
         1.5514919750669564e-05,
         1.0325238046487282e-05,
         1.2003406292073005e-05,
         2.3510051877271051e-05,
         0.00010050428638562752,
         7.6544537112103455e-05,
         4.2216927136374439e-05,
         9.2223873224909429e-05,
         8.348972151577997e-07,
         3.1213604058927838e-05,
         6.3896624226689069e-05,
         1.7574270419187685e-05,
         7.189387289264376e-06,
         1.6302753803549437e-05,
         -3.189178457032133e-06,
         4.4161176274756259e-05,
         3.3248328666834319e-05,
         0.00015611820426474063,
         0.00020175191518221442,
         1.7469530837639923e-05,
         1.960278188656455e-05,
         3.5790048835804386e-05,
         1.2115857362995186e-05,
         1.0656384761124208e-07,
         3.502039819820169e-07,
         1.5451480186406532e-07,
         2.0372430807154571e-07,
         4.370163888626261e-06,
         7.9968153487098361e-06,
         1.5781498240244838e-05,
         2.7941757201051819e-06,
         1.0518537857822411e-05,
         8.3768941092608046e-05,
         2.5961129643100289e-05,
         1.7618547340031903e-05,
         4.9233094457876697e-07,
         -5.0130774961932637e-08,
         0.0010085446523564966,
         -3.8468470017384684e-05,
         -2.1628280890893546e-05,
         -1.6145583937132059e-05,
         -1.1388407928924282e-07,
         1.0436712183501963e-06,
         1.482799080418204e-06,
         3.3960222175360827e-06,
         7.1235607278343773e-05,
         7.0904818171898745e-05,
         2.1516335136130926e-05,
         2.3964450430728347e-05,
         1.5051018459591222e-05,
         -2.1316453421317955e-05,
         1.7977583625626659e-05,
         1.6865021218096323e-05,
         4.6342939569787429e-05,
         1.0710399839036027e-05,
         3.6899498608823358e-05,
         5.1793354043067147e-06,
         3.6090383083196948e-05,
         3.001466153635522e-05,
         3.0988258464549305e-05,
         3.2237589558936552e-05,
         2.0641429613823179e-05,
         5.6972808828328277e-05,
         2.0812139219154505e-05,
         1.4821568791736691e-05,
         3.1186291664724412e-05,
         2.5387433501455049e-05,
         1.7669376113028312e-05,
         2.0597901672163233e-05,
         -6.9381350798582286e-05,
         0.00015066074680768882,
         5.6786738292886097e-05,
         0.0001785286612874263,
         7.2693079805337787e-06,
         0.00023892012172653269,
         5.2124100335840288e-05,
         0.00018666671411218528,
         3.5794672052286004e-05,
         0.00018270081792379057,
         5.8436780353355289e-06,
         0.00020504910590380567,
         6.0964782820497425e-05,
         -6.2995013685866936e-05,
         4.9319330762569264e-05,
         3.827955510508913e-05
      ],
      [
         -9.1814398280030344e-07,
         -1.7249680533267638e-06,
         4.4732326904919487e-05,
         1.171283447470123e-05,
         7.9788460684347545e-06,
         8.3796996569392325e-06,
         -1.9416605847943606e-05,
         0.00010470486038286778,
         5.4892596964913207e-05,
         2.2428574702957155e-05,
         2.1885164986912117e-05,
         2.4881902708125865e-05,
         2.7126617383246341e-06,
         2.0914105895781332e-06,
         -4.9009297545256548e-07,
         -2.1975667848932066e-06,
         1.0855378721493085e-05,
         3.3795224051946813e-05,
         -1.3027327926723076e-06,
         1.0525303627826605e-05,
         1.9811560662430979e-05,
         5.3618547902106901e-06,
         1.5963318731544761e-05,
         1.2784179261331641e-05,
         8.7760310467087884e-06,
         2.1998805779945485e-05,
         1.7699830743661146e-05,
         1.4818235680486577e-05,
         4.760073772200745e-05,
         3.0446299064962071e-05,
         1.8147735833435251e-05,
         2.5752231789948014e-05,
         2.4595057037605688e-05,
         1.7063429109131761e-05,
         1.9252303760129214e-05,
         1.0978850052897268e-05,
         1.2369477416016948e-05,
         2.2130047023216992e-05,
         3.3539987254879436e-05,
         2.3847746869991021e-05,
         7.1018112073772873e-05,
         -1.1979193309084721e-06,
         1.9609147661599824e-05,
         1.4966275719057107e-05,
         2.1629531614992302e-05,
         -5.9927588541745564e-07,
         -7.8439837955961276e-08,
         1.0482142260866936e-07,
         4.8338666486616259e-08,
         2.7517089108382359e-05,
         6.637045417907036e-06,
         8.8277275656412269e-06,
         3.9382035072656397e-06,
         -5.8477080202293746e-06,
         -6.0385219906546103e-05,
         1.818869097112034e-05,
         3.6579322957025792e-06,
         2.0474118269111211e-06,
         4.7705055525350855e-08,
         0.00034271843406225543,
         2.2227930668077626e-05,
         1.8856211181448895e-05,
         7.0219329852127342e-06,
         6.4047232911717784e-07,
         1.8962406475612939e-06,
         9.2370744844649262e-08,
         1.8147314234746361e-06,
         2.7621882005825775e-05,
         2.86894605570954e-05,
         9.0349584457310672e-06,
         1.7174776741213518e-06,
         1.7798783579504042e-05,
         1.4627299293301936e-05,
         4.6946282148765131e-06,
         1.2579613099410526e-05,
         4.2367187034349809e-05,
         -2.8731616504465959e-06,
         1.4827974689261878e-05,
         5.5023336677742704e-06,
         9.8813935430648229e-05,
         3.9468536545481807e-05,
         1.1514702830715449e-05,
         1.5989413915932832e-05,
         3.8832081951729186e-05,
         9.7019649481894482e-06,
         1.8442571307195942e-05,
         3.5366755311363382e-06,
         2.717575642040986e-05,
         7.95764363879901e-05,
         -4.1569103912950894e-06,
         2.4953554806098783e-06,
         8.0565974566896976e-05,
         -0.00010738306381875245,
         8.1510979323837469e-06,
         1.9447994807988345e-05,
         0.00018110983519662479,
         0.00028360647517932633,
         4.1274078619336544e-05,
         7.8871813527302799e-05,
         6.4152820440942511e-05,
         -2.7261323743717038e-05,
         -7.0661410503736038e-06,
         9.1075517254549839e-05,
         5.8636684923686607e-05,
         0.00015064385319854846,
         -3.7733212326914812e-05,
         5.729052527348011e-05
      ],
      [
         0.00010413108718768507,
         0.00077149763403166539,
         0.0012661534289746834,
         0.0004320180175980974,
         0.00046128144246396891,
         0.00095367669392423956,
         0.00040017040320743037,
         0.0021687429463558591,
         0.0015900349413989494,
         0.0026779225493576775,
         0.0020521574517269508,
         0.00047645980020512443,
         0.00041050149476421735,
         6.9366060256990315e-05,
         2.4732084630789904e-05,
         1.7792407563827812e-05,
         3.3795224051946813e-05,
         0.0059840077273293317,
         -0.00010148004772536439,
         0.0011721708872837831,
         0.00086612145326105008,
         2.9866647739233156e-05,
         8.8946094220484617e-05,
         0.00067226969340251853,
         0.00050237709280686834,
         0.0014571702617839927,
         0.0025164714677692202,
         0.00042704799398555034,
         0.00084813043516930326,
         -7.4824055172912382e-05,
         0.0019455397622544736,
         0.0011346853293175065,
         0.00043748278095644393,
         0.0010601294360900162,
         0.0010552292463985714,
         0.00065172028719981076,
         0.00028222383897857998,
         0.0010836228320263593,
         0.0018232585408238943,
         0.0013762277196803037,
         0.0032343815420777938,
         0.00036951291237224487,
         0.00084629905920595579,
         0.0010093112567113346,
         0.00055137698057603098,
         5.5576046808578673e-06,
         1.2587522806819614e-05,
         3.020457248885966e-06,
         3.5088174866107805e-07,
         0.00093696992155462054,
         0.00047527238594701165,
         0.00021517981147819694,
         8.4771452451164376e-05,
         0.00052262669200086502,
         0.00153557716230584,
         0.00045027392545330021,
         0.00025721091631215545,
         3.2629981090445181e-05,
         6.7537263384302406e-05,
         0.021225772665788123,
         0.0039773174592438211,
         0.00046037403862859923,
         0.00063532362534198363,
         1.6072057892994507e-05,
         4.5336991130622609e-05,
         1.4304469390508025e-05,
         3.7110021649881149e-05,
         0.00038577815279699492,
         0.002623566320048106,
         0.00089445756865071471,
         0.00012556574397398586,
         0.00047111347486605175,
         0.00063352842475687514,
         0.00031178734250381589,
         0.00031344198544664673,
         0.00035557251680786545,
         0.00044069880689655896,
         0.00041257492114888435,
         0.00043812086893663409,
         0.0018255375293318903,
         0.0023393691274964041,
         0.00025339999062622647,
         0.00082074964234648943,
         0.001287772783370889,
         0.00029172736404675789,
         0.00043408258191700245,
         0.00026150291810671613,
         0.0014794124164675525,
         0.0018849977298128298,
         0.00031352996859875968,
         0.00028715933806424386,
         0.001816383366956447,
         -0.0015097986190379885,
         0.00074662114859582471,
         0.0023453321761029121,
         0.0044492440905435637,
         0.0037982722860715394,
         0.0013646703972296482,
         0.0027409269652226998,
         0.0017728375679533191,
         -0.00041738588819524754,
         0.00049605813315415563,
         0.0021664319776815242,
         0.0035633199985296055,
         0.0033848591086365421,
         0.00090285211005926324,
         0.0018445913031027005
      ],
      [
         0.00017283275501202091,
         0.00058578500880884852,
         0.00032063336977420026,
         0.0002832809889701226,
         0.00016953015890572325,
         0.0014239374317209842,
         0.00094674200965329572,
         0.00030828966600837199,
         0.0006326236332312371,
         0.00033667003903517848,
         9.5844099336514396e-05,
         0.00085075669692915949,
         0.00053275666371266014,
         6.809189680624577e-05,
         5.9723617254395007e-05,
         -5.9085227313118477e-06,
         -1.3027327926723085e-06,
         -0.0001014800477253645,
         0.0067983374125716858,
         0.00041355847268700582,
         0.00055729138719619472,
         0.0026224331105476964,
         -0.00066658861543475293,
         0.00052319282624794638,
         0.00016841745523700523,
         0.00046087049492921897,
         0.00054841594854362452,
         0.00030591385478084056,
         0.00052511412290887939,
         0.0025239548828604142,
         0.0020451581502832859,
         0.00095867988067514288,
         0.00017225935966768381,
         0.00076860994300564879,
         0.00033944103244772566,
         7.550828749277016e-05,
         0.00015936148101150296,
         0.0015261762902441512,
         0.0019441031555768465,
         0.00093669958645539318,
         0.0015028503135064786,
         0.0011632042283492511,
         0.0011560766542690177,
         0.001073098230141358,
         0.00058569256017688314,
         7.9665221028021146e-06,
         6.8125427614004357e-06,
         2.6586081080818501e-06,
         -3.3880001181280919e-07,
         0.00072687875582411795,
         6.7184864844011739e-05,
         0.00012310944920027262,
         6.8101259479578575e-05,
         0.00084073915109976493,
         0.0014944564963584386,
         0.00023552658654648075,
         0.00033995067391078617,
         1.3995155266826012e-05,
         8.2299849755884398e-05,
         0.0076718094376262286,
         0.0027292560853396379,
         0.00074069137686366151,
         0.001027355162514725,
         1.8194766779314606e-05,
         7.2534152975801345e-05,
         8.868653742765697e-06,
         1.2496449958885169e-05,
         0.00029613804035423128,
         0.00052323691425552573,
         0.00075177456501229647,
         0.00050739938072099028,
         -0.00049936189436144897,
         0.001036412086205933,
         0.00034976945004727261,
         0.00025540660797098493,
         -2.9772611721966442e-05,
         0.00058477673293852439,
         0.00013254973939813686,
         0.00033682094033861583,
         -0.00023097733257937021,
         0.00065058356499427406,
         0.00021681233165411718,
         0.00015116761054902658,
         0.00036930437787169708,
         0.00067274986314261711,
         0.00040743432866766885,
         0.00035119445310685573,
         0.00045527458170012164,
         0.00080426237067988179,
         0.00044432869546775399,
         0.00036584254328652114,
         0.0010879322880610908,
         0.00053122969456385536,
         0.00069773603063401661,
         0.001195922987067736,
         0.0012844388672663886,
         0.00034917579770967703,
         0.0018874980585755902,
         0.0004585568406721797,
         0.00075010509349204271,
         0.0015290761640627606,
         0.0009788949977242833,
         0.0010447061766356198,
         0.00050627543608509017,
         0.0027940784228982322,
         0.0016957568974028008,
         0.0010386821772893177
      ],
      [
         7.7936506681438268e-05,
         0.00087436295684592514,
         0.00016748207376091664,
         0.00026667977514098159,
         0.00058837443160087636,
         0.0011384065142576174,
         0.00055217765418384072,
         0.0050932855085998761,
         0.0032277117503007368,
         0.0013480311995977868,
         0.00073393324427817753,
         0.00039173474242564432,
         0.0010517407660239661,
         5.7454190123950162e-05,
         7.5846634319449118e-05,
         1.597962087639588e-05,
         1.0525303627826594e-05,
         0.0011721708872837831,
         0.00041355847268700576,
         0.0043115619201785568,
         0.00012303541031317663,
         0.00036851407639500807,
         0.00099545103648434339,
         -0.00030487412209138128,
         -0.00031070913290353035,
         0.0005355370480933559,
         0.0010747956120419177,
         0.0022226429528303844,
         0.00083336196947724481,
         0.0045074992460957947,
         0.0016452256730010511,
         0.000981976557121569,
         0.0012829631453795407,
         0.0023669809008894866,
         0.00097561118195409451,
         0.00076139681028358427,
         0.00010071341372671444,
         0.00082465130166303052,
         0.0010775814617545152,
         0.0041061079491705454,
         0.0062927606549317066,
         0.00070902872491391503,
         0.00064956440053086958,
         0.00083106872312727759,
         0.00052336503083758111,
         3.6227065361324349e-06,
         9.912703672587639e-06,
         9.9615595916158193e-06,
         4.8104087909281487e-06,
         0.0018265175364811372,
         0.00031389555845208613,
         0.00057370752943018786,
         0.00010885667554387193,
         0.00038693690332027399,
         0.0022743059269127817,
         0.00045511832528663228,
         0.00036863992755965661,
         2.6277685946334495e-05,
         6.9033394556725129e-05,
         0.021693061926916959,
         0.0033771385125351294,
         0.0011111218860263413,
         0.00079908144843105682,
         5.3017455205985113e-06,
         3.827879201463051e-05,
         3.2344788286547143e-05,
         8.7532185553854591e-05,
         0.0031838110729583489,
         0.0014235210635368258,
         0.0014801548485659788,
         0.000434881341579977,
         0.00015105979385532316,
         0.00060424479546955132,
         0.00062273984290922612,
         0.00035708546901527262,
         0.0021850545001640778,
         0.00069340943037963414,
         0.00090776484316287798,
         0.00040405721298757765,
         0.0032887763349710272,
         0.0014105848090805787,
         0.00038176759105203726,
         0.0002757950504941603,
         0.00095746283072872199,
         0.001742612304969213,
         0.00047243973225655694,
         0.0007745591007186839,
         0.0013411664432052266,
         0.00082911242011103506,
         0.00063293462114549879,
         0.0001918696095367418,
         0.00059893724754954652,
         0.0062107499285141143,
         0.0012246406540398018,
         0.0034497593939349118,
         1.1593011952710152e-06,
         0.016025999117034759,
         0.00031572908130460958,
         0.0032274169024353499,
         0.0021022794018471205,
         0.0068692346228891752,
         0.00073710747442436728,
         0.0043036858613008594,
         0.0034935270995452472,
         0.0011175831484629699,
         0.0018327103649590764,
         0.0012950182669797111
      ],
      [
         0.00010254219852766083,
         0.00078929905904605703,
         0.00013763165633136421,
         0.00094961571298206857,
         0.00010689492300556972,
         0.0001541261723417289,
         0.00019222998542732403,
         0.001762343752567582,
         0.00088497138308653116,
         0.0016863016233682939,
         0.00095227272365153029,
         -0.00027132508500930005,
         0.0013582271449290352,
         3.7503029861624712e-05,
         5.8877881235554986e-06,
         3.9072867014700629e-05,
         1.9811560662430979e-05,
         0.00086612145326105041,
         0.00055729138719619483,
         0.00012303541031317668,
         0.0055693992850879464,
         0.00026768078903758257,
         0.0010996619322478094,
         0.0027409256934395341,
         -0.00075078653862514625,
         0.00048489946754260203,
         0.00097042137359293031,
         0.00078619673294777915,
         0.0017410680155078551,
         0.0013832766538492153,
         0.0011424879338279973,
         0.0017423888805114026,
         0.0012531032960696816,
         0.00054786792489527739,
         0.0010598389372917362,
         0.00019737841482602838,
         1.5205623423614369e-05,
         0.00047377549695848793,
         0.0009326022222539167,
         0.0012685316427461183,
         0.0023396841817358086,
         0.00081708998533047803,
         0.00094595003735499766,
         0.0020038482594636293,
         0.00096802396270914866,
         4.5313422066721835e-06,
         9.0023760284907339e-06,
         3.3259125037862024e-06,
         1.45722978165955e-06,
         0.00061957866611577633,
         0.00037352698656629958,
         0.00017246164044157797,
         0.00019019726808201532,
         0.00027344651956438695,
         0.0019762493653065244,
         0.0010925320696580111,
         0.00081147006678919083,
         1.5266265316989549e-05,
         7.9305498605535251e-05,
         0.011286932562285306,
         0.0014740091009821739,
         0.00025726475823291563,
         0.00031717569430155933,
         -3.416838654335516e-06,
         1.3837212873604425e-05,
         1.2307163444183454e-05,
         3.8755582339037049e-05,
         0.0010336029426770061,
         0.0019249957099600496,
         0.00052241768778039574,
         0.00041130488245068601,
         0.00020799339321905973,
         0.00058799384593366251,
         0.00033541165469278624,
         0.00027102257100675175,
         0.00076846052438469322,
         0.00059727609676970292,
         0.00039291845038710193,
         0.00046101055989908931,
         0.0014481314592162799,
         0.0008916862151521431,
         0.00026885080364387492,
         0.0004388428257210781,
         0.0022142679217599238,
         0.00078528396131917868,
         0.00091732160145425513,
         0.00042702149095428133,
         0.0026693092490176372,
         0.00086134935327890154,
         0.00070026276427747063,
         0.0003770216010063989,
         0.00014186224419654442,
         0.0022623819247761514,
         0.0018876115022193824,
         0.001866388491689624,
         0.0011428610194705055,
         0.0046039134562424521,
         0.0010533328047090313,
         0.0021576549656340668,
         0.000939932205785046,
         0.002781005912131344,
         0.00048307340862757762,
         0.0024562007531465919,
         0.0063721281575623715,
         0.0010723047814759424,
         0.0016486431583653863,
         0.0019242624189695374
      ],
      [
         5.4984081840128628e-05,
         -2.7616921685276313e-05,
         0.00039082881674393829,
         0.00025401439146488199,
         7.7299710080557728e-05,
         0.00023425093348629017,
         -0.00017933307341669422,
         0.00089653675145856581,
         0.00069910325955783634,
         0.00018442258074083414,
         0.00054181534124527603,
         0.00029731563476613954,
         0.00031717798438858711,
         2.3733651156807929e-05,
         1.0417783478122547e-05,
         6.6231036694456493e-06,
         5.3618547902106901e-06,
         2.9866647739232939e-05,
         0.0026224331105476964,
         0.00036851407639500807,
         0.00026768078903758257,
         0.0034784161763788358,
         0.00018583417169240138,
         0.00049753422914878219,
         0.00016700889577357756,
         0.00039781691506425023,
         0.00012645602712817023,
         0.00028487205715261953,
         0.00046648687752084137,
         0.001763180179091797,
         0.00085516133361768438,
         0.0006329025016234372,
         0.000182138170566103,
         0.00030475109668957602,
         0.00030548255105993666,
         0.00020508047887280486,
         0.00017275828047002791,
         0.0001536082982790916,
         0.00026279228334670572,
         0.0003173730799370325,
         0.00064946647757790541,
         0.00052311118862653598,
         0.00079147670817747168,
         0.0007921753625102178,
         0.00053191932870162023,
         -9.2817413501602242e-07,
         1.1658691780328322e-07,
         1.0720520962228658e-06,
         1.013722211800167e-06,
         0.00016247886448674735,
         5.8712149521683971e-05,
         9.2790185708449565e-05,
         4.337312044104904e-05,
         0.00038097244326395233,
         0.0001571528798618144,
         0.00020326662268446878,
         6.4251181245702249e-05,
         1.4258226194600766e-05,
         1.9818080864218142e-05,
         0.0075279694823848905,
         0.00095949812886143902,
         0.00014710624700561365,
         0.00031129778139690702,
         1.2870568667420735e-05,
         1.6843023915431536e-05,
         2.0719048340686774e-06,
         2.2070771899626957e-05,
         0.0003741363917850326,
         0.00024238405051415498,
         0.00013891038323535467,
         0.00018065936239069276,
         0.00026559703569953709,
         0.00011127771083262354,
         0.00023042929123729165,
         0.00023599009523009941,
         0.00034003881107350949,
         0.00017655320036637922,
         0.00019339264538353968,
         0.0002239042592581191,
         0.00045356470544284102,
         0.00057562554380199515,
         0.00020306391291614168,
         0.00036000237376167905,
         0.00063881653459056653,
         0.00029353708749937165,
         0.00037028366388948874,
         0.00016069537932051719,
         0.00050312046791327054,
         0.00025866144801938942,
         0.00019949952591003807,
         0.00015962661643476771,
         0.00079954086555924305,
         -0.00017275476811206558,
         0.0004957265888310739,
         0.00092877918520104365,
         0.0011056689355314854,
         0.0025532844613988044,
         0.00043368243137076508,
         0.0015082153887167259,
         0.00087360017285569372,
         0.0006320716809071165,
         0.00045939882865197838,
         0.001652702122428453,
         0.0012101608440226047,
         0.00087224108623416927,
         0.00061441433162948101,
         0.0010021246510484025
      ],
      [
         7.2979119730611785e-05,
         0.00096581737779945806,
         0.00026594728939329524,
         0.0011644021501594898,
         0.00028141044229498656,
         0.0012484467630021466,
         0.00016500574419231446,
         0.0014740868682134342,
         0.00098104460228318831,
         0.0017084294823207875,
         0.0005509192254571707,
         0.00043757930313548547,
         0.00205751620009934,
         6.6341951685086823e-05,
         1.0156356866820914e-05,
         1.5514919750669564e-05,
         1.5963318731544765e-05,
         8.8946094220484508e-05,
         -0.00066658861543475293,
         0.00099545103648434339,
         0.0010996619322478094,
         0.00018583417169240138,
         0.0043214501287512884,
         0.00029283391632355191,
         0.00028374841628562447,
         0.0002810295762543335,
         0.00052017761542970603,
         0.00058524110685181864,
         0.0035486255327363378,
         0.0020705737599324551,
         0.0016297132369665652,
         0.00046759489947433626,
         0.00029568192932279304,
         0.00096054034665273111,
         0.0015391519217379693,
         0.00042290988804260322,
         4.2181977352228257e-05,
         0.0015065569904721208,
         0.0021038467319195002,
         0.0010302043083438247,
         0.0014497914956962223,
         0.0005667166491235508,
         0.0011237282196124442,
         0.0024395020142003545,
         0.00066561467780989732,
         -7.8641333957596038e-09,
         1.0467691477045991e-05,
         4.5975355859891475e-06,
         2.7420355288927197e-06,
         0.00086482669221168399,
         0.00044554208767554195,
         0.00014109948894050649,
         0.00034555316016959456,
         0.00013203247944934896,
         0.0016103551539117236,
         0.001559165415810089,
         0.0015589900228402287,
         1.7283519252712426e-05,
         9.4513929835776051e-05,
         0.012742792829127129,
         0.0018242880301837011,
         0.00040190340429382466,
         0.00023873352670059436,
         4.0259314484102278e-06,
         8.80746935398044e-05,
         1.1338930048830338e-05,
         3.2920754843447693e-05,
         0.0014338631862058943,
         0.0024958833989432816,
         0.00018584778878712258,
         0.0010466036258965467,
         0.00018146329908486195,
         0.0006965140476706004,
         0.00017169270999562976,
         0.00014065585804696212,
         0.0010632065653622493,
         0.00080975148129419649,
         0.00016199073675761177,
         0.00062208831050349794,
         0.0020617565675416353,
         0.0014193543966376817,
         0.00014786437407626879,
         0.00024655763950416404,
         0.0030325987510043217,
         0.0006092909157955535,
         0.0017864708614767054,
         0.00030563900628640512,
         0.003568678019223981,
         0.00098317231453703361,
         0.0012432423696928209,
         2.8758205442277419e-05,
         0.00081240863561167595,
         0.0018194080710314826,
         0.0027778268268191723,
         0.0011662367130261455,
         0.0020555440293713789,
         0.007280675407477781,
         0.0015522706863995072,
         0.0014979595395647658,
         0.0018584427253240162,
         0.0025338635611735945,
         0.00064309835937563509,
         0.0016228504133183673,
         0.0087541589380391843,
         0.0014528727487757068,
         0.002295873039264147,
         0.0027350304921134466
      ],
      [
         5.0454902636448301e-05,
         0.00042891910688034007,
         0.00014058367409665548,
         0.00031517223063794067,
         0.00012706871146389814,
         8.7288060836321232e-05,
         0.00018179930236037175,
         0.00071842602167299173,
         0.00041577574130149627,
         0.00078647873754920429,
         0.00048543190654830955,
         -1.6491724314306384e-05,
         0.00035802394344771536,
         2.6128062197383235e-05,
         2.1266654530727324e-06,
         1.032523804648728e-05,
         1.2784179261331641e-05,
         0.00067226969340251864,
         0.00052319282624794638,
         -0.00030487412209138112,
         0.0027409256934395341,
         0.00049753422914878219,
         0.00029283391632355202,
         0.0027671684640730599,
         0.0001686626833277037,
         0.00031720424111036667,
         0.00045980845522890413,
         0.00033287611744369373,
         0.00025019621160627542,
         0.00070645155951759228,
         0.00041795990931357303,
         0.00085999684791648163,
         0.00063089677598864003,
         0.0003707013300172643,
         0.00039366182899807636,
         0.00015880956020448606,
         9.0488514695325915e-05,
         0.00049604400168804701,
         0.00053224617189225314,
         0.0003697758267286567,
         0.001042914994301084,
         0.00075949573919576146,
         0.00040443129468047936,
         0.00053060541693203313,
         0.00039253405230095398,
         2.2713641227215891e-06,
         3.045056993497454e-06,
         2.4558346190044446e-06,
         7.6597562450445094e-07,
         0.00037264636307160904,
         0.00014449088429499069,
         7.7274871150845504e-05,
         5.3948931190313307e-05,
         0.00019508417739305591,
         0.0010612121744273655,
         0.00028391313612674882,
         0.00016141741070167885,
         1.4921021288887464e-05,
         3.8082007363352711e-05,
         0.005378529771794642,
         0.0016076691455421243,
         0.00024449909138022171,
         0.00036317645620378915,
         7.6905934567604548e-06,
         1.1767906583339655e-05,
         2.7100827279855413e-06,
         2.2033338348756867e-05,
         0.00055463187842571572,
         0.0004704854699239141,
         0.00022330241248662758,
         8.1374581562308602e-05,
         0.00020197203269999362,
         0.00014192012440806683,
         0.00023677277970046722,
         0.00019761948588993731,
         0.00039572652605138051,
         0.00013786431508069837,
         0.00013566495532464445,
         0.00017448844918521966,
         0.0008418052711057308,
         0.00044643095382455958,
         0.00023120460460346245,
         0.00035417142560233963,
         0.0005390625602588611,
         0.00033031745691248734,
         0.00023446608988565026,
         0.00030155193989992428,
         0.0006951650942547149,
         0.00046778312697920226,
         0.00019729018159344084,
         0.00028367431794095414,
         0.00033578359435211302,
         0.00072036396108965449,
         0.00060558953652423793,
         0.00083657787523145136,
         0.00076878838972045801,
         0.0023789635598052165,
         0.0009044107581381855,
         0.0012588232459043215,
         0.00059404944291963969,
         0.0010379458594264417,
         0.00043508280496946711,
         0.0010595235891827127,
         0.0016258480569753752,
         0.00066944325065691648,
         0.00066207470071462068,
         0.0006736456002736646
      ],
      [
         3.7904992161945519e-05,
         0.00018603582990960922,
         0.00011402128079571742,
         0.00026634727493685161,
         -2.043184036622189e-05,
         0.00044136396229607552,
         0.00013921151493966074,
         0.00083257345811801333,
         0.00050460110057548753,
         0.00041188165520250207,
         0.00021613370509690857,
         8.1912582047539341e-05,
         7.2629568722831496e-06,
         2.0272114576316328e-05,
         1.9332467649529318e-05,
         1.2003406292073005e-05,
         8.7760310467087901e-06,
         0.00050237709280686834,
         0.00016841745523700523,
         -0.00031070913290353035,
         -0.00075078653862514625,
         0.00016700889577357756,
         0.00028374841628562442,
         0.0001686626833277037,
         0.0017699754043783312,
         0.00013627789648111018,
         0.0003172834381101505,
         0.00035758216876454336,
         0.00045431340129856092,
         0.00099217012066600508,
         0.00030989476655444195,
         0.00033911546321042268,
         0.00020931870940025117,
         0.00060122607054213296,
         0.00021926856165525651,
         0.00021983681711347259,
         0.00011255588801285233,
         0.00061991988431736014,
         0.00059839055221793118,
         0.00083932114384322365,
         0.0011475220261385497,
         0.00044128151702296179,
         0.00029362327152215569,
         0.00028875915087671344,
         0.00030330994388994286,
         5.7300934598984712e-07,
         3.0381414726997037e-06,
         1.5135647108760454e-06,
         7.0532699493546661e-07,
         0.00035251545267998011,
         4.3517145567437882e-05,
         7.4916825771424478e-05,
         6.5571024316425012e-05,
         0.0001760733680661511,
         0.000490795780521657,
         0.0001780306143870288,
         0.00033355307865203573,
         9.9642838127756914e-06,
         2.372160866084516e-05,
         0.004401941042073686,
         0.00087262096451101961,
         0.00029402939048964904,
         0.00032512481283256871,
         4.1765846216991952e-06,
         2.9825234562763001e-05,
         1.1019389203272144e-05,
         3.2085333405157813e-05,
         0.00060609572247814953,
         0.00026532404747629091,
         0.00029010772686719513,
         0.00020948765503301403,
         -2.2988225734903206e-05,
         0.00023815149564139422,
         0.0001432105449452808,
         0.00014054595691882039,
         0.00040637194800753011,
         0.00021553592693014987,
         0.00019283580392901784,
         0.00017613650393131554,
         0.00057413294097657236,
         0.00030064928386023398,
         0.00026016174256922667,
         0.00016905847051565289,
         0.00029271060532348779,
         0.00039551155180811523,
         0.00025724894394891471,
         0.00015177978166467336,
         0.00038042054316763031,
         0.00033787469357626055,
         0.00024050914555042222,
         0.00013790086300668293,
         0.00046651304473187808,
         0.00093951437730249482,
         0.00058455126696031366,
         0.00073797023511067129,
         0.00071983675771766223,
         0.0029015723495412742,
         0.00096999978588954098,
         0.0011112699172636008,
         0.00062883940775804582,
         0.001301445639507903,
         0.00044669746639914134,
         0.00095145322131250879,
         0.00082110541577200746,
         0.0010235826835986279,
         0.00063631923290262632,
         0.00074768953498908261
      ],
      [
         7.3537445857387723e-05,
         4.6920075927316346e-06,
         0.00058655397001216485,
         0.00026907440334845647,
         9.4877710562224721e-05,
         0.00093698115964380439,
         0.00017801428789250979,
         0.0021854316858879288,
         0.0015063410246325816,
         0.00080910444973612914,
         0.00087923284704383283,
         0.00060867645349629667,
         0.0004889450045045138,
         3.3283137141000555e-05,
         2.5947856100830794e-05,
         2.3510051877271054e-05,
         2.1998805779945489e-05,
         0.0014571702617839927,
         0.00046087049492921897,
         0.0005355370480933559,
         0.00048489946754260203,
         0.00039781691506425029,
         0.00028102957625433344,
         0.00031720424111036672,
         0.00013627789648111018,
         0.0022899739791792922,
         0.0017828357364490679,
         0.00045495960048477291,
         0.00085154353006513714,
         0.00071615318388176634,
         0.00081211280583586573,
         0.00064945803919377681,
         0.00053100416716461132,
         0.0005965793342832278,
         0.00025896422722387577,
         0.0002946472920812447,
         0.00016911022004039236,
         0.00083551470834293095,
         0.0010826624252797141,
         0.0010959791726011098,
         0.0026673287510111539,
         0.00048463323353531131,
         0.00064753647089031653,
         0.00055187617985045525,
         0.00044872649756780379,
         2.8903376657153357e-06,
         1.1296531049927511e-05,
         1.6109260291909466e-06,
         9.873555379717535e-07,
         0.00036996623672125474,
         0.00012830436568671117,
         0.00018265891389484241,
         7.6207639118843675e-05,
         0.00024942464346551431,
         -1.5299874259695539e-05,
         0.00034542351835189063,
         0.00023214574803785752,
         4.2633474613116078e-05,
         3.7991178518926681e-05,
         0.014291467431038801,
         0.00031282995823612905,
         0.00022574709231031908,
         0.00030431944435403886,
         1.2231047478940223e-05,
         4.7159365052119942e-05,
         1.7354258478804712e-05,
         3.2517946706000215e-05,
         0.00041680296874653647,
         0.0013054629174105113,
         0.00059630031849097038,
         0.00030135781984089399,
         0.0001351209955955277,
         0.00047191480620596032,
         0.00022747426055491908,
         0.00026294703270032067,
         0.00034832805183446485,
         0.00036476678071336243,
         0.00042366686574748787,
         0.00021635656696239707,
         0.00044851704539391335,
         0.00091241919956956512,
         0.00034609349792116541,
         0.0006599741222562505,
         0.00059564632065491833,
         0.00038705496449766111,
         0.00033188539239618989,
         0.00011026204486237566,
         0.0003620084583420886,
         0.0011003580087733033,
         0.00011617598514488664,
         0.00022440377457414674,
         0.0011466491282586875,
         -0.00046746744180230443,
         0.00048385634842756833,
         0.001795133533505714,
         0.0023268153685346714,
         0.0016189053521502583,
         0.0010648111871794392,
         0.0024017228012456044,
         0.00061012936155327522,
         0.00037621113200397117,
         0.00015402851703729862,
         0.0021314053532877908,
         0.00057371699606458947,
         0.0025402666092216785,
         0.00018415361487469833,
         0.0011509042253908209
      ],
      [
         0.00010421932452378432,
         0.00061890665271573011,
         0.00045452444510181065,
         0.00058019274398983924,
         0.00029844478613212996,
         0.0017829466941036991,
         -0.00011081391755865789,
         0.0074847975906575399,
         0.002903586722669283,
         0.0028433552606095913,
         0.0026245745344632737,
         0.00077473027146384246,
         0.00089446893805729443,
         5.9916964537911896e-05,
         2.6500988764286949e-05,
         0.00010050428638562752,
         1.7699830743661143e-05,
         0.0025164714677692207,
         0.00054841594854362452,
         0.0010747956120419177,
         0.0009704213735929301,
         0.00012645602712817023,
         0.00052017761542970593,
         0.00045980845522890413,
         0.0003172834381101505,
         0.0017828357364490675,
         0.0075020678079372356,
         0.0015991839326656631,
         0.0019679151605430786,
         0.00078419126945231284,
         0.00097940300597768818,
         0.0011164372567386573,
         0.0015439306483573398,
         0.0013840164529582432,
         0.00051576306346420332,
         0.00059143572142408753,
         0.00014338929070768205,
         0.0028414933007227697,
         0.0029864754326409575,
         0.0058153753078564836,
         0.0078893030001212817,
         0.00035368518798814324,
         0.00070248287125811702,
         0.0011197334841892524,
         0.00050931531011218266,
         9.6513680323837988e-06,
         2.7014059121738974e-05,
         2.8725803719706365e-06,
         1.8704015675463064e-06,
         0.00077218338248476279,
         0.00057320824750364493,
         0.00048282191792210847,
         0.00018418582831094952,
         0.00087804141625655644,
         0.0033658492487796841,
         0.00082079535499318971,
         0.00074396919727578005,
         2.49622958088418e-05,
         0.00014213860736626323,
         0.034838822338867974,
         0.001112300927180842,
         0.00021605337546703885,
         0.00041435511260053901,
         1.6289415354993034e-05,
         0.00010268155725315912,
         5.6538291130252833e-05,
         0.00010251622443518737,
         0.00083429228818485482,
         0.0037111712700004761,
         0.0017358892339204603,
         0.00089749095521840776,
         0.00018431738469865046,
         0.00044851484842259814,
         0.00040202075038059826,
         0.00068846005664747448,
         0.00040758619726123148,
         0.00051741009200756362,
         0.0010762577526838709,
         0.00038657106312572589,
         0.00086891798832974105,
         0.0017828944603727952,
         0.001032215585172943,
         0.0012852765524023057,
         0.00071254284720525043,
         0.00079649274670549582,
         0.00081186194715132144,
         0.00045030616633586775,
         0.00087207963978074238,
         0.0019870851675635299,
         0.0006299272168544585,
         0.0010923353224423528,
         0.0011252568864769936,
         0.00062796147179554926,
         0.0014386324620387003,
         0.0049007918086338264,
         0.0037553996780720737,
         0.0029011199962611497,
         0.0020021011279153095,
         0.0070087739474014154,
         0.0013366308087939044,
         0.0012487984917390084,
         0.00051917047554499575,
         0.0049108299455794518,
         0.0013112060093071877,
         0.0030096207538423767,
         0.0011466456199023868,
         0.0021247097038785108
      ],
      [
         9.7899695040778599e-05,
         0.0006870568427132216,
         1.9038117026189781e-05,
         0.00052473090662876593,
         -2.0838060059021954e-05,
         0.0019732073489084631,
         0.00023825345699391153,
         0.0084083009295742358,
         0.0044481624914326744,
         0.0013627225753154585,
         0.00079175757838587687,
         0.00017007422149126303,
         0.0011631994686182499,
         4.8267165337341227e-05,
         7.4311813502397011e-05,
         7.6544537112103455e-05,
         1.4818235680486582e-05,
         0.00042704799398555045,
         0.00030591385478084056,
         0.0022226429528303844,
         0.00078619673294777915,
         0.00028487205715261958,
         0.00058524110685181853,
         0.00033287611744369373,
         0.00035758216876454336,
         0.00045495960048477291,
         0.0015991839326656631,
         0.0039047133083149302,
         0.0016298165435815009,
         0.0052489402245906895,
         0.00088893800588294304,
         0.0011426966471510809,
         0.0018425059814236925,
         0.0021792254893067357,
         0.00057536664959360688,
         0.00055654983493420959,
         -4.5434911019139839e-05,
         0.0014407888461395316,
         0.0016572424575247884,
         0.0063962693893945752,
         0.0093142407886720926,
         0.0004037808136038082,
         0.00054230405970680934,
         0.0011217573832079885,
         0.00028723215768634424,
         1.7949938121369535e-06,
         1.0205416688140791e-05,
         1.223498576206677e-05,
         7.8959095126977077e-06,
         0.0018794226281524887,
         0.000336352108627717,
         0.00082816551496447521,
         0.00017239795260334408,
         0.00034773508441058459,
         0.0027146111215930382,
         0.00077967393568217707,
         0.00071516909890621697,
         3.1042413933901877e-05,
         6.6306867985982201e-05,
         0.027401724905277265,
         0.0015942321688336527,
         0.00094536405815745723,
         0.00042216458919548975,
         -2.3217554692082461e-06,
         5.6183377528987565e-05,
         5.2495468000852879e-05,
         0.00014888005187050583,
         0.0040861341835166098,
         0.0016621982163581065,
         0.0017948448564763949,
         0.00084113213834029405,
         0.00017228143601592195,
         0.00052352007568628154,
         0.00076451528819007891,
         0.00040503998944644171,
         0.0027687417670907324,
         0.00065156039777902535,
         0.0014380917292550926,
         0.00030112694921114922,
         0.0034811317680965266,
         0.0010732577071681912,
         0.00088518943491553218,
         0.00018465972929518999,
         0.0010982368739198122,
         0.0024377214119704676,
         0.00068001328192950051,
         0.00086984123836508851,
         0.0014427115321455726,
         0.0010093375415650278,
         0.00067810974457286949,
         0.00041575896032864583,
         -0.000141953320757486,
         0.0086299944243268013,
         0.0015157950554052838,
         0.004896891162279501,
         -0.00068984559217255559,
         0.018488269257108298,
         0.000590018985528735,
         0.0047760210648772625,
         0.0018661416143187454,
         0.0090271691867631586,
         0.00031057977882156302,
         0.0062603239453573175,
         0.003273574450443338,
         0.00045799336131192094,
         0.0018026307960874205,
         0.0012134860148117592
      ],
      [
         0.00016913620350239748,
         0.00047459007034669618,
         0.0015977039708178415,
         0.0028144204618888251,
         0.00012525618158508811,
         0.0051716578477986296,
         5.0511768091840678e-05,
         0.0065641164873423141,
         0.0028834304133014592,
         0.0019510899625181399,
         0.0016209164912224276,
         0.0019787970444611548,
         0.0059639844781422917,
         0.00011009782780245454,
         6.8001682329548767e-05,
         4.2216927136374432e-05,
         4.7600737722007443e-05,
         0.00084813043516930348,
         0.00052511412290887939,
         0.00083336196947724492,
         0.001741068015507856,
         0.00046648687752084137,
         0.0035486255327363374,
         0.00025019621160627547,
         0.00045431340129856103,
         0.00085154353006513714,
         0.001967915160543079,
         0.0016298165435815009,
         0.011061316991950043,
         0.0031092035230999761,
         0.0020929699950046504,
         0.00051920339814459399,
         0.001257488178766412,
         0.0011074927161126692,
         0.0016216556381924562,
         0.00045274013874942122,
         8.8658083990892207e-05,
         0.0055667555839671225,
         0.006274635182521777,
         0.0038591126162789754,
         0.0058509900067518009,
         0.00051393071517490075,
         0.0022858667233902623,
         0.0047986479406527229,
         0.001429214263667325,
         -9.4608027541759742e-06,
         1.9274104006841807e-05,
         7.0196414042049341e-06,
         4.1217456141684998e-06,
         0.0013312969760433085,
         0.00053589683776430802,
         0.00046693325250099233,
         0.0010070312849313789,
         0.00029370099938623494,
         0.00045159030597479713,
         0.0042457149192868214,
         0.0041441056227112943,
         6.8689417150570264e-05,
         0.00019542382560098462,
         0.020015336184390844,
         -0.00060345546638301741,
         0.00097966500002094831,
         0.0010111436112051088,
         -2.291243109571439e-05,
         0.00025084731512480467,
         3.0897404132412267e-05,
         0.000104361661757358,
         0.0022126988405738548,
         0.004587772070306334,
         0.0010377322999629214,
         0.0035390248826776081,
         -0.00033420243515211001,
         0.0027921402423102953,
         0.00043233487731522512,
         0.00064324842729548385,
         0.0016109072577784828,
         0.0017299190158473897,
         0.00085671543289356103,
         0.00092732772106939704,
         0.0022937777254926055,
         0.0012920476860361016,
         0.000780667762777813,
         0.00030876163052030915,
         0.0060270069522032873,
         0.001615591788946176,
         0.0039718227799439504,
         0.0004405312676676615,
         0.0066329544522655669,
         0.0033391001996867851,
         0.0025267791830498858,
         0.00037483206514097423,
         0.0029133136939319629,
         0.0024421965664972139,
         0.0062079851914877433,
         0.0024574714124514321,
         0.006229318692763948,
         0.008866705088935686,
         0.0038420232455522491,
         0.0040234948215495028,
         0.0022290507786803877,
         0.0037501259102877015,
         0.00035503572810567684,
         0.0046310173919753726,
         0.014871532322596798,
         0.0082869224280346342,
         0.0041953177727650382,
         0.006286985731579358
      ],
      [
         0.00033050139928731353,
         0.00097452246511444177,
         0.00070001030399590618,
         0.0011917245201360682,
         0.00043249937315600163,
         0.0035686031795155401,
         0.00088129453852049862,
         0.012244165188279844,
         0.007263654162456756,
         0.0016354633632753805,
         0.00084901871824142792,
         0.00049033841101235804,
         0.0019158870025508018,
         0.00010674765041723481,
         0.00015797883150107792,
         9.2223873224909415e-05,
         3.0446299064962078e-05,
         -7.4824055172912165e-05,
         0.0025239548828604142,
         0.0045074992460957947,
         0.0013832766538492153,
         0.001763180179091797,
         0.0020705737599324555,
         0.00070645155951759228,
         0.00099217012066600508,
         0.00071615318388176634,
         0.00078419126945231273,
         0.0052489402245906895,
         0.0031092035230999761,
         0.014614907790721974,
         0.0035777337083557435,
         0.0027017518702970077,
         0.0028808945028305135,
         0.0045006691001796073,
         0.0014292947621832694,
         0.0012975290793095185,
         0.00021315166178161591,
         0.0021848113852644254,
         0.0018969320724557678,
         0.0096529177210240985,
         0.013532687682844935,
         0.0019189002599852305,
         0.0023227622918232872,
         0.0028988757804382119,
         0.0013905174843316028,
         3.7214490717526598e-06,
         1.4497543477754831e-05,
         2.1160793287063792e-05,
         1.2202215054935698e-05,
         0.0035814891123324868,
         0.00043567276736005295,
         0.0012648702386493385,
         0.00034522852989493365,
         0.0011243220359845778,
         0.0040609646852086253,
         0.0014215693410022535,
         0.0015767169719723812,
         5.4624470610992969e-05,
         0.00012311124763713616,
         0.044710031985112211,
         0.0041167918482831736,
         0.0021762446915204302,
         0.0013754686502286039,
         2.5503166464523914e-05,
         0.00010964360459772726,
         7.8894803231861389e-05,
         0.00024425400344413843,
         0.0077407931903848495,
         0.0018208016970626573,
         0.0028026598492612424,
         0.0015616949576740138,
         0.00024191626429939363,
         0.0012590860976153303,
         0.0014746853110517346,
         0.00082382482389864648,
         0.0053515158579283701,
         0.0016832655216197274,
         0.0022563277806609012,
         0.0010089267227858915,
         0.0062405552561688258,
         0.0022008524986082455,
         0.0014313056432046808,
         0.00044892192320600754,
         0.0025451113885879965,
         0.0045831272143599675,
         0.0018542925727320974,
         0.0016842590951260347,
         0.0029776407026734725,
         0.0012052081486925289,
         0.0016394849106984419,
         0.0004949347897651407,
         0.0012730024401079506,
         0.015802198243685863,
         0.0032840262741556828,
         0.0076772470568117635,
         -0.0014539456762653982,
         0.035917169669403073,
         0.0013865742947803427,
         0.0080610632663071814,
         0.0046773543325983056,
         0.017847436687075287,
         0.001765973513750253,
         0.011203569199627041,
         0.0070964851328072943,
         0.001658326075059179,
         0.0041120343773569379,
         0.0033753235106033738
      ],
      [
         0.00021924551011626983,
         0.0011256831416557457,
         0.0015900334028498058,
         0.00082806269112777335,
         0.00039047918302955511,
         0.0019506172890926786,
         0.0017072567784015519,
         0.0014928616051847576,
         0.0013732856114108682,
         0.0023061690144320049,
         0.00051994396675543182,
         0.00070777236638142234,
         0.0011981526757969831,
         9.5015737307702885e-05,
         0.00011895447999258166,
         8.348972151577997e-07,
         1.8147735833435251e-05,
         0.001945539762254474,
         0.0020451581502832859,
         0.0016452256730010513,
         0.0011424879338279969,
         0.00085516133361768438,
         0.0016297132369665656,
         0.00041795990931357303,
         0.000309894766554442,
         0.00081211280583586573,
         0.00097940300597768775,
         0.00088893800588294293,
         0.0020929699950046508,
         0.0035777337083557435,
         0.0059734318760916068,
         0.0014801004084476904,
         0.00037177086023361676,
         0.0024317285619473014,
         0.0016789166297353653,
         0.00058676932874303746,
         0.00016660532473213138,
         0.0013078058168749531,
         0.0021721715213891546,
         0.0019441658356258854,
         0.0030805361716479056,
         0.00089697367936540412,
         0.0015757136221994767,
         0.0022639354889218274,
         0.00096155874040307018,
         1.1791228500596148e-05,
         1.673373735236039e-05,
         4.9977352996075419e-06,
         4.3120924662786547e-08,
         0.0015151193149707117,
         0.00057477253574417817,
         0.00025225305986993461,
         0.00027571918880189589,
         0.00075189065322211058,
         0.0029400532272831209,
         0.00096505819345191321,
         0.0010945763537562022,
         1.3679334500141909e-05,
         0.00015274906628114516,
         0.013516643174689546,
         0.0051518344477400925,
         0.001212007653979515,
         0.0013106085144616773,
         1.2024768101267779e-05,
         5.2478024501321831e-05,
         1.7991868182212324e-05,
         3.6689119665300076e-05,
         0.0012526972311271893,
         0.0025119113642281289,
         0.0012906826889143991,
         0.00071790275799920819,
         -0.00049371310160207062,
         0.0017290898978458147,
         0.00033723044026923003,
         0.00030791991902429436,
         0.00071845773090167993,
         0.0012844920412342932,
         0.00037250055793171315,
         0.00092749376517672183,
         0.0017725810835192656,
         0.0017689868966618411,
         0.00019126739095709239,
         0.00017845236042268904,
         0.0023114548350924775,
         0.00053602055106465138,
         0.0011430075450102922,
         0.00059900807471316181,
         0.0029294109646970986,
         0.00083571032611196245,
         0.0012018712120273685,
         0.00028996932147270496,
         0.0034876702252441584,
         0.0014559004838945674,
         0.0018714780920006764,
         0.001624680701395593,
         0.0014053513083391858,
         0.0070570107551278412,
         0.00056706778056567512,
         0.0020610936642311527,
         0.0017716400529613494,
         0.0025337733591133983,
         0.0011451407655318387,
         0.0021445372229736749,
         0.0074103816741470357,
         0.0037537605222120411,
         0.0031603479004320314,
         0.0025138286807249491
      ],
      [
         0.00012541530053030806,
         0.00055362929312272426,
         0.00054554285553507398,
         0.00018398510640337104,
         0.00012150938202235402,
         0.00044673440651707381,
         0.00027239890342686568,
         0.0023882862373283686,
         0.001529956785941164,
         0.0011123890013069499,
         0.00077789212681379934,
         0.00034275899093969941,
         0.00011322059135797922,
         6.4379745726818568e-05,
         1.9556844116840991e-05,
         3.1213604058927838e-05,
         2.5752231789948021e-05,
         0.0011346853293175065,
         0.00095867988067514266,
         0.00098197655712156922,
         0.0017423888805114022,
         0.00063290250162343709,
         0.00046759489947433616,
         0.00085999684791648163,
         0.00033911546321042268,
         0.00064945803919377681,
         0.0011164372567386573,
         0.0011426966471510811,
         0.00051920339814459399,
         0.0027017518702970077,
         0.0014801004084476904,
         0.0037335218745505505,
         0.0015885753123850946,
         0.0013558301401255164,
         0.00098744887923041041,
         0.00043613045895945926,
         3.353894657138264e-05,
         0.00031094929850863435,
         0.00064197371159230472,
         0.0018191294948714742,
         0.0025694805545526927,
         0.0010270531632111993,
         0.001028825744981021,
         0.0010506227662367585,
         0.0012063349855201866,
         1.5646781698714209e-06,
         5.9367603643285677e-06,
         5.2878063741661168e-06,
         2.1880152265338785e-06,
         0.00067163628403803005,
         0.00022897610660385241,
         0.0002480302503867634,
         5.2765009478831315e-05,
         0.00057138240576123695,
         0.0016006763030263008,
         0.00034998449533995212,
         0.00021291736733279121,
         2.586255067181672e-05,
         4.2623226211315591e-05,
         0.01410001372632242,
         0.002270158524400314,
         0.00038877292933198258,
         0.00060611324074114385,
         1.4577081787124185e-05,
         1.4591248024901276e-05,
         1.9898656253025675e-05,
         5.31247628172314e-05,
         0.0010182422820682879,
         0.00095051613274270994,
         0.00084889765798430153,
         0.00010476255770729305,
         0.00038236418492598669,
         0.00032224919515380434,
         0.000297575641401149,
         0.00053713786239825809,
         0.00093174960166116788,
         0.00045024671375587673,
         0.00069102171719314623,
         0.00060548499853753563,
         0.0014847334726041726,
         0.0011080993749352152,
         0.00034080405631257342,
         0.00058118738477204099,
         0.00091988471040930521,
         0.00092720001285170124,
         0.00045821296885902951,
         0.00048235419133345954,
         0.00095781984373199112,
         0.00096841865672286074,
         0.00047464103219291352,
         0.00044325559755507957,
         0.00056691110301442611,
         0.0019424695446398435,
         0.00077547196139592773,
         0.0023132492893447945,
         0.0016449016496546036,
         0.0067505654305238033,
         0.00045124562848567888,
         0.0038077197018700081,
         0.0017235370643934652,
         0.0036644377185309353,
         0.00082246820074336445,
         0.0035044527864517977,
         0.0024495808592405036,
         0.0015957935206621131,
         0.0014816307449975032,
         0.0020838396189406055
      ],
      [
         0.00010410740449650369,
         0.00011880500128756181,
         0.00054987301285785539,
         0.00026472213938761062,
         0.00026286890097073365,
         0.00067362975823880055,
         -0.00029594187132626177,
         0.0055514474998187707,
         0.0026365956725156203,
         0.00083863228514660052,
         0.00064720527836892208,
         4.2911216306837753e-05,
         0.00053083674739162669,
         2.5051133168408437e-05,
         4.3376696463448822e-05,
         6.3896624226689069e-05,
         2.4595057037605688e-05,
         0.00043748278095644382,
         0.00017225935966768384,
         0.0012829631453795407,
         0.0012531032960696813,
         0.00018213817056610297,
         0.0002956819293227932,
         0.00063089677598864003,
         0.00020931870940025117,
         0.00053100416716461121,
         0.0015439306483573398,
         0.0018425059814236925,
         0.0012574881787664118,
         0.0028808945028305131,
         0.00037177086023361676,
         0.0015885753123850946,
         0.0033892751159881242,
         0.0011714323086816007,
         0.00020188774607965372,
         0.00074504413387964505,
         -4.4857689809166e-05,
         0.00084812773332341215,
         0.00052405092974007949,
         0.0037230741926469291,
         0.0050222561297927825,
         0.00017221172793185905,
         0.00053933709593045995,
         0.00064814236264202068,
         0.00054153727503663174,
         -5.5982675151282876e-06,
         8.0044285511609599e-06,
         6.9183359292176719e-06,
         4.1768592871265899e-06,
         0.00083559973925496271,
         0.00020482737198780122,
         0.0004805275194889715,
         0.00013570486872306581,
         0.00032776118663405259,
         0.00072658104063123429,
         0.00060592025188275979,
         0.00036754853368569431,
         4.0096016999465234e-05,
         4.7657516440444921e-05,
         0.015033613366974922,
         -6.9169692499257429e-05,
         0.00040224835887855775,
         0.00017493857555246606,
         1.2743277276279427e-05,
         4.4208393645602091e-05,
         3.8082091365060163e-05,
         9.1942268003879731e-05,
         0.0019734245245988488,
         0.0010342186205136868,
         0.00091728528863872316,
         0.00042482015248540469,
         0.00019249118582445607,
         0.00028400172389109548,
         0.00047876007500440043,
         0.00051226015808141954,
         0.0015652083038507931,
         0.00028327422173062629,
         0.00097599516198237219,
         0.00018392675987761558,
         0.0017668124086934315,
         0.00049524060521551646,
         0.0007142891037624317,
         0.00041125703446101287,
         0.00093498294775846698,
         0.0013380561645789468,
         0.000577331349350888,
         0.00040808294828063689,
         0.00091400858208641922,
         0.00091804264745032164,
         0.00023702793812789663,
         0.00043522763967458121,
         0.00093119283839973707,
         0.0029822130861053052,
         0.0011075873547422509,
         0.0026637856376923344,
         0.0011421717949878988,
         0.0093976651026375455,
         0.0010349954678416852,
         0.0042297163542432837,
         0.0013002982419748851,
         0.0042174485704666457,
         0.00028626345886210476,
         0.004381355078275426,
         0.0017988106783873551,
         0.0012831255721460575,
         0.00025545707560107797,
         0.0012396320104070086
      ],
      [
         0.00012613624341485734,
         0.0010924487331757779,
         0.00069227919519265497,
         0.00041800624636577436,
         0.0002612643551930329,
         0.0017290230173590464,
         0.0012240059996666342,
         0.0051003845715239526,
         0.0030062171041527344,
         0.001466128497745416,
         0.00065703919696957075,
         0.00013325824535483392,
         0.00065471421951543364,
         5.5476242946603043e-05,
         0.00012097685217331618,
         1.7574270419187685e-05,
         1.7063429109131758e-05,
         0.0010601294360900162,
         0.0007686099430056489,
         0.0023669809008894857,
         0.00054786792489527739,
         0.00030475109668957607,
         0.0009605403466527309,
         0.00037070133001726436,
         0.00060122607054213296,
         0.0005965793342832278,
         0.0013840164529582432,
         0.0021792254893067352,
         0.0011074927161126692,
         0.0045006691001796065,
         0.0024317285619473014,
         0.0013558301401255164,
         0.0011714323086816007,
         0.0036322958894498651,
         0.00088328314408485061,
         0.0006986721367570677,
         0.00012311264934546123,
         0.0010674517729557073,
         0.0013835233724561202,
         0.0047236424349957505,
         0.006928781332401962,
         0.00066449100633064599,
         0.00072454227143849289,
         0.0010725001312571593,
         0.00042349556459940431,
         7.7595938746981481e-06,
         1.6220209063582354e-05,
         8.979137962364228e-06,
         3.8623032679169356e-06,
         0.002096150571342101,
         0.00036132365434763178,
         0.00053476701662424659,
         0.00019757118509390863,
         0.00049971243551650028,
         0.0029707966720876611,
         0.00043928035018325924,
         0.0007719404038989059,
         2.77230238090818e-05,
         0.0001205733193209624,
         0.017485854643105536,
         0.0037196765430115245,
         0.0015120102088611437,
         0.0011339680586481759,
         2.0132625703527302e-06,
         5.0386579919180204e-05,
         4.2849356055883178e-05,
         0.00010339598378284574,
         0.0032236817049204952,
         0.0012891907470927507,
         0.0018332857213967763,
         0.0005183654290920385,
         4.7829792532554116e-05,
         0.0011915370126150933,
         0.00057348277523077145,
         0.00030784988944612267,
         0.0020895976858298069,
         0.0008385568896761515,
         0.00097097387058129626,
         0.00052987294892956819,
         0.0030949962152847939,
         0.0011445096346896168,
         0.00064591086333791177,
         0.0001332678620730526,
         0.00090585838529933524,
         0.0018319782210191114,
         0.00058345775235566042,
         0.0007623754992529333,
         0.001358934948977854,
         0.00082060355500687525,
         0.00086990925310614909,
         0.00032382792114322414,
         0.0022293937343047816,
         0.00718830715996846,
         0.0013561189055248299,
         0.0030122246288752283,
         -9.7041745071477464e-06,
         0.015359910226664917,
         0.00059548328666128494,
         0.003710301966189346,
         0.0018631206614813049,
         0.0073303144981473525,
         0.0010181347460016508,
         0.0040158066869170096,
         0.0033647669382927624,
         0.0024379268353572044,
         0.0022049335558903126,
         0.0013009660887184807
      ],
      [
         7.0460395229312019e-05,
         0.00097781588946434933,
         0.00019551402906576793,
         0.00067601630596175733,
         0.00036098650603378301,
         0.00030469195698891568,
         0.00023867245230854424,
         0.0010586795936093605,
         0.00096660709934703892,
         0.0019199401747861681,
         0.00094096984667965406,
         0.00020805476235959694,
         0.0010523455158902169,
         5.5827557154122018e-05,
         1.247374360282781e-05,
         7.189387289264376e-06,
         1.9252303760129214e-05,
         0.0010552292463985717,
         0.00033944103244772566,
         0.00097561118195409451,
         0.0010598389372917362,
         0.00030548255105993666,
         0.0015391519217379697,
         0.00039366182899807636,
         0.00021926856165525649,
         0.00025896422722387577,
         0.00051576306346420332,
         0.0005753666495936071,
         0.0016216556381924564,
         0.0014292947621832694,
         0.0016789166297353653,
         0.00098744887923041041,
         0.00020188774607965372,
         0.0008832831440848505,
         0.0019574294354240567,
         0.00041411433861416908,
         0.00016883376814012932,
         0.00031103761723485677,
         0.0011570972362885533,
         0.0008662592482811106,
         0.0014055773443952661,
         0.00072902047391579607,
         0.00090615255844919153,
         0.0018324582695984472,
         0.00085690190870588785,
         1.1386566249680924e-06,
         5.1542644315816721e-06,
         3.2816313285034016e-06,
         1.221570913630318e-06,
         0.00075927020323709581,
         0.00043769206790071223,
         0.00013537685893275016,
         0.00015387259951528092,
         0.00019698893592742071,
         0.0018180808139375106,
         0.00083575654522121518,
         0.00070950849035444907,
         8.5391302778595764e-06,
         6.7854928548872996e-05,
         0.010362172373836336,
         0.0029684066367737252,
         0.00039221330668156554,
         0.00037626956807454599,
         1.5693866502054493e-06,
         1.6848300814843025e-05,
         5.971853556796715e-06,
         2.8250546555259776e-05,
         0.0010260440973039592,
         0.001853323816938678,
         0.00042522777521727538,
         0.00036234173522062778,
         0.00028991696448608283,
         0.00042107773152048617,
         0.00013945387041364938,
         0.00023538541917778239,
         0.00082476682577373281,
         0.00050135156307246943,
         0.00027416935839301735,
         0.00064288111025763623,
         0.002027558197992582,
         0.0012410921730299676,
         0.00017677515811817128,
         0.00023739488813607817,
         0.0021208778154687587,
         0.00042693882635770684,
         0.00087010504162529927,
         0.00036933889619340722,
         0.0025387911525858817,
         0.00079918673475512243,
         0.00073190137921745613,
         0.00016655678819525293,
         0.00031600542123557296,
         0.0011815102141912843,
         0.0014986011015581118,
         0.0011723482416377872,
         0.0015433327684384161,
         0.0066694246966093962,
         0.00047827362181438165,
         0.001631461290342986,
         0.0015285773063129901,
         0.0020375633578720185,
         0.00048216053144176134,
         0.0016108995231688026,
         0.0065654551477283968,
         0.0010826958531432282,
         0.0017832160449308665,
         0.0023377896666463716
      ],
      [
         4.8535426823677837e-05,
         0.00023924201086550126,
         0.00023345886732934165,
         0.00015873390892453011,
         0.00012468706256669448,
         0.0004140610417005283,
         2.7582863768901993e-05,
         0.0016195611305971132,
         0.0010281657023623022,
         0.00067957131511679866,
         0.00046405677780657546,
         0.00018052224457466588,
         0.00018496051871287915,
         2.6985453913741324e-05,
         1.4673286066838342e-05,
         1.6302753803549441e-05,
         1.0978850052897266e-05,
         0.00065172028719981076,
         7.5508287492770105e-05,
         0.00076139681028358427,
         0.00019737841482602838,
         0.00020508047887280486,
         0.00042290988804260322,
         0.00015880956020448603,
         0.00021983681711347259,
         0.0002946472920812447,
         0.00059143572142408753,
         0.00055654983493420959,
         0.00045274013874942116,
         0.0012975290793095185,
         0.00058676932874303757,
         0.00043613045895945932,
         0.00074504413387964494,
         0.00069867213675706781,
         0.00041411433861416908,
         0.0010031374873176215,
         8.0391627321996673e-05,
         0.00038105751425495532,
         0.00052625383781112068,
         0.0011889492073296616,
         0.0018333892880747023,
         0.00018769974943257789,
         0.00032813071489789223,
         0.00032734099800616146,
         0.00027906605613748432,
         1.1820450187778428e-07,
         3.3060831054931155e-06,
         3.1880559921357544e-06,
         1.3417166286174298e-06,
         0.0005015924859762867,
         0.00014625541113382572,
         0.00015452501363813186,
         4.5914056972545328e-05,
         0.00027616688896737606,
         0.00050377822819421285,
         0.00018971657539908139,
         0.00017605184303785029,
         1.2792662861166124e-05,
         2.1405385557308691e-05,
         0.010097149793828166,
         0.0010422307710629473,
         0.00024122349676625272,
         0.00019837074240218217,
         9.4864820022101788e-06,
         1.9710966971708565e-05,
         8.9680980264624808e-06,
         3.2266492576672734e-05,
         0.00081343921707553984,
         0.00077942941270974148,
         0.0004011331576551716,
         0.0001829341572440211,
         0.00013944232775863451,
         0.00011537798428855808,
         0.00017544944241806778,
         0.00018009165919257355,
         0.00062885853018596971,
         0.00021470570376476027,
         0.00030483654579253037,
         0.00018059044139077582,
         0.001071695938326243,
         0.00078391014233447024,
         0.00016226489756561075,
         0.00030932815771537797,
         0.00040605384027188888,
         0.00043124143486510612,
         0.00024256176590743982,
         0.00021098140183063171,
         0.00045577630207491822,
         0.00053130404203945646,
         0.00022586645985525451,
         0.0001105431469361204,
         0.00041128436174985386,
         0.0009549718933745655,
         0.00043408287737317397,
         0.0012773978270174805,
         0.00094558634536551071,
         0.0046718285056841866,
         0.00041861604298008544,
         0.0016450024273228035,
         0.00092462606684710056,
         0.0016301886766958741,
         0.00028152252038863201,
         0.0017871453965534285,
         0.0011487557707179513,
         0.00076588871220816478,
         0.00057360318357082868,
         0.00075596390051649266
      ],
      [
         -1.0707118054428766e-05,
         -9.1224185726132799e-06,
         0.00023256701096094944,
         -2.8913008746791336e-05,
         7.5750737480030411e-05,
         6.2951524160671871e-05,
         -5.0371366115875358e-05,
         0.0001649449033889387,
         0.000253879542834934,
         0.00018852516669683403,
         0.00029976560448910267,
         0.00021145445523998256,
         -5.5951083092348655e-05,
         1.2141103731345741e-05,
         2.832195779351554e-06,
         -3.189178457032133e-06,
         1.2369477416016948e-05,
         0.00028222383897858003,
         0.00015936148101150299,
         0.00010071341372671442,
         1.5205623423614369e-05,
         0.00017275828047002791,
         4.2181977352228237e-05,
         9.0488514695325915e-05,
         0.00011255588801285233,
         0.00016911022004039236,
         0.00014338929070768208,
         -4.5434911019139839e-05,
         8.8658083990892207e-05,
         0.00021315166178161594,
         0.00016660532473213138,
         3.3538946571382586e-05,
         -4.4857689809166e-05,
         0.00012311264934546123,
         0.00016883376814012932,
         8.0391627321996673e-05,
         0.00052420807328281522,
         0.00026969226268173377,
         0.00027703486536565436,
         -0.00016694859742923614,
         -1.6237607939641215e-05,
         0.00027650334948103368,
         0.00023890821833394239,
         0.00011071935116401052,
         0.00027040253937540896,
         -2.618949888953553e-06,
         -9.4222995979663332e-07,
         4.6738810155036442e-08,
         -7.1999929607300458e-08,
         6.2900582949273744e-05,
         1.8056727536708963e-05,
         9.1418333241223019e-06,
         6.1474527749144407e-06,
         5.7907671730913595e-05,
         -0.00033164562025021939,
         -1.3462554008554192e-05,
         -5.0912791373574056e-05,
         1.1761489890073181e-05,
         1.3674585855386427e-07,
         0.0018919688788801481,
         0.0004857501598723027,
         9.5847566817575575e-05,
         0.00014692876291928488,
         7.378163377926806e-06,
         1.3593886325850363e-05,
         -2.1806024657013876e-06,
         4.6930440474106255e-06,
         1.9694549328658365e-05,
         4.2266248179045259e-05,
         2.2486459653844299e-05,
         8.4214629114416409e-06,
         0.0001541623906667157,
         -5.2392765443037956e-06,
         6.7749688738781059e-06,
         0.00013075200437864907,
         0.00011948589051242027,
         -4.0500877197687326e-05,
         2.5840258552367948e-05,
         0.00010950696359119961,
         0.00033688292517029117,
         0.00023308404149853344,
         8.5896243208681539e-05,
         0.00018111362909148707,
         5.0738762796438821e-06,
         -4.3659693313763344e-05,
         0.0001057055945826239,
         4.6415088480767576e-05,
         -0.00012473148047737032,
         0.00039182511923729256,
         1.8455984682466681e-05,
         7.7708712335889217e-05,
         0.00046355008858228351,
         -0.0009066459968914962,
         -8.0253812692630578e-05,
         9.5371191770731421e-05,
         0.0011646198054168378,
         0.00075759421604046178,
         0.00035953688769403946,
         0.00065121348363851822,
         0.00040629106526587097,
         -0.00036201375679148577,
         0.00010604007840868067,
         0.00052706002511735046,
         -0.00023898333561668777,
         0.0009701093922218284,
         -1.6387706481491883e-05,
         0.00049219677877428451
      ],
      [
         8.7671781958715005e-05,
         0.00042382738103003429,
         0.0011906524870884721,
         0.0012530262624364302,
         0.00032562045845366218,
         0.0073431688392015361,
         0.0010558379804656631,
         0.0050475031561889264,
         0.0023713978611133706,
         0.0012499006845030959,
         0.00084298198983087061,
         0.0027733851001700157,
         0.0028193566158996909,
         0.00014124754181685161,
         6.9638937272564289e-05,
         4.4161176274756252e-05,
         2.2130047023216992e-05,
         0.0010836228320263593,
         0.0015261762902441516,
         0.00082465130166303052,
         0.00047377549695848788,
         0.00015360829827909151,
         0.001506556990472121,
         0.00049604400168804712,
         0.00061991988431736003,
         0.00083551470834293095,
         0.0028414933007227692,
         0.0014407888461395318,
         0.0055667555839671234,
         0.002184811385264425,
         0.0013078058168749531,
         0.00031094929850863435,
         0.00084812773332341193,
         0.0010674517729557073,
         0.00031103761723485682,
         0.00038105751425495526,
         0.00026969226268173382,
         0.010122933344434671,
         0.0088619111032173705,
         0.0038489398105948599,
         0.0056689463741963122,
         0.0011201200585920993,
         0.00074458152295184786,
         0.0021291054405565709,
         0.00061044386226377515,
         2.7452959665328229e-07,
         1.1726778851093466e-05,
         4.3107693405701011e-06,
         1.3321724518768265e-06,
         0.0013108068797936855,
         0.00014803678480307492,
         0.00038591553850280774,
         0.00058354701651324207,
         0.00075567693440871646,
         0.0015737719005663119,
         0.0020701531511478997,
         0.0023559616550699845,
         5.8609200468063029e-05,
         0.00013785711630154879,
         0.017990332555115809,
         0.0020550731040238548,
         0.0011638655954147033,
         0.0015267054330058492,
         9.0623913905329058e-06,
         0.00032268886123408325,
         3.2544443398158635e-05,
         8.2740196908471988e-05,
         0.0015581919422357627,
         0.0022012718708629237,
         0.0012973062184546097,
         0.0029358560289400905,
         -0.0007096313533489476,
         0.0018174891706099025,
         0.00041354662376169425,
         0.00070037224097828572,
         0.00079943329399287432,
         0.00073983456506790824,
         0.00068432933625144239,
         0.0004087369606171978,
         0.00074110819133661331,
         0.00085799832321566561,
         0.00089439598166124272,
         0.00036567317216418401,
         0.00093990362495840758,
         0.0012459878083750662,
         0.0020922588513298127,
         0.00060565229718453754,
         0.0010756895497394223,
         0.0033483685597351445,
         0.0016416676662876441,
         0.00088349230531827526,
         0.0019835758973245198,
         0.00138067347274118,
         0.0027538354426448453,
         0.0026366753574207243,
         0.0054090975275180326,
         0.0032039682010579552,
         0.0042705114634352479,
         0.0034657224042414642,
         0.0017862055177286502,
         0.0027460241319479284,
         0.00087531510440916652,
         0.0029905125587580384,
         0.0012464347225484887,
         0.0074833337233161145,
         0.003538659880604607,
         0.0027940270207712716
      ],
      [
         0.00013631824532069382,
         0.0014629073918860768,
         0.00090216434093306087,
         0.0014803364852647855,
         0.00044015297870306111,
         0.008305701928167486,
         0.001976699990098375,
         0.0047090162921571699,
         0.0025670321120445554,
         0.0025762725620164083,
         0.001560164648965438,
         0.0030602042083704463,
         0.0033037547282421375,
         0.00018992071619152525,
         6.97506826620184e-05,
         3.3248328666834312e-05,
         3.3539987254879436e-05,
         0.0018232585408238947,
         0.0019441031555768465,
         0.001077581461754515,
         0.00093260222225391648,
         0.00026279228334670572,
         0.0021038467319195006,
         0.00053224617189225325,
         0.00059839055221793107,
         0.0010826624252797139,
         0.0029864754326409579,
         0.0016572424575247886,
         0.006274635182521777,
         0.0018969320724557678,
         0.0021721715213891546,
         0.00064197371159230472,
         0.00052405092974007971,
         0.0013835233724561202,
         0.0011570972362885533,
         0.00052625383781112057,
         0.00027703486536565436,
         0.0088619111032173705,
         0.011851838997119904,
         0.0040178241812400036,
         0.0063636204563719831,
         0.0014225677803307623,
         0.00058956426089216887,
         0.0026676293124069566,
         0.00071982083061448412,
         9.960906734538413e-06,
         1.609872015259716e-05,
         5.4659816705633223e-06,
         1.5799024415370606e-06,
         0.00179459577496949,
         0.00052534284392501021,
         0.00041172168536935489,
         0.00071899911246128725,
         0.00083526263044853379,
         0.0032693442768262069,
         0.0025756073173804055,
         0.0027604840832489946,
         5.8147034261930374e-05,
         0.00017891999572920215,
         0.024044052973969492,
         0.0043524326440007371,
         0.0014231347423719119,
         0.0017940211001008905,
         8.6723246359811617e-07,
         0.00036016546358914658,
         3.2632936105323582e-05,
         7.4275632776874697e-05,
         0.0017328500323363744,
         0.0035655588046966374,
         0.0016157312253327941,
         0.0031732588602858824,
         -0.00014003659313986493,
         0.0024087560618245899,
         0.00036407439027742982,
         0.00062120114478934896,
         0.00083743536862354302,
         0.0009285223101637162,
         0.0006438668810417105,
         0.00061878786228222575,
         0.0018401033659487072,
         0.0017960518414041375,
         0.00063609835748641729,
         0.00025868029904893948,
         0.0018622016611012802,
         0.0014673481129724004,
         0.0023044643417951698,
         0.00073665889892001325,
         0.0023459862621849938,
         0.0046232265109643032,
         0.0022222659845124626,
         0.00077588466257266493,
         0.0021756808522456479,
         0.0032480752763137223,
         0.003269703614312538,
         0.0028675509482501077,
         0.0075404800227567527,
         0.0045062080498415947,
         0.0046417699940504813,
         0.002898349296161876,
         0.0024811904607874892,
         0.0037074534243765572,
         0.0007559013526798968,
         0.0027286932573039302,
         0.0044027103020888416,
         0.0093727222673552543,
         0.0049384601259006801,
         0.0034003912133802258
      ],
      [
         0.00027377486017832702,
         0.0015384722056363224,
         0.00035266695448494834,
         0.001331882636698816,
         0.00037159975378551813,
         0.0045251903129741337,
         0.00075231428288692083,
         0.018416786050003325,
         0.0086424816236021548,
         0.003326247925654717,
         0.0024631119036605431,
         0.00046420474461438693,
         0.0025635828331559904,
         8.8877448778110007e-05,
         0.00018053497519744278,
         0.00015611820426474066,
         2.3847746869991014e-05,
         0.0013762277196803032,
         0.00093669958645539318,
         0.0041061079491705454,
         0.0012685316427461183,
         0.0003173730799370326,
         0.0010302043083438247,
         0.00036977582672865665,
         0.00083932114384322365,
         0.0010959791726011098,
         0.0058153753078564836,
         0.006396269389394576,
         0.0038591126162789745,
         0.0096529177210240968,
         0.0019441658356258854,
         0.0018191294948714742,
         0.0037230741926469291,
         0.0047236424349957496,
         0.00086625924828111081,
         0.0011889492073296614,
         -0.00016694859742923612,
         0.0038489398105948595,
         0.0040178241812400036,
         0.016371887981811148,
         0.020473136244506529,
         0.00058863667701019651,
         0.0010797280717703623,
         0.0023567549806091373,
         0.00030293719339486314,
         1.0775072518162391e-05,
         3.2629635717883454e-05,
         1.8966336356025922e-05,
         1.1703860216848146e-05,
         0.0038598364014592558,
         0.00084331307944963746,
         0.0015662125110374218,
         0.0004746569759353299,
         0.0012021917550457839,
         0.0066725499819160422,
         0.0017212704678842552,
         0.0020060325823502531,
         4.9700823586535411e-05,
         0.00023253301012967237,
         0.057833223766035641,
         0.0030599028236144681,
         0.0021514523666175886,
         0.0012254432163885537,
         -7.1529264943066669e-06,
         0.00014079253422963535,
         0.00012874154514681382,
         0.00031872973073938932,
         0.0077244849801097097,
         0.0044093014526462079,
         0.0042066083764971422,
         0.0020645250810785881,
         3.7715618307496796e-05,
         0.0016683005213331799,
         0.0015295840694983089,
         0.00086432125576191765,
         0.0048722570159669271,
         0.0015892343399376513,
         0.0029077370961863775,
         0.00068338247972864565,
         0.005980293818777579,
         0.002191304466683937,
         0.0021647066775775273,
         0.00060173310197421696,
         0.0020252125254600272,
         0.0049010243204735118,
         0.0014607331354347501,
         0.0016024360878925453,
         0.0028642545989194883,
         0.0022533952606987396,
         0.0016006797492016244,
         0.0012111931668888237,
         0.0010514308127666798,
         0.017419785217718014,
         0.0034821771886770951,
         0.010088585294472775,
         -0.00063753440413517014,
         0.032757043662076768,
         0.0016505233747025111,
         0.010506552042753381,
         0.0033012045469831652,
         0.017149466604709628,
         0.00097468073551938293,
         0.011915012547723617,
         0.0058834131748441969,
         0.0025527584986732668,
         0.0038437184707200054,
         0.0026599140135337585
      ],
      [
         0.00029997180873421664,
         0.0020396920239074178,
         0.0009573768884412158,
         0.0020060770247882611,
         0.00021285170743837547,
         0.0066830214912103067,
         0.0013451370098205764,
         0.026656556466475065,
         0.014107236594668525,
         0.0050273152410415948,
         0.0038000009313008758,
         0.0011356496221876511,
         0.0039645211034447366,
         0.00014553450127379987,
         0.00031481653366721783,
         0.00020175191518221442,
         7.1018112073772887e-05,
         0.0032343815420777934,
         0.0015028503135064786,
         0.0062927606549317066,
         0.0023396841817358086,
         0.00064946647757790552,
         0.0014497914956962228,
         0.001042914994301084,
         0.0011475220261385497,
         0.0026673287510111544,
         0.00788930300012128,
         0.0093142407886720926,
         0.0058509900067518017,
         0.013532687682844938,
         0.0030805361716479056,
         0.0025694805545526927,
         0.0050222561297927825,
         0.006928781332401962,
         0.0014055773443952663,
         0.0018333892880747023,
         -1.6237607939641242e-05,
         0.0056689463741963122,
         0.006363620456371984,
         0.020473136244506529,
         0.032447602351356068,
         0.00095317186299695086,
         0.0020770593010785042,
         0.0034308881528930463,
         0.00066739574821165451,
         8.6265946300791086e-06,
         4.6350967482644002e-05,
         3.1111664328830222e-05,
         1.8084163508059887e-05,
         0.006175160639641122,
         0.0011616762194060124,
         0.0024017623537352195,
         0.00066484433222241564,
         0.0015568135479569708,
         0.0074260906159339078,
         0.0024710193480695138,
         0.0027085160009518391,
         0.00010614093679654074,
         0.00030535469207500882,
         0.09187280706552528,
         0.0050480230692590607,
         0.0035979720909370956,
         0.0020623673786200262,
         -1.0949177993800298e-05,
         0.00023555018513088581,
         0.00016127057539700205,
         0.00046920070072728823,
         0.011382429931551219,
         0.0071097856822290809,
         0.0064784431530820934,
         0.0025894679757072379,
         9.5513009849898788e-05,
         0.0030043666499242651,
         0.0024306457391744035,
         0.0012462302734535372,
         0.0074073916779303821,
         0.0026519522618998156,
         0.0043969558992451412,
         0.00094711165075130239,
         0.0098042733756509848,
         0.0041223597752539773,
         0.0028980833277500507,
         0.0011152194288837514,
         0.003475070106262388,
         0.0071240271272352464,
         0.0020837898690648305,
         0.0022813176455731463,
         0.0043355190212287145,
         0.0044134237076687479,
         0.0020354461543974035,
         0.0014487143018366388,
         0.0025471975221378141,
         0.023115224992533163,
         0.0047281460447540797,
         0.015848965567978185,
         0.0018922608561593333,
         0.050491667228659678,
         0.003124699387756709,
         0.01527843938196973,
         0.0051262500357019689,
         0.023537835627062909,
         0.0012231119267841085,
         0.019086755148779423,
         0.0089243421705597521,
         0.0073373106747423424,
         0.0048443771619955545,
         0.0044596775100931556
      ],
      [
         7.3631205120858856e-05,
         0.00050541356616533393,
         0.00039067978361207459,
         0.00028439744352369334,
         0.00019140517569575313,
         0.0015263184684065822,
         0.00074400138779240062,
         0.0001869231054636018,
         0.00085458886462154405,
         0.00059051442809918424,
         0.00077968238437214205,
         0.00043707514831327712,
         0.00050851055475884649,
         5.1526169496945634e-05,
         -4.5098256409164908e-06,
         1.7469530837639923e-05,
         -1.1979193309084738e-06,
         0.00036951291237224487,
         0.0011632042283492511,
         0.00070902872491391503,
         0.00081708998533047813,
         0.00052311118862653598,
         0.00056671664912355069,
         0.00075949573919576146,
         0.00044128151702296179,
         0.00048463323353531125,
         0.00035368518798814329,
         0.00040378081360380809,
         0.00051393071517490086,
         0.0019189002599852305,
         0.00089697367936540412,
         0.0010270531632111993,
         0.0001722117279318591,
         0.0006644910063306461,
         0.00072902047391579607,
         0.00018769974943257789,
         0.00027650334948103368,
         0.0011201200585920993,
         0.0014225677803307623,
         0.00058863667701019662,
         0.00095317186299695108,
         0.0034586518487789396,
         0.0010580591463775662,
         0.0012399649051817634,
         0.00097486475656781576,
         8.3583734180953668e-06,
         2.3797410895295241e-06,
         2.6541031155158559e-06,
         1.9541395630055448e-06,
         0.00016199448571810194,
         0.00014325433210502051,
         2.419546862532363e-05,
         0.00012560142667647527,
         0.0005102356225648502,
         0.0020314338624248455,
         0.00029591714823022132,
         0.00041908099673347143,
         9.8544199803674786e-06,
         2.6001793058799167e-05,
         0.0066476866928891895,
         0.0016865274641236357,
         0.00023745717135406424,
         0.0006133636484994087,
         9.7144388930472603e-06,
         5.1699172063663103e-05,
         5.9243515245962717e-06,
         1.342824053752674e-05,
         0.00085621873452521708,
         0.00056493913369331595,
         0.00039370904941619087,
         0.0004512896757598848,
         0.00050493940545747915,
         0.00025298200195513593,
         0.00029635160679312907,
         0.00032128594199430497,
         0.00040252114210754207,
         0.00059831341483285606,
         0.00026781480898729811,
         0.00047450894128818293,
         0.00047841331180094212,
         0.00057651353301896129,
         0.00027649916340694361,
         0.00043356651123573628,
         0.0005622489787323623,
         0.00061893949685386382,
         0.00046410421139161365,
         0.00042141103815222195,
         0.00053289785325883647,
         0.00057074442879368685,
         0.00076301334629996298,
         0.00033441963402054318,
         0.00033595659877091755,
         0.0036640957687124188,
         0.0010174084463486239,
         0.0017975977482835451,
         0.00075675005881293883,
         0.0016682114723248587,
         0.001441568147653344,
         0.0017703511749721978,
         0.00099701313168218094,
         0.0033114341520748963,
         0.0008946318371552014,
         0.0015764204764788551,
         0.0012400343879727773,
         0.0013489229592305845,
         0.0023851665968470906,
         0.0017322538103701911
      ],
      [
         8.0429223850026052e-05,
         6.3759833985217647e-05,
         0.00069820590774974291,
         0.0008472404487149263,
         6.3011392065296322e-05,
         0.00053401844528292526,
         -2.4787038717378931e-05,
         0.0020590861284308067,
         0.0014833322022188382,
         0.00084068742242197512,
         0.000745755083504278,
         0.00043792974934470422,
         0.0014577994302209269,
         3.5576116299864934e-05,
         3.7493865955354273e-05,
         1.960278188656455e-05,
         1.9609147661599824e-05,
         0.00084629905920595569,
         0.0011560766542690177,
         0.00064956440053086958,
         0.00094595003735499766,
         0.00079147670817747179,
         0.0011237282196124442,
         0.00040443129468047931,
         0.00029362327152215569,
         0.00064753647089031653,
         0.00070248287125811702,
         0.00054230405970680934,
         0.0022858667233902623,
         0.0023227622918232872,
         0.0015757136221994765,
         0.001028825744981021,
         0.00053933709593045995,
         0.00072454227143849289,
         0.00090615255844919142,
         0.00032813071489789218,
         0.00023890821833394245,
         0.00074458152295184775,
         0.00058956426089216887,
         0.0010797280717703623,
         0.002077059301078505,
         0.0010580591463775662,
         0.0024713398900215282,
         0.0020418147364696139,
         0.001116533270041048,
         -3.3521072758575568e-06,
         7.3460797244159808e-06,
         2.1775957786859161e-06,
         1.1281453852827225e-06,
         0.00045765830695365683,
         0.00011187599732291164,
         0.00018163222988521461,
         0.00018580517813085885,
         0.00036246541977832399,
         5.6083080910473157e-05,
         0.00098836017168878838,
         0.00082187826821416698,
         2.6480459934304845e-05,
         6.584721157502018e-05,
         0.012095633205731779,
         0.00081489317129422741,
         0.00036130586706482068,
         0.00057360131434554273,
         -2.1738259396260154e-06,
         3.6164929746039653e-05,
         8.3558250888344478e-06,
         4.3715285987643924e-05,
         0.00074935636329859039,
         0.0015814701011598472,
         0.00053053057182469142,
         0.00059210954767122104,
         -0.00026283102116653482,
         0.0007811667663798447,
         0.00034875157249597354,
         0.00043948523806985933,
         0.00062160955272357954,
         0.00094958440348357907,
         0.00043937473244611995,
         0.00059187849507702462,
         0.00073936049001235501,
         0.00081989707003738256,
         0.00035908579006140885,
         0.00049480587167329644,
         0.0021737386345097873,
         0.0006175029467442568,
         0.0012150661962638755,
         0.00026369036398095856,
         0.0022234600001360596,
         0.0006184964685474328,
         0.00060311260430201408,
         0.00027379037159552783,
         0.0011123905026440735,
         -0.00027077157577902515,
         0.0019458904703665424,
         0.0019899368049300483,
         0.0017537987375995548,
         0.004278163362367189,
         0.0012450405933682439,
         0.0025008779995749162,
         0.0010886706655579995,
         0.0014215714348281788,
         0.00073357933466125557,
         0.0031330851963196136,
         0.0052402515894096518,
         0.0026752355686137262,
         0.0014186051051024422,
         0.003028785941594613
      ],
      [
         0.00014357477228052489,
         0.00087753096515881209,
         0.00043844900833903643,
         0.001701400164827011,
         0.00022865196597170068,
         0.0019907177919405153,
         0.00059075013842994548,
         0.0027708832701389503,
         0.0019905846934676866,
         0.0020534318940407113,
         0.001274155986683853,
         0.00051999134546006607,
         0.0031453338130479598,
         7.3806853183707986e-05,
         3.3501034694379561e-05,
         3.5790048835804386e-05,
         1.496627571905711e-05,
         0.0010093112567113346,
         0.001073098230141358,
         0.00083106872312727737,
         0.0020038482594636297,
         0.0007921753625102178,
         0.0024395020142003545,
         0.00053060541693203324,
         0.00028875915087671334,
         0.00055187617985045525,
         0.0011197334841892522,
         0.0011217573832079883,
         0.0047986479406527229,
         0.0028988757804382119,
         0.0022639354889218274,
         0.0010506227662367585,
         0.00064814236264202057,
         0.0010725001312571598,
         0.0018324582695984472,
         0.00032734099800616151,
         0.00011071935116401052,
         0.0021291054405565709,
         0.002667629312406957,
         0.0023567549806091368,
         0.0034308881528930463,
         0.0012399649051817634,
         0.0020418147364696135,
         0.0052839859558135999,
         0.0015164923822626958,
         3.989871286560236e-06,
         1.2970747303098488e-05,
         3.1376767502245817e-06,
         1.9847932755503659e-06,
         0.0010057274962997299,
         0.00047367635884487696,
         0.00024131513604536156,
         0.00048210998704921476,
         0.00043157986747692837,
         0.0025231886778012583,
         0.0021971343502632619,
         0.0020864267364549458,
         1.9690627511969093e-05,
         0.00015356177264742857,
         0.014285372907837313,
         0.0018460413586294522,
         0.00063087282074365293,
         0.00073660105464744925,
         -1.5874730639360602e-05,
         7.8254149893030063e-05,
         2.4092427074780409e-05,
         6.286859926630434e-05,
         0.0018330899556440125,
         0.0030171637136520786,
         0.0008132889399737616,
         0.0016145972466806017,
         -0.0001138931037003912,
         0.0014386638795391377,
         0.0003837062818645342,
         0.00040959525730319796,
         0.0011528560188437814,
         0.0013026267162121231,
         0.00060415473712441172,
         0.0010485809933492142,
         0.0017492391243956293,
         0.0010908216451729722,
         0.00072897362814425943,
         0.00021803020837483873,
         0.0041075751482589637,
         0.0012435848556997605,
         0.0022283647977713607,
         0.00045989009036631178,
         0.0047975398089786696,
         0.0010554137523159396,
         0.0016598587619663725,
         0.00042948380196082195,
         0.00064449665037817573,
         0.0038455575874477765,
         0.0038638839421884876,
         0.002377871392707499,
         0.0015452335036359153,
         0.0071383749790431697,
         0.0017203404372647538,
         0.0029561414173575754,
         0.0015595747778205942,
         0.0043922450215986685,
         0.00084687877106498955,
         0.002761065840749706,
         0.011459408774816547,
         0.0026134623076031036,
         0.0037732231932667629,
         0.0045429577255268272
      ],
      [
         2.5810060012570876e-05,
         0.00012433511559277669,
         0.00035848616476135428,
         0.00053445866036391483,
         0.00019364819457268109,
         0.00029785663510867311,
         -6.7877257903594301e-05,
         0.0010979012858900747,
         0.00074673756819687207,
         0.00073078856402815167,
         0.00071916545659933421,
         0.00043260266371942429,
         0.00087222337378490514,
         3.6956676427229242e-05,
         7.3386451985492502e-06,
         1.2115857362995183e-05,
         2.1629531614992302e-05,
         0.00055137698057603087,
         0.00058569256017688314,
         0.000523365030837581,
         0.00096802396270914844,
         0.00053191932870162023,
         0.00066561467780989754,
         0.00039253405230095403,
         0.00030330994388994291,
         0.00044872649756780379,
         0.00050931531011218266,
         0.00028723215768634424,
         0.001429214263667325,
         0.0013905174843316026,
         0.00096155874040307018,
         0.0012063349855201866,
         0.00054153727503663174,
         0.00042349556459940431,
         0.00085690190870588764,
         0.00027906605613748432,
         0.00027040253937540896,
         0.00061044386226377504,
         0.00071982083061448423,
         0.00030293719339486303,
         0.00066739574821165451,
         0.00097486475656781576,
         0.001116533270041048,
         0.0015164923822626958,
         0.001749505559782322,
         -3.9897130233247419e-06,
         2.6876532587292261e-06,
         1.1143153648087038e-06,
         8.1275057241439745e-07,
         0.00020014285128444885,
         0.0001008963249591863,
         9.1176064782605356e-05,
         0.00010346099477044564,
         0.00023565863636199148,
         -5.20703277463068e-05,
         0.00065896794838200573,
         0.00044395493132433307,
         2.238233694506791e-05,
         3.1334105655265124e-05,
         0.0081913919016387438,
         0.00077167463273466097,
         0.00017574316848309365,
         0.00043814757843785876,
         4.4469362903210762e-06,
         2.8576726116102218e-05,
         -1.0193128733962578e-06,
         1.9294089471317161e-05,
         0.0003927412751485572,
         0.00097685659017196329,
         0.00024995171148855253,
         0.00036724575237244401,
         8.3429927248525131e-05,
         0.00034159040578419825,
         0.00013538555044942713,
         0.00037653329454093111,
         0.00044957977313426285,
         0.00048142207663529431,
         0.00027556792788201216,
         0.00048965303955780402,
         0.00069864855649251554,
         0.00066260432212904437,
         0.00022783069040120495,
         0.00046738401790851337,
         0.0013393689197313745,
         0.00039693954243369292,
         0.00078981625071579094,
         0.00021645512505535756,
         0.0013247313024563345,
         0.00084482450609076618,
         0.00046703433707970634,
         0.00022887402731084285,
         0.00052593179558995653,
         -0.00049917155226349879,
         0.0011598713173490162,
         0.0011837527114799508,
         0.0020296508822516312,
         0.0028344871525396017,
         0.00081614143013428371,
         0.0022237665447156969,
         0.0010269241381544406,
         0.00099636981102544601,
         0.00047073370919411146,
         0.0021687793621643072,
         0.0032981757465818458,
         0.0020980229299576159,
         0.0010893406032116677,
         0.0023012861164439903
      ],
      [
         2.0476183871254621e-06,
         1.3300822600893956e-05,
         -5.0592715442985225e-06,
         -3.7162184224840321e-07,
         8.2981781101968587e-08,
         1.8190163712663475e-05,
         1.7886235232580913e-05,
         -2.0613136641176242e-05,
         -6.492212679861066e-06,
         6.7190341457835513e-06,
         3.3730359002602855e-06,
         -3.2933465921555744e-06,
         -1.8525157935496302e-06,
         2.6016764025519948e-07,
         -1.2356018907452341e-07,
         1.0656384761124206e-07,
         -5.9927588541745564e-07,
         5.5576046808578673e-06,
         7.9665221028021146e-06,
         3.6227065361324362e-06,
         4.5313422066721826e-06,
         -9.2817413501602274e-07,
         -7.8641333957600273e-09,
         2.2713641227215891e-06,
         5.7300934598984733e-07,
         2.8903376657153357e-06,
         9.6513680323837988e-06,
         1.7949938121369493e-06,
         -9.4608027541759759e-06,
         3.7214490717526564e-06,
         1.1791228500596146e-05,
         1.5646781698714204e-06,
         -5.5982675151282868e-06,
         7.7595938746981464e-06,
         1.1386566249680917e-06,
         1.1820450187778414e-07,
         -2.618949888953553e-06,
         2.7452959665328165e-07,
         9.9609067345384096e-06,
         1.0775072518162395e-05,
         8.6265946300791069e-06,
         8.3583734180953668e-06,
         -3.3521072758575568e-06,
         3.989871286560236e-06,
         -3.9897130233247419e-06,
         1.1742926203392734e-06,
         3.0771126134266984e-07,
         1.0248538203816351e-08,
         2.5988808074600713e-09,
         1.9468820313345535e-06,
         3.3789206369579276e-06,
         -1.2766137710226233e-06,
         7.9089826515073457e-07,
         6.7407025329877065e-06,
         5.7418644441909916e-05,
         -2.7373678854715823e-06,
         3.6589322177158827e-06,
         -4.8683542478636284e-07,
         6.6776042400756559e-07,
         5.0636414295633106e-05,
         2.8081863294630018e-05,
         1.3712813643582829e-06,
         5.3905605418697872e-06,
         -1.7727685555152243e-08,
         -2.3336196960997901e-07,
         1.2771197917366942e-07,
         -3.4526074924442007e-07,
         2.076232869353382e-06,
         7.3339690766264974e-06,
         7.0276014463053145e-06,
         4.2673349117260621e-06,
         3.74109903588423e-06,
         3.9767979116020036e-06,
         1.2165921223896616e-06,
         -3.4868347274357088e-06,
         -8.1146893594931312e-06,
         6.3190733414289323e-06,
         -2.2590288461245872e-06,
         2.4334072939044511e-06,
         -1.2339062967548547e-05,
         5.2361376396009991e-06,
         -1.0947972881223437e-06,
         -1.9174499637674645e-06,
         -7.6356869266283593e-06,
         2.8450598259062511e-06,
         -4.3751977515698948e-06,
         3.5016160025793819e-06,
         -1.0473081531341532e-07,
         -1.1881991147174524e-05,
         9.3671471202726924e-06,
         1.7096986158835003e-06,
         -1.0919018032806102e-05,
         7.9467140322654677e-05,
         2.8277765161657027e-06,
         1.1404873153149826e-05,
         -4.0063320514918946e-05,
         -5.0424880033330033e-05,
         -5.6938492211606705e-06,
         -9.6440288301486019e-06,
         -9.4082512678523215e-06,
         3.8141674882691032e-05,
         7.7868004428468867e-06,
         -1.9939826076902527e-05,
         1.255901774633608e-06,
         -2.7057420037974626e-05,
         3.2906423381837672e-05,
         -1.1724261384319413e-05
      ],
      [
         1.6373496553157099e-06,
         8.3203871010864402e-06,
         3.2227469020039133e-07,
         6.3989198587737685e-06,
         5.5449782235714539e-07,
         1.2889098291722654e-05,
         1.1213834373175317e-05,
         2.8252681455562755e-05,
         1.5455235970888341e-05,
         1.5899308985809193e-05,
         5.9562210876599765e-06,
         1.396372621258578e-06,
         1.2072977429875482e-05,
         2.9880442647659274e-07,
         7.591681314948235e-07,
         3.502039819820169e-07,
         -7.8439837955961302e-08,
         1.2587522806819614e-05,
         6.8125427614004365e-06,
         9.912703672587639e-06,
         9.0023760284907339e-06,
         1.1658691780328322e-07,
         1.0467691477045988e-05,
         3.045056993497454e-06,
         3.0381414726997033e-06,
         1.1296531049927513e-05,
         2.7014059121738974e-05,
         1.0205416688140791e-05,
         1.9274104006841807e-05,
         1.4497543477754835e-05,
         1.6733737352360387e-05,
         5.9367603643285661e-06,
         8.0044285511609582e-06,
         1.6220209063582351e-05,
         5.1542644315816721e-06,
         3.3060831054931155e-06,
         -9.4222995979663374e-07,
         1.1726778851093466e-05,
         1.609872015259716e-05,
         3.2629635717883461e-05,
         4.6350967482644015e-05,
         2.3797410895295249e-06,
         7.3460797244159817e-06,
         1.2970747303098488e-05,
         2.6876532587292261e-06,
         3.0771126134266984e-07,
         3.9243113560357902e-07,
         3.8498028471000546e-08,
         5.615302798089034e-09,
         1.0235304156577601e-05,
         3.0650493681995532e-06,
         2.6885996498335417e-06,
         2.1952246518028262e-06,
         5.866206903202274e-06,
         2.4056304750840596e-05,
         8.2528286150370299e-06,
         1.205182662751403e-05,
         8.5172456383054732e-08,
         1.4501805110963657e-06,
         0.00016921509631097101,
         1.6832366971532159e-05,
         7.0728539697101692e-06,
         7.932036023014322e-06,
         -1.220560650964731e-07,
         4.8061299833380365e-07,
         3.7761678706637229e-07,
         4.663353656231435e-07,
         1.134743420294552e-05,
         2.3861794260607226e-05,
         1.333995832258872e-05,
         7.6549641081932652e-06,
         -6.2804662106305325e-06,
         1.2128850072905161e-05,
         3.2463287110325178e-06,
         1.2285935169987175e-06,
         2.9195131455088181e-06,
         1.1415261967728339e-05,
         4.6928044063035955e-06,
         4.3378177066578277e-06,
         1.5802840827942869e-06,
         9.825989871202738e-06,
         4.4294683094511262e-06,
         3.4975985452040167e-06,
         1.2815660438715703e-05,
         9.3400281928595243e-06,
         8.2109727254522248e-06,
         3.3832521409949807e-06,
         1.8510162993421349e-05,
         2.6113420467749735e-06,
         8.4920160203869546e-06,
         3.253979530245979e-06,
         9.5586057738710242e-06,
         3.423637336080667e-05,
         1.918751730753776e-05,
         2.4370817486604508e-05,
         -2.0340487553352085e-06,
         2.9133827070781782e-05,
         9.843253809855288e-06,
         2.4820333600972756e-05,
         3.6179567710283416e-06,
         3.0434505773676619e-05,
         7.7971606422660181e-06,
         1.9880653083122452e-05,
         4.1931482742272977e-05,
         1.6546334405538946e-05,
         1.9579570691657641e-05,
         1.1796872862286844e-05
      ],
      [
         1.1352840059604939e-06,
         4.4396335470603677e-06,
         1.8365604598242987e-06,
         3.2059709994170445e-06,
         1.7045443727112802e-06,
         5.3454746562205185e-06,
         2.840790748697393e-06,
         2.7843857919545834e-05,
         1.4177973866548283e-05,
         6.7527781010027919e-06,
         2.0447760811651166e-06,
         4.246830733009103e-07,
         3.3304379047680825e-06,
         2.4161363928202044e-07,
         3.527231718031665e-07,
         1.5451480186406532e-07,
         1.0482142260866938e-07,
         3.0204572488859677e-06,
         2.6586081080818501e-06,
         9.9615595916158193e-06,
         3.3259125037862028e-06,
         1.0720520962228658e-06,
         4.5975355859891484e-06,
         2.4558346190044441e-06,
         1.5135647108760454e-06,
         1.6109260291909462e-06,
         2.8725803719706365e-06,
         1.2234985762066772e-05,
         7.0196414042049341e-06,
         2.1160793287063792e-05,
         4.9977352996075419e-06,
         5.2878063741661176e-06,
         6.9183359292176719e-06,
         8.9791379623642263e-06,
         3.2816313285034012e-06,
         3.1880559921357544e-06,
         4.6738810155036336e-08,
         4.3107693405701011e-06,
         5.4659816705633223e-06,
         1.8966336356025929e-05,
         3.1111664328830222e-05,
         2.6541031155158559e-06,
         2.1775957786859161e-06,
         3.1376767502245817e-06,
         1.1143153648087038e-06,
         1.0248538203816355e-08,
         3.8498028471000533e-08,
         8.1857808467611027e-07,
         2.0099185063965055e-07,
         9.0439702891748829e-06,
         2.0190142377517819e-06,
         3.102437626817181e-06,
         6.4345573265159841e-07,
         3.0288401738642739e-06,
         9.9158239263335156e-06,
         2.2036947299829322e-06,
         4.4959272301631304e-06,
         1.5277188744744812e-07,
         3.631556123049083e-07,
         0.00011302166471126464,
         1.3378933375764087e-05,
         5.0103020997992088e-06,
         2.2829896405563419e-06,
         8.4393277216640554e-08,
         2.1126613247232186e-07,
         1.8892051986097035e-07,
         4.9975169647927112e-07,
         1.6699145321335756e-05,
         7.8869805957222337e-06,
         6.3891601529363814e-06,
         2.8132850992654356e-06,
         7.2284648639530758e-07,
         2.3783633775814763e-06,
         3.1365488584094845e-06,
         9.0976659584427354e-07,
         1.1594253266947207e-05,
         3.1687760582189125e-06,
         4.1594048489967945e-06,
         1.733529489774248e-06,
         1.7517022397662838e-05,
         7.9337918591076972e-06,
         2.6688228316010174e-06,
         9.9403289556376918e-07,
         5.5891594688030335e-06,
         8.8255132656406667e-06,
         2.2125311193662032e-06,
         3.4107463886704896e-06,
         6.965362703258241e-06,
         4.2581556926846609e-06,
         2.2335213657555506e-06,
         6.9883669741500317e-07,
         2.7092706739076105e-06,
         3.1797773913851997e-05,
         4.721934825788171e-06,
         1.5896761137522975e-05,
         -2.384485005205986e-06,
         8.0393061311163558e-05,
         3.7813842529482237e-06,
         1.0734602893759489e-05,
         9.8655251585430555e-06,
         3.4614452467474848e-05,
         1.7967286281187527e-06,
         1.8107706484939992e-05,
         1.6459743826482185e-05,
         1.9726946654468524e-06,
         6.6379783691367141e-06,
         3.3281640843098839e-06
      ],
      [
         8.8333347401726884e-08,
         1.2855450916648791e-06,
         5.6901382020737709e-07,
         1.8546016161207904e-06,
         2.2097227185564415e-07,
         4.0914650515706894e-06,
         -1.5211855086320129e-06,
         1.9125861984487908e-05,
         9.4357003823355411e-06,
         2.4093641795353514e-06,
         3.1144153409615733e-06,
         -5.308024010479933e-07,
         2.418580902235999e-06,
         9.6032263623080424e-08,
         -2.1318115722202988e-08,
         2.0372430807154565e-07,
         4.8338666486616219e-08,
         3.5088174866107869e-07,
         -3.3880001181280919e-07,
         4.8104087909281487e-06,
         1.45722978165955e-06,
         1.013722211800167e-06,
         2.7420355288927197e-06,
         7.6597562450445094e-07,
         7.0532699493546661e-07,
         9.8735553797175329e-07,
         1.8704015675463062e-06,
         7.8959095126977077e-06,
         4.1217456141685006e-06,
         1.2202215054935698e-05,
         4.3120924662786124e-08,
         2.1880152265338785e-06,
         4.1768592871265891e-06,
         3.8623032679169356e-06,
         1.2215709136303176e-06,
         1.34171662861743e-06,
         -7.1999929607300458e-08,
         1.3321724518768263e-06,
         1.5799024415370608e-06,
         1.1703860216848143e-05,
         1.8084163508059893e-05,
         1.9541395630055452e-06,
         1.1281453852827225e-06,
         1.9847932755503663e-06,
         8.1275057241439745e-07,
         2.598880807460068e-09,
         5.615302798089034e-09,
         2.0099185063965055e-07,
         1.3344071511667906e-07,
         3.1618724445258882e-06,
         1.0944794238878263e-06,
         1.7986086353224467e-06,
         4.9294819540727652e-07,
         6.1912302754931444e-09,
         6.528872087540105e-06,
         1.6913351303356145e-06,
         1.1740201167574927e-06,
         8.9968906225047039e-08,
         -4.8556893033911068e-08,
         7.1656437405559614e-05,
         -3.9105995119505246e-08,
         6.3063323335380027e-07,
         -9.7974411914898375e-07,
         1.8766621419688044e-08,
         9.2285791286977561e-08,
         4.9448855519424927e-08,
         2.7337324628494695e-07,
         1.0360734405429437e-05,
         3.6811077700371037e-06,
         1.8652051118448283e-06,
         1.6223319829312527e-06,
         3.8610918561767244e-06,
         -6.4375972909256536e-07,
         1.7541670785376117e-06,
         7.5342956578468354e-07,
         7.5545568301136294e-06,
         6.9917924111985515e-07,
         2.6179696645784581e-06,
         3.534373022688657e-07,
         1.0202659172641421e-05,
         3.3814809317240358e-06,
         1.5021885668514221e-06,
         1.1684986887559026e-06,
         2.9631815236639547e-06,
         6.0882493533240293e-06,
         2.0619921953841016e-06,
         1.7494548067988447e-06,
         3.2396237009722493e-06,
         3.3262385445910969e-06,
         1.9070409596273371e-06,
         4.1476098925359862e-07,
         -7.1120379759612704e-07,
         2.4127662712634069e-05,
         3.78093956116048e-06,
         1.1552176151154263e-05,
         9.4547932585603898e-07,
         4.6018589458579243e-05,
         3.6213665818953312e-06,
         1.0061474832753024e-05,
         5.4415817661604796e-06,
         2.3168222704268363e-05,
         2.7492606661448398e-07,
         1.5183955447231667e-05,
         7.4977753870010141e-06,
         -1.916339035964613e-06,
         3.6170987427939252e-06,
         2.9322683855182824e-06
      ],
      [
         9.4033898017170756e-05,
         0.00099540278950677381,
         0.00037823999110393882,
         0.00042108646374324334,
         0.0003195180350133997,
         0.0015382782823298105,
         0.00091458463857242538,
         0.0046061419440232947,
         0.0027921990128134859,
         0.001491553413732073,
         0.0004477859765599699,
         0.0002958949429400341,
         0.00079981872394357869,
         5.7909712182557479e-05,
         0.00010896958295692838,
         4.370163888626261e-06,
         2.7517089108382366e-05,
         0.00093696992155462054,
         0.00072687875582411795,
         0.0018265175364811374,
         0.00061957866611577622,
         0.00016247886448674735,
         0.00086482669221168399,
         0.00037264636307160904,
         0.00035251545267998011,
         0.00036996623672125474,
         0.00077218338248476279,
         0.0018794226281524883,
         0.0013312969760433083,
         0.0035814891123324868,
         0.0015151193149707117,
         0.00067163628403803005,
         0.00083559973925496282,
         0.0020961505713421014,
         0.00075927020323709549,
         0.0005015924859762867,
         6.2900582949273744e-05,
         0.0013108068797936857,
         0.0017945957749694898,
         0.0038598364014592558,
         0.0061751606396411203,
         0.00016199448571810194,
         0.00045765830695365694,
         0.0010057274962997297,
         0.00020014285128444885,
         1.9468820313345531e-06,
         1.0235304156577601e-05,
         9.0439702891748812e-06,
         3.1618724445258882e-06,
         0.0023507360808100305,
         0.00032526331420872496,
         0.00052440882956769381,
         0.0001748530472490451,
         0.00043160041163264158,
         0.0016062752293747511,
         0.00048198178824911104,
         0.00076849381200389053,
         2.51205197528272e-05,
         9.6691424336024909e-05,
         0.01816309477648375,
         0.003554126274934686,
         0.0015140488001986752,
         0.00088555281403273896,
         4.3879178083084836e-06,
         5.4824818911331943e-05,
         2.8448645321287875e-05,
         9.2572656043785493e-05,
         0.003119367610442533,
         0.0013969534615371907,
         0.0014946935021000476,
         0.00052460703290729111,
         -0.00013070896600667816,
         0.0010530144867095684,
         0.0005142986201954583,
         0.00014982123237724479,
         0.002076775075752517,
         0.00064901186582097623,
         0.000754582920838801,
         0.00036159198597447489,
         0.0035773770196248817,
         0.0013938807165499198,
         0.00047138693820020244,
         -3.5868381240901339e-05,
         0.0010219875606200773,
         0.0015386836623777821,
         0.00054097841000519821,
         0.00062494668794063472,
         0.0014042583477473973,
         0.0011598208037216166,
         0.00058594467606236486,
         0.00011967444496770223,
         0.0013130132027063595,
         0.005138106220836912,
         0.00097507431413477248,
         0.0023848545460647746,
         0.00060794297906329267,
         0.015357488386066282,
         0.00055023812488985365,
         0.0020016426383871696,
         0.0017766878556918905,
         0.0055009444509898095,
         0.00053579284370380072,
         0.0030764803598953084,
         0.003395663870821233,
         0.0022735291094673339,
         0.0013546729719507078,
         0.00082096638975031125
      ],
      [
         4.6323030110878916e-05,
         0.00047377332338957372,
         0.00031369627682348994,
         0.00021538014886814509,
         0.00015514535185673001,
         0.00044082643755312867,
         0.00012736713239104783,
         0.001036061905922879,
         0.00047176347408593174,
         0.00084901302031366039,
         0.00060323008468822774,
         1.9171672728782209e-05,
         0.0003078137467735713,
         2.0572046572639183e-05,
         3.8238213867335119e-06,
         7.9968153487098361e-06,
         6.6370454179070343e-06,
         0.00047527238594701198,
         6.7184864844011739e-05,
         0.00031389555845208613,
         0.00037352698656629947,
         5.8712149521683971e-05,
         0.00044554208767554195,
         0.00014449088429499063,
         4.3517145567437888e-05,
         0.00012830436568671115,
         0.00057320824750364504,
         0.000336352108627717,
         0.00053589683776430813,
         0.00043567276736005306,
         0.00057477253574417827,
         0.00022897610660385247,
         0.00020482737198780125,
         0.00036132365434763189,
         0.00043769206790071228,
         0.00014625541113382572,
         1.8056727536708956e-05,
         0.00014803678480307492,
         0.00052534284392501021,
         0.00084331307944963746,
         0.0011616762194060122,
         0.00014325433210502051,
         0.00011187599732291167,
         0.00047367635884487701,
         0.0001008963249591863,
         3.3789206369579276e-06,
         3.0650493681995527e-06,
         2.0190142377517823e-06,
         1.0944794238878263e-06,
         0.00032526331420872491,
         0.00031332849550226236,
         7.8437718125421373e-05,
         9.5591081697001852e-05,
         0.00019558769226947002,
         0.0013674544225501641,
         0.00027667326796156435,
         0.00021697385835606586,
         3.0931014609628531e-06,
         2.7378174282343671e-05,
         0.0059998707414277734,
         0.0010455819154574037,
         0.00012592686336298863,
         4.1647153013946365e-05,
         8.2152327063031103e-06,
         9.8872200062479307e-06,
         6.3540205887430167e-06,
         1.5080598215868492e-05,
         0.00047757854557158789,
         0.00090513729778590529,
         0.00024534195725488164,
         0.00016119624814107318,
         0.00040143291330545634,
         0.00017362535950400949,
         7.5702546778953306e-05,
         5.1376947989028007e-05,
         0.00031621002517337238,
         0.00012185349215170299,
         0.00012790027928005112,
         0.00014589561935424424,
         0.0009088981977683077,
         0.00059447939026721164,
         0.00010036489512414195,
         8.3499093295989703e-05,
         0.00063816366597650026,
         0.00016884311374365413,
         0.00021741414983139065,
         0.00014484272148644056,
         0.00079331638051145803,
         0.00044890067411450024,
         0.00030196454160851357,
         9.9064542052024765e-05,
         0.00055765387133776124,
         0.001351701619624886,
         0.00040077525375579646,
         0.00058911663980772556,
         0.00072368921402682319,
         0.0023478252907710505,
         0.00021214157994054245,
         0.00075004359668776326,
         0.00054563897776602123,
         0.00088431864516005259,
         3.8489589521418386e-05,
         0.00060566843245182442,
         0.0019251045222814516,
         0.00043600230311113407,
         0.00060920712697248879,
         0.00050081056867334439
      ],
      [
         3.5921309240573345e-05,
         0.00012611250871438941,
         0.00011858469129885621,
         0.00015306813491059289,
         5.4907321497369316e-05,
         0.00040583642527572536,
         3.9756523693463071e-06,
         0.0022254014337954498,
         0.0011647725909563851,
         0.0003825799426723155,
         0.00021958566235318942,
         0.00010825706057853109,
         0.0002912295980860509,
         1.2153525657576834e-05,
         2.6903334094896794e-05,
         1.5781498240244835e-05,
         8.8277275656412269e-06,
         0.00021517981147819694,
         0.00012310944920027262,
         0.00057370752943018786,
         0.00017246164044157795,
         9.2790185708449552e-05,
         0.00014109948894050652,
         7.7274871150845504e-05,
         7.4916825771424492e-05,
         0.00018265891389484241,
         0.00048282191792210853,
         0.00082816551496447521,
         0.00046693325250099233,
         0.0012648702386493385,
         0.00025225305986993461,
         0.00024803025038676335,
         0.0004805275194889715,
         0.00053476701662424648,
         0.00013537685893275011,
         0.00015452501363813186,
         9.1418333241223053e-06,
         0.00038591553850280774,
         0.00041172168536935489,
         0.0015662125110374218,
         0.0024017623537352199,
         2.4195468625323644e-05,
         0.00018163222988521461,
         0.00024131513604536158,
         9.1176064782605356e-05,
         -1.2766137710226233e-06,
         2.6885996498335404e-06,
         3.102437626817181e-06,
         1.7986086353224473e-06,
         0.00052440882956769391,
         7.8437718125421373e-05,
         0.00023302781696603745,
         3.6492823987824236e-05,
         0.00010243649460771209,
         0.00031912033516932458,
         0.0002163060383700469,
         0.00013549250937305675,
         1.2391901382428833e-05,
         2.1003573132884514e-05,
         0.0073601163374460276,
         0.00038298377228374676,
         0.00029716386830386802,
         0.00013852705385285948,
         2.0990991594030165e-06,
         1.9085376487927393e-05,
         1.1828870603645103e-05,
         3.5678914292643981e-05,
         0.00097129048301140505,
         0.00049949337032165837,
         0.00047437758064242103,
         0.00017682935696575756,
         -4.2346036458612162e-05,
         0.00019838229135070402,
         0.00019643458708199068,
         0.0001194559457940125,
         0.00070335887624217979,
         0.00017744786111248515,
         0.00036215517529797689,
         7.31841746361995e-05,
         0.00094687240362126106,
         0.00035136263911555201,
         0.00022079838760120688,
         9.2853033083097744e-05,
         0.00034903353820477144,
         0.00057823925544673509,
         0.00018448779772223188,
         0.00018837914926248903,
         0.00038551341600638074,
         0.00039540375176181589,
         8.5728062533481028e-05,
         8.7745253892741244e-05,
         0.00022589748457380724,
         0.0014351021335979417,
         0.00034144385791690259,
         0.0011807223304288062,
         0.00026600725115312723,
         0.0047975728710219967,
         0.0002479133728601606,
         0.0011978015437807969,
         0.00054335839464499916,
         0.0018073847726606692,
         5.2966054388663143e-05,
         0.0016397810567589431,
         0.00082055717994561112,
         0.00059802486315365712,
         0.00018926959972175305,
         0.00036168360802633914
      ],
      [
         1.7314592308492245e-05,
         0.00010857082514372774,
         0.00027979859695748805,
         0.00025521670751550246,
         2.5662047877083296e-05,
         0.00075008999006641666,
         0.00013764567090496818,
         0.00064727698095723082,
         0.00030481069579233941,
         0.0002055736873811866,
         0.00024793965059259274,
         0.00015809821002139303,
         0.00056110230087270149,
         1.2293826037337719e-05,
         8.8434735582550773e-06,
         2.7941757201051815e-06,
         3.9382035072656405e-06,
         8.4771452451164376e-05,
         6.8101259479578575e-05,
         0.00010885667554387193,
         0.00019019726808201532,
         4.3373120441049054e-05,
         0.00034555316016959456,
         5.3948931190313307e-05,
         6.5571024316424999e-05,
         7.6207639118843688e-05,
         0.00018418582831094949,
         0.00017239795260334413,
         0.0010070312849313789,
         0.0003452285298949337,
         0.00027571918880189589,
         5.2765009478831308e-05,
         0.00013570486872306581,
         0.00019757118509390863,
         0.00015387259951528092,
         4.5914056972545342e-05,
         6.1474527749144432e-06,
         0.00058354701651324196,
         0.00071899911246128714,
         0.0004746569759353299,
         0.00066484433222241553,
         0.00012560142667647527,
         0.00018580517813085885,
         0.00048210998704921476,
         0.00010346099477044561,
         7.9089826515073446e-07,
         2.1952246518028262e-06,
         6.4345573265159841e-07,
         4.9294819540727641e-07,
         0.0001748530472490451,
         9.5591081697001825e-05,
         3.6492823987824236e-05,
         0.0001418754173108383,
         5.2995151606718814e-05,
         0.00035359291874956944,
         0.00045177476211324041,
         0.00043888534988349736,
         5.8572034645074696e-06,
         2.2742031965682844e-05,
         0.0014920044461140508,
         4.9812757611131074e-05,
         0.00015451388203124432,
         0.00013594278166898091,
         -1.5961329671231831e-06,
         2.6700234668645591e-05,
         4.9472032771870272e-06,
         1.068399494243966e-05,
         0.00028287464708150016,
         0.00042855027222646862,
         0.00013264686832815641,
         0.00037472340441326512,
         0.00010930858122282537,
         0.00034144625255000264,
         4.6113552609801787e-05,
         6.1828273368722046e-05,
         0.00016335333963247355,
         0.00016412574606237561,
         7.63507111009912e-05,
         9.5914326722913119e-05,
         0.0003014002412960018,
         0.00011034815755189404,
         8.6723862652205369e-05,
         1.1196938948711418e-05,
         0.0005613971428026505,
         0.00016991720579861869,
         0.0003785580125044779,
         5.7684103908323229e-05,
         0.00063362121619987258,
         0.00035163677117827213,
         0.00034061225815204196,
         4.5854892363947105e-05,
         0.00057086568999684584,
         0.00088283251852557692,
         0.00060818037114626557,
         0.00018562319047150705,
         0.00062213711154375983,
         0.00083021642413931215,
         0.00039736160657678017,
         0.00041619965357827789,
         0.00020864757965079555,
         0.00061213307781812732,
         5.8454562772607398e-05,
         0.00036376046734827041,
         0.0014128951894334953,
         0.00094597007152260747,
         0.00059436908135331447,
         0.00056957464246011255
      ],
      [
         0.00016215452964218275,
         0.00024124600989933192,
         0.00046995425626853934,
         0.00013595728713046998,
         7.3824593093619155e-05,
         0.00082163502368520975,
         0.00072942048589943152,
         0.00083197420489505619,
         0.00045884716503617892,
         0.00057420994073139253,
         0.00042649299535058114,
         0.00032280963479699537,
         0.00019869097421668989,
         2.2413460873472907e-05,
         2.6041648515455408e-05,
         1.0518537857822408e-05,
         -5.8477080202293746e-06,
         0.00052262669200086502,
         0.00084073915109976493,
         0.00038693690332027399,
         0.00027344651956438695,
         0.00038097244326395227,
         0.00013203247944934893,
         0.00019508417739305591,
         0.0001760733680661511,
         0.00024942464346551431,
         0.00087804141625655655,
         0.00034773508441058459,
         0.00029370099938623494,
         0.0011243220359845778,
         0.00075189065322211058,
         0.00057138240576123695,
         0.00032776118663405259,
         0.00049971243551650028,
         0.00019698893592742071,
         0.00027616688896737606,
         5.7907671730913595e-05,
         0.00075567693440871668,
         0.00083526263044853379,
         0.0012021917550457839,
         0.0015568135479569708,
         0.0005102356225648502,
         0.00036246541977832399,
         0.00043157986747692837,
         0.00023565863636199148,
         6.7407025329877056e-06,
         5.866206903202274e-06,
         3.0288401738642739e-06,
         6.1912302754931444e-09,
         0.00043160041163264163,
         0.00019558769226947002,
         0.00010243649460771208,
         5.2995151606718814e-05,
         0.0011894429977548386,
         0.0010357135009382485,
         9.9245444952748585e-05,
         0.00024673189038749608,
         2.7523124503954839e-06,
         6.1529377275299231e-05,
         0.0079083796914953038,
         0.0012820714099748931,
         0.00035818929272907944,
         0.00054588907263350829,
         3.0626005798098737e-05,
         3.251061807417335e-05,
         9.2335719474228837e-06,
         1.8191507855564327e-05,
         0.0002586734739273641,
         0.00091625160604195846,
         0.00059990160994212872,
         0.00035350336566569187,
         -0.00022861635045721382,
         0.00038815047789695527,
         0.00016120477085601088,
         0.00012452734520502506,
         -2.8903864984179028e-05,
         0.00048095337268963702,
         0.00019478755178426994,
         0.00021531844930310865,
         -0.00010996675355144283,
         0.00069701308279150186,
         0.0001804754131119711,
         0.0002418628654661385,
         0.00021973512222780151,
         0.00037709181380973284,
         0.00017086516218377132,
         0.00020582175055705799,
         0.00026145767266807206,
         0.00018776520008770579,
         0.0003093537290717104,
         0.00023588243786217111,
         0.00068168739039851456,
         0.00123804169433317,
         0.000369136832468988,
         0.0011321540752149408,
         0.00016921345164103307,
         0.00033021042418392957,
         0.00039161327081005187,
         0.0011469662122223171,
         0.00047320813816335914,
         0.0012361512719194915,
         0.00048507575079452503,
         0.00082339019973645601,
         0.00034436417717728695,
         0.00093755668692358429,
         0.0010181234692089823,
         0.00049130919591645992
      ],
      [
         0.00034709409073536366,
         0.0036536848085847577,
         -0.00059326394027104539,
         0.00084169906504929972,
         0.00059567499081640031,
         0.0041920102122336243,
         0.0024002200257554483,
         0.0035376916877370547,
         0.0020175250959127695,
         0.0037560849540976323,
         0.0020884210637781568,
         -0.00049188389074774513,
         0.0010532760081613242,
         0.0001204628444823811,
         -1.839783858252781e-05,
         8.3768941092608046e-05,
         -6.0385219906546103e-05,
         0.00153557716230584,
         0.0014944564963584386,
         0.0022743059269127817,
         0.001976249365306524,
         0.00015715287986181435,
         0.0016103551539117238,
         0.0010612121744273657,
         0.00049079578052165711,
         -1.529987425969562e-05,
         0.0033658492487796841,
         0.0027146111215930377,
         0.00045159030597479745,
         0.0040609646852086253,
         0.0029400532272831209,
         0.0016006763030263008,
         0.0007265810406312345,
         0.0029707966720876619,
         0.0018180808139375115,
         0.00050377822819421274,
         -0.00033164562025021939,
         0.0015737719005663119,
         0.0032693442768262073,
         0.0066725499819160431,
         0.0074260906159339061,
         0.002031433862424846,
         5.6083080910473157e-05,
         0.0025231886778012587,
         -5.2070327746306909e-05,
         5.7418644441909916e-05,
         2.4056304750840596e-05,
         9.9158239263335139e-06,
         6.528872087540105e-06,
         0.0016062752293747506,
         0.0013674544225501643,
         0.00031912033516932458,
         0.00035359291874956949,
         0.0010357135009382485,
         0.015262807800721739,
         0.00069178133060564142,
         0.0011857253998103666,
         -4.4506541038837095e-05,
         0.00020513425499246195,
         0.026155233753955273,
         0.0082203997676340707,
         0.00052757021629793203,
         0.00081226375650450653,
         1.1704859449261389e-05,
         1.4386745679445521e-05,
         6.1670021021497854e-05,
         6.8508786605772599e-05,
         0.0036053955306444398,
         0.0030074878202006185,
         0.0021093090216481457,
         0.0012226524017322224,
         0.0017783796649744313,
         0.00053817880503367259,
         0.0007193078691765507,
         8.3726965061506976e-05,
         0.0012560319385268599,
         0.00091232194305358521,
         0.00079922020567938933,
         0.00085032412646604343,
         0.0025975484518545038,
         0.0016893251694251423,
         0.00092685791975486613,
         -0.00024451179703033414,
         0.0010974654229067658,
         0.002446476389658332,
         0.00026421495664362242,
         0.0013453191836965987,
         0.0030154269000413911,
         -9.1473063713498788e-06,
         0.002283841057304213,
         0.0010313873815825921,
         -0.001183538937455887,
         0.018746781192498389,
         0.0025638825408925868,
         0.0049062102380007669,
         -0.0043325376339791348,
         0.0090229538760257365,
         0.0004263529249313139,
         0.0030015166021764789,
         0.0013929530985166746,
         0.012740722417947629,
         0.0014982885327152692,
         0.0013534355779786767,
         0.0072065729314190214,
         -0.0039201391441796045,
         0.0071937201957235795,
         0.00091747897303609029
      ],
      [
         0.00010316457997434872,
         0.00035267682701735934,
         0.00047061349064470226,
         0.0011902904591370382,
         0.00017371398674428229,
         0.002063985947543966,
         -7.5465997262593614e-05,
         0.0028285179849536629,
         0.00136169829957217,
         0.0010504850454134927,
         0.00072820041671462768,
         0.00074746566736265038,
         0.0026317810210404425,
         5.2342712175348853e-05,
         1.7801659832418448e-05,
         2.5961129643100286e-05,
         1.818869097112034e-05,
         0.0004502739254533001,
         0.00023552658654648069,
         0.00045511832528663228,
         0.0010925320696580107,
         0.00020326662268446881,
         0.001559165415810089,
         0.00028391313612674887,
         0.00017803061438702878,
         0.00034542351835189057,
         0.00082079535499318971,
         0.00077967393568217718,
         0.0042457149192868214,
         0.0014215693410022537,
         0.00096505819345191321,
         0.00034998449533995223,
         0.00060592025188275968,
         0.00043928035018325908,
         0.0008357565452212154,
         0.00018971657539908142,
         -1.3462554008554199e-05,
         0.0020701531511478997,
         0.002575607317380406,
         0.0017212704678842552,
         0.0024710193480695143,
         0.00029591714823022121,
         0.0009883601716887886,
         0.0021971343502632619,
         0.00065896794838200563,
         -2.7373678854715819e-06,
         8.2528286150370299e-06,
         2.2036947299829326e-06,
         1.6913351303356145e-06,
         0.00048198178824911093,
         0.0002766732679615643,
         0.0002163060383700469,
         0.00045177476211324036,
         9.9245444952748531e-05,
         0.00069178133060564142,
         0.0022067944102399885,
         0.0016801340320949671,
         3.0768994695969459e-05,
         8.8452018986652826e-05,
         0.01049736212734222,
         -0.00015194340004620686,
         0.00027242616226844996,
         0.00035279266412524806,
         -9.9644257507676315e-06,
         9.7874089632731581e-05,
         2.5028090265674324e-05,
         4.6351773834108497e-05,
         0.00098182597040472725,
         0.0022331975485117318,
         0.00038632140540005323,
         0.0014412950894858944,
         -0.00012058196077065123,
         0.001114354458705333,
         0.00018414706896480572,
         0.00027457421201582371,
         0.00073061495970618104,
         0.00079956445283973327,
         0.00036437197184601946,
         0.00041742800708244798,
         0.0011034519619544953,
         0.00070220283478766073,
         0.00029771649653140584,
         0.00020200597037129086,
         0.002820146424264675,
         0.00089872342595668858,
         0.001686725459762618,
         0.0002310768209222281,
         0.0032119323585031766,
         0.0015544891246751318,
         0.0011015776977037314,
         0.00012899635103899286,
         0.00079352740869753971,
         0.0014883201158195534,
         0.0028574754783408365,
         0.0013279385686093016,
         0.0026836871514315901,
         0.0041550754758222829,
         0.0016994470339022488,
         0.0018174377877504698,
         0.001091735023611471,
         0.0021413296475418569,
         0.00016166409095303311,
         0.0020406142620696707,
         0.0072552176939640516,
         0.0031741542851028313,
         0.0019972611894390349,
         0.0028268296540733245
      ],
      [
         0.00010511399449262572,
         0.00052934884300770218,
         0.00029664679139643956,
         0.0011837142163912135,
         5.5763721624158948e-05,
         0.0023018203140828834,
         0.00059115016068356371,
         0.0021940434783450703,
         0.0010475760099505334,
         0.00093851350029643002,
         0.00047538198178726811,
         0.00057361487678750617,
         0.0023957678591260234,
         4.2288319724696492e-05,
         4.2119850001243342e-05,
         1.7618547340031906e-05,
         3.6579322957025792e-06,
         0.00025721091631215545,
         0.00033995067391078617,
         0.00036863992755965661,
         0.00081147006678919094,
         6.4251181245702236e-05,
         0.001558990022840229,
         0.00016141741070167882,
         0.00033355307865203573,
         0.0002321457480378576,
         0.00074396919727578005,
         0.00071516909890621697,
         0.0041441056227112943,
         0.0015767169719723812,
         0.0010945763537562022,
         0.00021291736733279121,
         0.00036754853368569431,
         0.0007719404038989059,
         0.00070950849035444907,
         0.00017605184303785026,
         -5.0912791373574002e-05,
         0.002355961655069985,
         0.0027604840832489951,
         0.0020060325823502531,
         0.0027085160009518391,
         0.00041908099673347143,
         0.00082187826821416687,
         0.0020864267364549458,
         0.00044395493132433318,
         3.6589322177158836e-06,
         1.2051826627514028e-05,
         4.4959272301631304e-06,
         1.1740201167574925e-06,
         0.00076849381200389053,
         0.00021697385835606596,
         0.00013549250937305675,
         0.00043888534988349731,
         0.00024673189038749608,
         0.0011857253998103668,
         0.0016801340320949675,
         0.0022050217570525736,
         1.1742070015243464e-05,
         0.0001142106741667295,
         0.0070882744427779474,
         0.0005405468241165848,
         0.00061447785696609563,
         0.00065671673319912132,
         -1.9781098170332346e-05,
         9.4988604028401941e-05,
         2.3924591432817295e-05,
         5.472735651696455e-05,
         0.0012161257446458818,
         0.0018691869232602713,
         0.00064375320080669349,
         0.0015302671191660187,
         -0.00039611862411923513,
         0.0013408232922620116,
         0.00020048901501016643,
         0.00012537660850922837,
         0.00059989245105502383,
         0.00094461627872786274,
         0.00031457223090468686,
         0.00044964416725817922,
         0.0006693843058532122,
         0.00046432719516422083,
         0.00036003205865421651,
         -6.2056008606859586e-05,
         0.0023297860768592589,
         0.00085880002168206538,
         0.0015384418161338337,
         0.00030703535781669337,
         0.0028326253309682086,
         0.00084516090954391183,
         0.0012681463681517883,
         0.000186550687131449,
         0.00073556850361829618,
         0.0032501782013093722,
         0.0028020343292464648,
         0.0010667284416016824,
         0.00086320036055004973,
         0.0035623475788166903,
         0.0013556199985848153,
         0.0012264773524218566,
         0.00064806275848237221,
         0.0029483538873970503,
         0.00046643121678985495,
         0.0012133866438365287,
         0.0064645663443289184,
         0.0025470226249632408,
         0.0025111632236035054,
         0.0022333777005817262
      ],
      [
         1.8065254714588496e-06,
         7.1013436848754693e-06,
         5.0252893754436182e-05,
         1.475542318023369e-05,
         1.2137054945941905e-05,
         5.6254415327224165e-05,
         -1.8836107788147901e-05,
         0.00013454105221047638,
         7.5734637332569888e-05,
         2.2301429375618054e-05,
         2.4155258001326542e-05,
         3.2635074115968349e-05,
         3.374537353889799e-05,
         1.7623509751395745e-06,
         2.0660729447480323e-06,
         4.9233094457876708e-07,
         2.0474118269111211e-06,
         3.2629981090445181e-05,
         1.399515526682601e-05,
         2.6277685946334502e-05,
         1.5266265316989549e-05,
         1.4258226194600764e-05,
         1.7283519252712426e-05,
         1.4921021288887464e-05,
         9.9642838127756948e-06,
         4.2633474613116078e-05,
         2.49622958088418e-05,
         3.1042413933901863e-05,
         6.8689417150570264e-05,
         5.4624470610992969e-05,
         1.3679334500141906e-05,
         2.5862550671816717e-05,
         4.0096016999465234e-05,
         2.7723023809081807e-05,
         8.5391302778595764e-06,
         1.2792662861166124e-05,
         1.1761489890073182e-05,
         5.8609200468063035e-05,
         5.8147034261930367e-05,
         4.9700823586535418e-05,
         0.00010614093679654074,
         9.8544199803674769e-06,
         2.6480459934304845e-05,
         1.9690627511969093e-05,
         2.238233694506791e-05,
         -4.8683542478636284e-07,
         8.5172456383054732e-08,
         1.5277188744744809e-07,
         8.9968906225047052e-08,
         2.5120519752827203e-05,
         3.0931014609628531e-06,
         1.2391901382428833e-05,
         5.8572034645074696e-06,
         2.7523124503954826e-06,
         -4.4506541038837095e-05,
         3.0768994695969466e-05,
         1.1742070015243464e-05,
         7.1007966737991061e-06,
         2.1155177503548371e-06,
         0.00034037115839719056,
         7.2936507653660565e-07,
         2.7599345407897957e-05,
         2.5805162098145583e-05,
         1.390970670746747e-06,
         4.2313041191101649e-06,
         3.5553125594921292e-07,
         2.2716514540244997e-06,
         4.5322754741312671e-05,
         3.2869891530246973e-05,
         1.6967353820339115e-05,
         1.6737589361456057e-05,
         1.0385662200010653e-05,
         2.254361522845971e-05,
         9.5060304763553787e-06,
         1.5990789040612634e-05,
         4.9551565505722084e-05,
         6.4203375323041352e-06,
         2.1669457701018483e-05,
         4.2212594632643333e-06,
         7.4189416592524451e-05,
         2.9932208530570979e-05,
         2.1062335511676827e-05,
         1.7934647537579033e-05,
         3.8625252375695914e-05,
         4.4329676765391925e-05,
         2.6010421730659468e-05,
         7.7213539352254859e-06,
         3.0472376979476751e-05,
         9.5757809576810617e-05,
         3.971095294218953e-06,
         7.9800534636297922e-06,
         8.5725769541849308e-05,
         -2.6093397988285081e-05,
         2.8075454509026347e-05,
         4.4957560888357261e-05,
         0.00017182408756000477,
         0.00026989049522097166,
         7.9570239907893585e-05,
         0.00010251433859427866,
         6.09073564054118e-05,
         4.8920912860235583e-05,
         -1.6173739790604474e-06,
         0.00011508727214412244,
         4.8753144917495978e-05,
         0.00019536864777626841,
         -1.2964775675207804e-05,
         6.863587969952237e-05
      ],
      [
         1.798776260581443e-05,
         0.00010090721036399734,
         5.6186445037619563e-05,
         7.101561483381534e-05,
         2.5022260919919749e-05,
         9.7774961972367042e-05,
         0.00011461468496871434,
         0.00017488475854499227,
         9.3276498487551021e-05,
         0.00014381284273790271,
         5.4921774194241428e-05,
         2.9870665399472863e-05,
         0.00013351403132434172,
         2.8231014354511475e-06,
         9.1199057769470365e-06,
         -5.0130774961933061e-08,
         4.770505552535096e-08,
         6.7537263384302433e-05,
         8.2299849755884398e-05,
         6.9033394556725129e-05,
         7.9305498605535264e-05,
         1.9818080864218146e-05,
         9.4513929835776078e-05,
         3.8082007363352711e-05,
         2.372160866084516e-05,
         3.7991178518926681e-05,
         0.00014213860736626325,
         6.6306867985982187e-05,
         0.00019542382560098465,
         0.00012311124763713619,
         0.00015274906628114513,
         4.2623226211315591e-05,
         4.7657516440444928e-05,
         0.0001205733193209624,
         6.7854928548873009e-05,
         2.1405385557308688e-05,
         1.36745858553863e-07,
         0.00013785711630154881,
         0.00017891999572920217,
         0.00023253301012967237,
         0.00030535469207500882,
         2.6001793058799164e-05,
         6.584721157502018e-05,
         0.00015356177264742854,
         3.1334105655265117e-05,
         6.6776042400756559e-07,
         1.4501805110963657e-06,
         3.6315561230490835e-07,
         -4.8556893033911042e-08,
         9.6691424336024909e-05,
         2.7378174282343665e-05,
         2.1003573132884514e-05,
         2.2742031965682844e-05,
         6.1529377275299231e-05,
         0.00020513425499246195,
         8.8452018986652826e-05,
         0.00011421067416672953,
         2.1155177503548375e-06,
         3.8933044670492445e-05,
         0.00051268448556594239,
         0.00028929961704320974,
         9.5835786177369034e-05,
         0.00010192914885220355,
         2.5855329629733319e-06,
         3.8645819852448836e-06,
         2.7583803835730561e-06,
         3.4526917157170597e-06,
         8.7216517800560648e-05,
         0.00016968630716153782,
         0.00010868394166897259,
         6.9456650578021028e-05,
         -7.4595555459685653e-05,
         0.00014001617285240483,
         2.0113994202599101e-05,
         1.9486032856799414e-05,
         3.163676769084772e-05,
         8.1632918935646348e-05,
         3.414503174844329e-05,
         4.5051360537725583e-05,
         6.1502366155310534e-05,
         4.0740485877196163e-05,
         5.0066501445134389e-05,
         -1.4424715134462454e-05,
         0.00017317446149462675,
         5.7120934347322564e-05,
         7.3972584977891108e-05,
         3.7652215126619363e-05,
         0.00022082092913620316,
         3.7316516083307098e-05,
         6.8578814962738074e-05,
         4.7537683588068362e-05,
         0.00015660167532831335,
         0.00021609515995428115,
         0.00017201595887372334,
         5.9528618323201969e-05,
         3.6558668542436764e-06,
         0.00027201471085108362,
         7.8766838386122812e-05,
         0.00011905610036503256,
         4.3310910424661201e-05,
         0.00015733805016293875,
         6.5122099345812885e-05,
         5.1373019106234048e-05,
         0.00049914023932687887,
         0.00026575911711402167,
         0.00017294630243193913,
         0.00015819702446783152
      ],
      [
         0.001244034118205886,
         0.0076559368922069068,
         0.00087506113443866897,
         0.0072376812540371769,
         0.0039482464953642486,
         0.021041946744737403,
         -0.0036972058537481155,
         0.084552245291768066,
         0.047411289458045305,
         0.026645507143634006,
         0.02016131879128262,
         0.0074699794671407565,
         0.012863085674494895,
         0.0010018716928364266,
         0.00015732294429406476,
         0.0010085446523564966,
         0.00034271843406225548,
         0.021225772665788123,
         0.0076718094376262286,
         0.021693061926916963,
         0.011286932562285305,
         0.0075279694823848914,
         0.012742792829127124,
         0.005378529771794642,
         0.0044019410420736869,
         0.014291467431038801,
         0.034838822338867974,
         0.027401724905277269,
         0.020015336184390844,
         0.044710031985112204,
         0.013516643174689546,
         0.014100013726322415,
         0.015033613366974922,
         0.01748585464310554,
         0.010362172373836333,
         0.010097149793828166,
         0.0018919688788801483,
         0.017990332555115809,
         0.024044052973969492,
         0.057833223766035648,
         0.091872807065525308,
         0.0066476866928891895,
         0.012095633205731782,
         0.014285372907837313,
         0.0081913919016387438,
         5.0636414295633106e-05,
         0.00016921509631097101,
         0.00011302166471126464,
         7.1656437405559601e-05,
         0.01816309477648374,
         0.0059998707414277716,
         0.0073601163374460293,
         0.0014920044461140508,
         0.0079083796914953056,
         0.026155233753955277,
         0.01049736212734222,
         0.0070882744427779457,
         0.00034037115839719045,
         0.00051268448556594228,
         0.60977787453435184,
         0.022952830700382031,
         0.0034801943672611779,
         0.0010326163332233522,
         0.00034938656604610092,
         0.00080225757536310862,
         0.00043703874464723645,
         0.0014160790052844877,
         0.035424493420722375,
         0.041972300159075625,
         0.015280033534836228,
         0.0090902295145334194,
         0.007245266783558032,
         0.00041929956276144697,
         0.0079046517579469591,
         0.0043916215944376016,
         0.024823626613484855,
         0.010405808448608323,
         0.012430426144697689,
         0.0046892492608768613,
         0.040218092339232417,
         0.036171488300111548,
         0.006826616337219784,
         0.013328240030017488,
         0.013306358507777064,
         0.021984969875315577,
         0.0096731063053993142,
         0.0079266205050986926,
         0.015759703036008186,
         0.025252181841840034,
         0.0074463606263426244,
         0.0031237337113166124,
         -0.0032303287634070405,
         0.047348233572247066,
         0.016915809104450275,
         0.069197570332086206,
         0.035152186263268922,
         0.17326200314479687,
         0.018617925720703459,
         0.062345453327342704,
         0.031068820920429195,
         0.068568368584001421,
         0.003965056854126037,
         0.075985591905402425,
         0.035636264948826352,
         0.015143576606296755,
         0.018685460804885489,
         0.022187542952706751
      ],
      [
         0.00023374485970895109,
         0.0039359003464558059,
         9.7739665342507171e-05,
         0.00018073772943300167,
         0.0013231605665748787,
         0.0019150935907469402,
         0.0032902678301668722,
         0.00037991022609343403,
         0.0017928279102835966,
         0.0051006391414659315,
         0.00090925191531638142,
         0.0005590532812621388,
         -0.00045123814223744878,
         0.00018345836478821142,
         0.00014989018791376706,
         -3.8468470017384678e-05,
         2.2227930668077643e-05,
         0.0039773174592438228,
         0.0027292560853396379,
         0.0033771385125351298,
         0.0014740091009821745,
         0.00095949812886143913,
         0.0018242880301837013,
         0.0016076691455421247,
         0.00087262096451101961,
         0.00031282995823612899,
         0.0011123009271808424,
         0.0015942321688336516,
         -0.00060345546638301698,
         0.0041167918482831736,
         0.0051518344477400916,
         0.0022701585244003144,
         -6.916969249925732e-05,
         0.0037196765430115237,
         0.0029684066367737273,
         0.0010422307710629473,
         0.00048575015987230264,
         0.0020550731040238543,
         0.004352432644000738,
         0.0030599028236144689,
         0.0050480230692590607,
         0.001686527464123636,
         0.00081489317129422752,
         0.0018460413586294513,
         0.00077167463273466086,
         2.8081863294630018e-05,
         1.6832366971532159e-05,
         1.337893337576408e-05,
         -3.9105995119506093e-08,
         0.0035541262749346856,
         0.0010455819154574037,
         0.0003829837722837466,
         4.9812757611131094e-05,
         0.0012820714099748931,
         0.0082203997676340724,
         -0.00015194340004620667,
         0.00054054682411658491,
         7.2936507653660226e-07,
         0.00028929961704320974,
         0.022952830700382038,
         0.017989413976178353,
         0.0025200613501513819,
         0.0030039471547952858,
         3.4850622340679424e-05,
         6.265420283615804e-05,
         2.8436633127705567e-05,
         4.5724859990246074e-05,
         0.0030874933700102106,
         0.0025492386755718707,
         0.0023065278028689016,
         0.00022322254307484426,
         0.0001433174772839448,
         0.0015281129612310358,
         0.00056322453727107829,
         0.00020627795111656782,
         0.00170350700251126,
         0.0010373304517002175,
         0.00025544719681948704,
         0.0012102736079366715,
         0.0052451359551647864,
         0.0034177302807515851,
         0.00023607662880776578,
         -0.00023014733934574626,
         0.00064368275445405969,
         0.0011600756507678294,
         8.1240088226995698e-05,
         0.0013884186884815053,
         0.002104165894187545,
         0.0014287945035098017,
         0.0013375738991662179,
         0.00056389215931586158,
         0.0015017890326159775,
         0.0062822248411682022,
         0.00051099274714143774,
         0.0019209339065217334,
         0.00069243178461048842,
         0.017484752036811102,
         0.00049636650043517478,
         0.00046193929150807958,
         0.0034213763134385033,
         0.0063265531166440108,
         0.00220157608080963,
         0.00047743042172418166,
         0.0063221487504942185,
         0.0025852791592258797,
         0.0049943900885157967,
         0.00098111664855735667
      ],
      [
         8.147395474991835e-05,
         0.00058001083705346381,
         0.00067106097674035897,
         0.00026427691397784851,
         0.0001657774789176141,
         0.0012317431272708958,
         0.0011138448261919542,
         0.0022088165331355983,
         0.0014502495316343613,
         0.00067889613535992489,
         0.00016113725191872411,
         0.00033357826568446831,
         0.00051839315957266728,
         3.106704958571463e-05,
         0.00010939519461243705,
         -2.1628280890893556e-05,
         1.8856211181448895e-05,
         0.00046037403862859928,
         0.00074069137686366172,
         0.0011111218860263411,
         0.00025726475823291563,
         0.00014710624700561365,
         0.00040190340429382477,
         0.00024449909138022171,
         0.00029402939048964909,
         0.00022574709231031908,
         0.00021605337546703879,
         0.0009453640581574569,
         0.00097966500002094831,
         0.0021762446915204298,
         0.001212007653979515,
         0.00038877292933198253,
         0.00040224835887855764,
         0.0015120102088611437,
         0.00039221330668156559,
         0.00024122349676625264,
         9.5847566817575548e-05,
         0.0011638655954147033,
         0.0014231347423719119,
         0.0021514523666175882,
         0.0035979720909370956,
         0.00023745717135406424,
         0.00036130586706482074,
         0.00063087282074365271,
         0.00017574316848309365,
         1.3712813643582817e-06,
         7.0728539697101675e-06,
         5.0103020997992088e-06,
         6.3063323335380048e-07,
         0.0015140488001986749,
         0.00012592686336298866,
         0.00029716386830386796,
         0.00015451388203124438,
         0.00035818929272907944,
         0.00052757021629793203,
         0.00027242616226844996,
         0.00061447785696609563,
         2.7599345407897957e-05,
         9.5835786177369062e-05,
         0.0034801943672611779,
         0.0025200613501513824,
         0.001418330034566683,
         0.0010981826533985801,
         7.4941540717621066e-07,
         5.9436508071537924e-05,
         1.6417369604576818e-05,
         4.9552525207338404e-05,
         0.001600118026840788,
         0.00050128762252731019,
         0.0011540119338586195,
         0.00037869377266706085,
         -0.00043283061261449894,
         0.0012200059617006494,
         0.00028490057175241325,
         0.0001390409572042591,
         0.00098624810807067947,
         0.00056866844522317759,
         0.00041019141476449203,
         0.000298218987185187,
         0.0016598715204461378,
         0.00047142684485305714,
         0.00033173416808195035,
         -0.00016837908716032374,
         0.00059732594694543624,
         0.00080939149993577606,
         0.00035848837289349919,
         0.00036377748886942711,
         0.00077274308972619956,
         0.00064199339870982957,
         0.00042721572822351241,
         0.00012812133881032146,
         0.0019526765765218346,
         0.0028027700937236105,
         0.00061138484547985624,
         0.00060622068423995667,
         0.00046649708594948816,
         0.0076488770472986573,
         0.00038654883418883586,
         0.00086740928373893575,
         0.0008051170545169612,
         0.0027544908513715523,
         0.00056790868679404969,
         0.0012631736833302219,
         0.0017386058278041573,
         0.0030821291431499028,
         0.00090301730315793267,
         0.0005765715394250025
      ],
      [
         9.943789278122501e-05,
         0.00054385373772207555,
         0.00043428914106060171,
         0.00028311932852823757,
         0.00011818252847630486,
         0.0013927910185441981,
         0.0012408555339322479,
         0.00058327802544605456,
         0.00064487587148294608,
         0.0005810722267238519,
         0.00015552257305062774,
         0.00053208588493855143,
         0.00057638577952904093,
         3.7518729763134825e-05,
         8.8506854324159359e-05,
         -1.6145583937132052e-05,
         7.0219329852127308e-06,
         0.00063532362534198363,
         0.0010273551625147247,
         0.00079908144843105692,
         0.00031717569430155922,
         0.00031129778139690702,
         0.0002387335267005943,
         0.00036317645620378909,
         0.00032512481283256871,
         0.00030431944435403891,
         0.00041435511260053901,
         0.0004221645891954897,
         0.0010111436112051088,
         0.0013754686502286039,
         0.0013106085144616777,
         0.00060611324074114385,
         0.00017493857555246609,
         0.0011339680586481759,
         0.00037626956807454599,
         0.00019837074240218217,
         0.00014692876291928488,
         0.0015267054330058492,
         0.0017940211001008905,
         0.0012254432163885537,
         0.0020623673786200262,
         0.0006133636484994087,
         0.00057360131434554273,
         0.00073660105464744925,
         0.00043814757843785876,
         5.3905605418697864e-06,
         7.932036023014322e-06,
         2.2829896405563424e-06,
         -9.7974411914898438e-07,
         0.00088555281403273874,
         4.1647153013946365e-05,
         0.00013852705385285948,
         0.00013594278166898088,
         0.00054588907263350829,
         0.00081226375650450642,
         0.00035279266412524806,
         0.00065671673319912132,
         2.5805162098145583e-05,
         0.00010192914885220355,
         0.0010326163332233513,
         0.0030039471547952863,
         0.0010981826533985801,
         0.0015566920304010028,
         -1.8385036492397877e-06,
         6.6254425388942854e-05,
         1.066991291878222e-05,
         2.0463780469354682e-05,
         0.00057187764084372112,
         0.00052995366796278654,
         0.0010082851896628762,
         0.0005318277388520606,
         -0.00062938270432510881,
         0.0012500069771271361,
         0.00019367706723167428,
         0.00020555266959167422,
         0.00016459349614030008,
         0.00072893574302651325,
         0.00022008584141364532,
         0.0003928682706269321,
         0.00016595493554039819,
         0.00026524150483774874,
         0.00027876520300398389,
         -4.2857785484421389e-05,
         0.00038006504703776134,
         0.00068254248896928126,
         0.00039674115185195239,
         0.00031811191781012916,
         0.00064510677213759627,
         0.00063403578958932288,
         0.00057900644759609177,
         0.00025426501552730968,
         0.0015105411828272004,
         0.0016888654872349684,
         0.00082542410306398926,
         0.00036848338468604177,
         0.00066749841212331972,
         0.0018313658324780892,
         0.00065564143621214279,
         0.00076583384032874013,
         0.00033436987126900469,
         0.0018351527566065613,
         0.00080361436413364036,
         0.00060860957116940222,
         0.0014284835764496674,
         0.0034149686244668784,
         0.0016045171143339583,
         0.00090301109072122893
      ],
      [
         4.1535393099620281e-06,
         -3.5733936570532912e-06,
         4.1201611787450724e-05,
         -7.9067362706114635e-06,
         9.2690279720645472e-06,
         2.7149434056966887e-05,
         3.1128632497860265e-06,
         1.5822053400737163e-05,
         6.4038805282988369e-06,
         1.1358218425423756e-05,
         1.6065318833340818e-05,
         1.459495423943601e-05,
         -2.191934521083317e-05,
         1.0031484025816171e-06,
         -1.7614392503598242e-07,
         -1.1388407928924282e-07,
         6.4047232911717784e-07,
         1.6072057892994507e-05,
         1.8194766779314606e-05,
         5.3017455205985113e-06,
         -3.4168386543355147e-06,
         1.2870568667420735e-05,
         4.0259314484102312e-06,
         7.6905934567604548e-06,
         4.1765846216991943e-06,
         1.2231047478940223e-05,
         1.6289415354993034e-05,
         -2.3217554692082461e-06,
         -2.291243109571439e-05,
         2.5503166464523911e-05,
         1.2024768101267779e-05,
         1.4577081787124182e-05,
         1.2743277276279427e-05,
         2.0132625703527336e-06,
         1.5693866502054466e-06,
         9.4864820022101788e-06,
         7.3781633779268069e-06,
         9.0623913905329075e-06,
         8.6723246359811681e-07,
         -7.1529264943066635e-06,
         -1.0949177993800305e-05,
         9.7144388930472586e-06,
         -2.1738259396260162e-06,
         -1.5874730639360609e-05,
         4.4469362903210762e-06,
         -1.772768555515227e-08,
         -1.220560650964731e-07,
         8.4393277216640567e-08,
         1.876662141968804e-08,
         4.3879178083084845e-06,
         8.2152327063031086e-06,
         2.099099159403017e-06,
         -1.5961329671231831e-06,
         3.0626005798098737e-05,
         1.1704859449261379e-05,
         -9.9644257507676315e-06,
         -1.9781098170332346e-05,
         1.3909706707467472e-06,
         2.5855329629733319e-06,
         0.00034938656604610087,
         3.4850622340679431e-05,
         7.4941540717620981e-07,
         -1.8385036492397877e-06,
         6.589730967314239e-06,
         2.4869288439598137e-06,
         5.2007385404184638e-08,
         2.418073519080705e-07,
         -3.0915944943406799e-06,
         1.5784212523984291e-06,
         -3.004706221182111e-06,
         -4.8332848639546627e-06,
         1.7309587156356131e-05,
         -1.3588008337287472e-05,
         1.4316656493788298e-06,
         5.729412749940814e-06,
         6.4260514177689725e-06,
         -1.1397005743260291e-05,
         8.7466719626011755e-08,
         -6.0235975294040907e-07,
         2.5404629008196941e-05,
         2.949336898967272e-05,
         2.7981017827963722e-06,
         1.3727711457283212e-05,
         -1.4213637681811859e-05,
         -7.9645816531518249e-06,
         -5.5933008704963701e-06,
         3.1108497259089021e-06,
         -2.6709845975788456e-05,
         2.4781726362780814e-05,
         -9.6542575217527942e-06,
         4.5393729012489777e-06,
         4.9840691550937714e-05,
         -7.1144818599850769e-05,
         -2.7227577588781069e-05,
         1.8136758922712677e-06,
         7.3577739700594197e-05,
         4.0817961773818192e-05,
         2.0272644296250834e-05,
         3.113475185245437e-05,
         4.1264794173718084e-05,
         -4.0432895450057204e-05,
         3.836626625929402e-06,
         1.6915695106096529e-05,
         -7.2783068044059818e-05,
         3.0694160363212341e-05,
         -2.6431332641387178e-05,
         -2.2839956049918478e-06
      ],
      [
         4.2878050938416378e-06,
         1.3170020622059191e-05,
         7.9164219897970062e-05,
         5.5892897658870148e-05,
         1.121637839895613e-05,
         0.00032281619412914708,
         3.6762639746974883e-05,
         0.00023000090701357992,
         0.00011371872208350194,
         4.7840353925730563e-05,
         5.1797916795817444e-05,
         0.00011312603802003444,
         0.00012214856996247686,
         5.8373740614312271e-06,
         3.8109284252914199e-06,
         1.0436712183501963e-06,
         1.8962406475612939e-06,
         4.5336991130622609e-05,
         7.2534152975801332e-05,
         3.8278792014630504e-05,
         1.3837212873604425e-05,
         1.6843023915431536e-05,
         8.8074693539804387e-05,
         1.1767906583339655e-05,
         2.9825234562763001e-05,
         4.7159365052119949e-05,
         0.00010268155725315911,
         5.6183377528987571e-05,
         0.00025084731512480467,
         0.00010964360459772728,
         5.2478024501321831e-05,
         1.4591248024901273e-05,
         4.4208393645602091e-05,
         5.0386579919180204e-05,
         1.6848300814843025e-05,
         1.9710966971708565e-05,
         1.3593886325850362e-05,
         0.00032268886123408319,
         0.00036016546358914658,
         0.00014079253422963532,
         0.00023555018513088581,
         5.1699172063663089e-05,
         3.616492974603964e-05,
         7.8254149893030063e-05,
         2.8576726116102211e-05,
         -2.3336196960997907e-07,
         4.8061299833380376e-07,
         2.1126613247232186e-07,
         9.2285791286977574e-08,
         5.482481891133193e-05,
         9.8872200062479324e-06,
         1.9085376487927393e-05,
         2.6700234668645591e-05,
         3.251061807417335e-05,
         1.43867456794455e-05,
         9.7874089632731581e-05,
         9.4988604028401941e-05,
         4.2313041191101649e-06,
         3.8645819852448827e-06,
         0.00080225757536310862,
         6.2654202836158026e-05,
         5.9436508071537931e-05,
         6.6254425388942841e-05,
         2.4869288439598137e-06,
         2.0533251971714227e-05,
         1.4699301431287044e-06,
         3.5273935249778166e-06,
         5.935824026211137e-05,
         0.00010359838626352244,
         5.1225639229133992e-05,
         0.00010732752963201186,
         -1.3085143194604539e-05,
         9.4721500578858871e-05,
         1.8536205164587451e-05,
         2.9855277790163324e-05,
         4.0498949277598318e-05,
         3.6404268095680387e-05,
         2.9408406522342157e-05,
         1.4131167830172624e-05,
         5.5356508787853201e-05,
         5.2544951053798822e-05,
         2.8164075980275772e-05,
         1.9860218481649523e-05,
         7.1575088632911955e-05,
         6.1009863836360019e-05,
         0.00010021093493304064,
         1.792869220969242e-05,
         6.6367156240052468e-05,
         0.00018502327041244052,
         6.658436719723903e-05,
         2.1867756027371802e-05,
         0.00017120773879627122,
         1.4646855683684921e-05,
         0.0001292337547264132,
         9.9686571847268154e-05,
         0.00037266972647684803,
         0.00020931075317086147,
         0.00022565940129326645,
         0.00016187893318670219,
         0.0001249048209263243,
         8.9156285917001214e-05,
         3.5340051480547863e-05,
         0.000159519746821551,
         8.4389427796472124e-05,
         0.00044802168577707927,
         0.00011104271847550015,
         0.00014041994937873765
      ],
      [
         2.926642180602939e-06,
         1.3110043058158809e-05,
         1.8873005469635696e-06,
         4.0602202409119888e-06,
         9.3280855431615345e-06,
         3.8917009560412521e-05,
         9.943674168649574e-06,
         0.0001627554632424119,
         8.0080789477458551e-05,
         2.6737925598619169e-05,
         1.660483056158779e-05,
         1.8657377627604968e-06,
         1.9143308988632118e-05,
         7.3289677922251012e-07,
         1.5262293656725979e-06,
         1.4827990804182037e-06,
         9.2370744844649315e-08,
         1.4304469390508025e-05,
         8.868653742765697e-06,
         3.2344788286547143e-05,
         1.2307163444183453e-05,
         2.071904834068677e-06,
         1.1338930048830338e-05,
         2.7100827279855409e-06,
         1.1019389203272144e-05,
         1.7354258478804712e-05,
         5.6538291130252833e-05,
         5.2495468000852866e-05,
         3.0897404132412267e-05,
         7.8894803231861389e-05,
         1.7991868182212324e-05,
         1.9898656253025675e-05,
         3.8082091365060163e-05,
         4.2849356055883185e-05,
         5.971853556796715e-06,
         8.9680980264624825e-06,
         -2.1806024657013876e-06,
         3.2544443398158629e-05,
         3.2632936105323582e-05,
         0.00012874154514681379,
         0.00016127057539700208,
         5.9243515245962717e-06,
         8.3558250888344512e-06,
         2.4092427074780409e-05,
         -1.0193128733962557e-06,
         1.2771197917366936e-07,
         3.7761678706637224e-07,
         1.8892051986097032e-07,
         4.9448855519424954e-08,
         2.8448645321287871e-05,
         6.3540205887430167e-06,
         1.1828870603645103e-05,
         4.9472032771870272e-06,
         9.2335719474228854e-06,
         6.1670021021497854e-05,
         2.5028090265674324e-05,
         2.3924591432817295e-05,
         3.5553125594921308e-07,
         2.758380383573057e-06,
         0.0004370387446472365,
         2.8436633127705567e-05,
         1.6417369604576818e-05,
         1.0669912918782222e-05,
         5.2007385404184598e-08,
         1.469930143128704e-06,
         5.1881028973655025e-06,
         4.1304970951250854e-06,
         6.0744270739240278e-05,
         3.2077103738889791e-05,
         3.3193045988854996e-05,
         1.7718324007369331e-05,
         -3.3067344707149178e-06,
         1.4507389688619842e-05,
         1.1537913798060164e-05,
         7.9503009121323259e-06,
         3.7406004357312709e-05,
         1.1534704954346742e-05,
         2.3350611707984415e-05,
         7.8766046378042856e-06,
         3.914791839507943e-05,
         1.0649411989428825e-05,
         2.0509994996655976e-05,
         7.7214618773609167e-06,
         1.4280159031683906e-05,
         4.0370091247596591e-05,
         1.220071557116776e-05,
         1.1261755209651271e-05,
         2.168752702897805e-05,
         1.2581228664257436e-05,
         1.435381299663987e-05,
         1.1413175919912576e-05,
         8.1369139891597028e-06,
         0.0001412125898489996,
         3.2173001532501954e-05,
         7.4122521161816535e-05,
         -1.4151109438539752e-05,
         0.00024695395212601681,
         1.3144028535182487e-05,
         9.2764350203189156e-05,
         2.5247667244443746e-05,
         0.00014163347272376077,
         1.4853443263433389e-05,
         8.494796852640129e-05,
         4.3887276429552427e-05,
         1.0764626661539747e-05,
         3.2744360635043777e-05,
         1.8883138201881578e-05
      ],
      [
         2.9718241257070474e-06,
         1.638379320709994e-05,
         2.2328199387275984e-05,
         3.5741503080434321e-05,
         5.9987520646387135e-06,
         8.0129075863797386e-05,
         -1.5298766135728628e-05,
         0.00046713869601696918,
         0.00022573398280051912,
         6.9335406143446375e-05,
         6.1031528649327892e-05,
         1.8583948661319626e-05,
         7.0196512343654606e-05,
         2.1886670624855223e-06,
         3.9998200451365383e-06,
         3.3960222175360835e-06,
         1.8147314234746363e-06,
         3.7110021649881149e-05,
         1.2496449958885173e-05,
         8.7532185553854591e-05,
         3.8755582339037049e-05,
         2.2070771899626957e-05,
         3.2920754843447686e-05,
         2.2033338348756867e-05,
         3.2085333405157813e-05,
         3.2517946706000215e-05,
         0.00010251622443518739,
         0.00014888005187050583,
         0.00010436166175735804,
         0.00024425400344413832,
         3.6689119665300063e-05,
         5.3124762817231393e-05,
         9.1942268003879717e-05,
         0.00010339598378284574,
         2.8250546555259776e-05,
         3.2266492576672741e-05,
         4.6930440474106255e-06,
         8.2740196908471974e-05,
         7.4275632776874697e-05,
         0.00031872973073938932,
         0.00046920070072728828,
         1.3428240537526741e-05,
         4.3715285987643924e-05,
         6.286859926630434e-05,
         1.9294089471317157e-05,
         -3.4526074924441996e-07,
         4.6633536562314356e-07,
         4.9975169647927122e-07,
         2.7337324628494695e-07,
         9.2572656043785479e-05,
         1.5080598215868492e-05,
         3.5678914292643981e-05,
         1.068399494243966e-05,
         1.8191507855564327e-05,
         6.8508786605772599e-05,
         4.6351773834108497e-05,
         5.4727356516964557e-05,
         2.2716514540244997e-06,
         3.4526917157170601e-06,
         0.0014160790052844872,
         4.572485999024606e-05,
         4.9552525207338404e-05,
         2.0463780469354686e-05,
         2.4180735190807061e-07,
         3.5273935249778158e-06,
         4.1304970951250854e-06,
         1.1782507804568282e-05,
         0.00019386591654261669,
         8.9755171162845938e-05,
         8.287359984211671e-05,
         4.0138931060332714e-05,
         7.5161027337456113e-06,
         2.8791798182903381e-05,
         3.834881635084879e-05,
         2.4698216578295259e-05,
         0.00014115943233892182,
         2.7654575131235144e-05,
         7.3766227713258363e-05,
         1.3640726845473889e-05,
         0.0001837895937565775,
         5.7492158418647528e-05,
         5.4710116801440776e-05,
         2.1490424090155672e-05,
         6.782761009076377e-05,
         0.00011435407022598536,
         4.2607828534098013e-05,
         3.8780713105118986e-05,
         7.3886869931030427e-05,
         7.4062649561241448e-05,
         2.7206921199492244e-05,
         2.7686625428391123e-05,
         4.134210785802336e-05,
         0.00030156826509946153,
         8.4652320659127427e-05,
         0.00024392695603586375,
         5.8043185172978045e-05,
         0.00093090192273354022,
         5.4920470502506865e-05,
         0.00028514136157205066,
         0.00010630321078241403,
         0.00036909095630121642,
         2.0956316295060192e-05,
         0.00034046641326302568,
         0.00015807250391508269,
         9.8250891295761225e-05,
         5.1679850328056195e-05,
         0.00010250292085040945
      ],
      [
         0.00010429357632822816,
         0.0012693631457467705,
         -0.00011587535445609686,
         0.00079752535344816775,
         0.00039103134614159126,
         0.002625689348248173,
         0.00033941198566006108,
         0.0099833519309640191,
         0.0058459146596279484,
         0.0018179737701943322,
         0.00092722698635177301,
         -1.8712287167390039e-05,
         0.0016187939641816355,
         6.6642054041970473e-05,
         0.00010230560163846115,
         7.123560727834376e-05,
         2.7621882005825775e-05,
         0.00038577815279699503,
         0.00029613804035423128,
         0.0031838110729583481,
         0.0010336029426770061,
         0.0003741363917850326,
         0.0014338631862058941,
         0.00055463187842571572,
         0.00060609572247814964,
         0.00041680296874653652,
         0.00083429228818485493,
         0.0040861341835166107,
         0.0022126988405738548,
         0.0077407931903848487,
         0.0012526972311271893,
         0.0010182422820682879,
         0.0019734245245988488,
         0.0032236817049204943,
         0.0010260440973039599,
         0.00081343921707553973,
         1.9694549328658311e-05,
         0.0015581919422357625,
         0.0017328500323363744,
         0.0077244849801097097,
         0.011382429931551219,
         0.00085621873452521686,
         0.0007493563632985905,
         0.0018330899556440127,
         0.00039274127514855726,
         2.0762328693533837e-06,
         1.134743420294552e-05,
         1.6699145321335762e-05,
         1.0360734405429439e-05,
         0.003119367610442533,
         0.00047757854557158789,
         0.00097129048301140505,
         0.00028287464708150016,
         0.00025867347392736405,
         0.0036053955306444398,
         0.00098182597040472703,
         0.0012161257446458823,
         4.5322754741312685e-05,
         8.7216517800560634e-05,
         0.035424493420722375,
         0.0030874933700102102,
         0.0016001180268407885,
         0.00057187764084372112,
         -3.0915944943406812e-06,
         5.9358240262111377e-05,
         6.0744270739240285e-05,
         0.00019386591654261667,
         0.0067963061588261608,
         0.0018271238086521515,
         0.0020079698185029109,
         0.0010532408666480014,
         0.00064990690274382458,
         0.00065421841630211597,
         0.0010850632791127458,
         0.00029520783577384268,
         0.0045383201742527357,
         0.00085279430896932705,
         0.0016635521617946009,
         0.00047042689845431856,
         0.0061640747530099073,
         0.0017531296538644424,
         0.0010989246794799639,
         0.00014323852805367225,
         0.0015548902983433621,
         0.0036401778487188175,
         0.00095368146472926902,
         0.001152521505256287,
         0.0021820200974444828,
         0.0014004435811560852,
         0.0010818261643476598,
         0.00018769405749819462,
         -0.00030833706662640719,
         0.013795239959837849,
         0.0021473967681966966,
         0.0059698955663733044,
         -0.0012873477047010329,
         0.029768715356188708,
         0.0009065326376999299,
         0.0050904242867348725,
         0.0029637078022116334,
         0.013834109546313717,
         0.00057238665678686733,
         0.0074725040549799664,
         0.0053164503218107052,
         0.00023060159166834939,
         0.0026285477982755253,
         0.0015053354530613612
      ],
      [
         0.00020439689164718491,
         0.0013940094618451998,
         0.00061323503735508306,
         0.0015476566597097743,
         0.0003949020102325316,
         0.0021139075310028948,
         0.0002684688028390523,
         0.0060496699372711805,
         0.0031133543023755365,
         0.0038703198335663653,
         0.0025051357845496734,
         0.00078684944663402962,
         0.0029270366387523922,
         9.5077279331249467e-05,
         4.2136937933587383e-05,
         7.0904818171898745e-05,
         2.86894605570954e-05,
         0.002623566320048106,
         0.00052323691425552583,
         0.0014235210635368258,
         0.0019249957099600496,
         0.00024238405051415498,
         0.0024958833989432807,
         0.00047048546992391405,
         0.00026532404747629096,
         0.0013054629174105111,
         0.0037111712700004765,
         0.0016621982163581061,
         0.004587772070306334,
         0.0018208016970626577,
         0.0025119113642281289,
         0.00095051613274271015,
         0.0010342186205136866,
         0.0012891907470927507,
         0.0018533238169386782,
         0.00077942941270974148,
         4.2266248179045245e-05,
         0.0022012718708629237,
         0.0035655588046966378,
         0.0044093014526462079,
         0.0071097856822290818,
         0.00056493913369331584,
         0.001581470101159847,
         0.0030171637136520782,
         0.00097685659017196329,
         7.3339690766264965e-06,
         2.3861794260607219e-05,
         7.8869805957222337e-06,
         3.6811077700371032e-06,
         0.0013969534615371907,
         0.00090513729778590507,
         0.00049949337032165837,
         0.00042855027222646862,
         0.00091625160604195846,
         0.0030074878202006185,
         0.0022331975485117318,
         0.0018691869232602711,
         3.2869891530246973e-05,
         0.00016968630716153785,
         0.041972300159075632,
         0.0025492386755718724,
         0.00050128762252731019,
         0.00052995366796278654,
         1.5784212523984286e-06,
         0.00010359838626352244,
         3.2077103738889791e-05,
         8.9755171162845924e-05,
         0.0018271238086521513,
         0.0064958867028762773,
         0.0014655178183863096,
         0.0014162901351892261,
         5.7560656720790187e-05,
         0.0013022493437337718,
         0.00049616978333245996,
         0.00036350050117570077,
         0.0011314888634589065,
         0.001759022528048853,
         0.00082260177377728178,
         0.00081580667601982169,
         0.0026388981326244585,
         0.003356286653767724,
         0.00044510489632774536,
         0.00097438696323873134,
         0.0039835620172050208,
         0.0013875763301817426,
         0.0019005032661710206,
         0.00051157582427851687,
         0.0046833942022893437,
         0.0025480475278784271,
         0.0014082331578915638,
         0.00036104870839809072,
         0.001113394473580586,
         0.002140055009693464,
         0.0034178644265449973,
         0.0048001396975872529,
         0.0044139925992475893,
         0.0084600095264615628,
         0.0020682790876810297,
         0.0044109532414453633,
         0.0022270470925838714,
         0.0032896045560294827,
         0.00041028118175902588,
         0.0048790292475993481,
         0.010927668438424755,
         0.0037984539195710376,
         0.0029481124191975453,
         0.0038365807220688514
      ],
      [
         0.00013395841175552913,
         0.00067234845773530357,
         0.00038227280182264822,
         0.0003615946413820187,
         7.5553567883561681e-05,
         0.0014684356847776455,
         0.001033263367746913,
         0.0045360214462852244,
         0.0025203960305954956,
         0.0011739403703648393,
         0.00069194030954437922,
         0.00036480377180983108,
         0.00073848453552403199,
         3.6108303285614125e-05,
         0.00010476805193012025,
         2.1516335136130926e-05,
         9.0349584457310689e-06,
         0.0008944575686507146,
         0.00075177456501229636,
         0.0014801548485659788,
         0.00052241768778039574,
         0.00013891038323535467,
         0.00018584778878712258,
         0.00022330241248662758,
         0.00029010772686719518,
         0.00059630031849097038,
         0.0017358892339204605,
         0.0017948448564763949,
         0.0010377322999629212,
         0.0028026598492612419,
         0.0012906826889143991,
         0.00084889765798430153,
         0.00091728528863872316,
         0.0018332857213967763,
         0.00042522777521727538,
         0.0004011331576551716,
         2.2486459653844278e-05,
         0.0012973062184546097,
         0.0016157312253327941,
         0.0042066083764971413,
         0.0064784431530820925,
         0.00039370904941619098,
         0.00053053057182469142,
         0.00081328893997376181,
         0.00024995171148855253,
         7.0276014463053128e-06,
         1.333995832258872e-05,
         6.3891601529363806e-06,
         1.8652051118448283e-06,
         0.0014946935021000476,
         0.00024534195725488169,
         0.00047437758064242097,
         0.00013264686832815644,
         0.00059990160994212883,
         0.0021093090216481457,
         0.00038632140540005323,
         0.00064375320080669349,
         1.6967353820339115e-05,
         0.00010868394166897259,
         0.015280033534836231,
         0.0023065278028689016,
         0.0011540119338586195,
         0.0010082851896628759,
         -3.0047062211821127e-06,
         5.1225639229133986e-05,
         3.3193045988854989e-05,
         8.2873599842116723e-05,
         0.0020079698185029109,
         0.0014655178183863096,
         0.0018894465542433764,
         0.00053794786376479557,
         -0.0004017836395457426,
         0.001153683280888676,
         0.00046942397166537843,
         0.00027736868855032559,
         0.0011428300671265884,
         0.00082886684427489158,
         0.0009225625790731264,
         0.00035685334999182932,
         0.0015115393745374021,
         0.00079390582576493703,
         0.00061152297525602338,
         8.9076379234657565e-05,
         0.00069714500940994345,
         0.0013841576542034375,
         0.00030734827988292731,
         0.0005425933083340862,
         0.00095185820063585578,
         0.00070184094989701046,
         0.00049898915807161854,
         0.00037704898230472514,
         0.0011707522947819219,
         0.0049418333175313143,
         0.0008091022513726882,
         0.0028538907587988592,
         -4.4668724344339012e-05,
         0.0087720995184079852,
         0.0003350891955968265,
         0.0030029961655839454,
         0.00087118882342898034,
         0.0047647897643350017,
         0.00056339221405376182,
         0.0032844371705513572,
         0.0019766532080089682,
         0.0025233056239382322,
         0.0014484878455791831,
         0.00093214604264728503
      ],
      [
         0.00010264668171674022,
         0.00023663633533195624,
         0.00038146503798226208,
         0.00091610611889171979,
         -3.7719544704200672e-06,
         0.0028926239090499594,
         0.00051066617711339362,
         0.0023904422688490936,
         0.0010870200321291153,
         0.00052903387470830789,
         0.00045211732645353113,
         0.0010245583706376914,
         0.0021640322959252654,
         5.4234555899114924e-05,
         1.7415416542798489e-05,
         2.3964450430728347e-05,
         1.7174776741213523e-06,
         0.00012556574397398578,
         0.00050739938072099017,
         0.00043488134157997689,
         0.00041130488245068601,
         0.00018065936239069274,
         0.0010466036258965467,
         8.1374581562308561e-05,
         0.00020948765503301406,
         0.00030135781984089394,
         0.00089749095521840766,
         0.00084113213834029405,
         0.0035390248826776081,
         0.0015616949576740138,
         0.00071790275799920819,
         0.00010476255770729308,
         0.00042482015248540469,
         0.00051836542909203861,
         0.00036234173522062778,
         0.00018293415724402107,
         8.4214629114416409e-06,
         0.0029358560289400905,
         0.0031732588602858824,
         0.0020645250810785881,
         0.0025894679757072383,
         0.00045128967575988491,
         0.00059210954767122104,
         0.0016145972466806019,
         0.00036724575237244406,
         4.2673349117260621e-06,
         7.6549641081932652e-06,
         2.8132850992654352e-06,
         1.6223319829312529e-06,
         0.00052460703290729122,
         0.00016119624814107318,
         0.00017682935696575756,
         0.00037472340441326512,
         0.00035350336566569187,
         0.0012226524017322224,
         0.0014412950894858948,
         0.0015302671191660187,
         1.6737589361456054e-05,
         6.9456650578021028e-05,
         0.0090902295145334194,
         0.00022322254307484426,
         0.00037869377266706085,
         0.0005318277388520605,
         -4.833284863954661e-06,
         0.00010732752963201186,
         1.7718324007369331e-05,
         4.0138931060332701e-05,
         0.0010532408666480014,
         0.0014162901351892259,
         0.00053794786376479557,
         0.0018796493200590543,
         -0.00017853346196408123,
         0.00093121461245875275,
         0.00020813737543370184,
         0.00018467821757187189,
         0.00051783676678032883,
         0.00065393909602570386,
         0.00029921868558249748,
         0.00027497595343807307,
         0.00037189420390963993,
         0.00042724389884913044,
         0.0003126444042801785,
         -2.5833675079637815e-05,
         0.0013931686667379751,
         0.0008174374309905016,
         0.0013497324510847156,
         0.00032071620313257822,
         0.0016792250777304043,
         0.0010558071869469611,
         0.0011070596567343909,
         0.00021149679388699212,
         0.00052969360398835317,
         0.0027582229036919046,
         0.0020942458997449129,
         0.0010905154895142122,
         0.0011587218651424372,
         0.0023468782752530527,
         0.0015009587709565535,
         0.0010818009279928826,
         0.00064892140011488741,
         0.0027522024967074604,
         0.00027777933727077584,
         0.0014804697399713855,
         0.0035503302445146654,
         0.0022607328806474761,
         0.0023744363983018218,
         0.0015816023097278444
      ],
      [
         -9.621476710577747e-05,
         0.00047822460106888631,
         0.00043347193899153947,
         -0.00012396313209550499,
         0.00024542696520707158,
         0.00056488449164836382,
         -0.00068939651381704642,
         0.0008608617450629498,
         0.00037196801132785519,
         0.00044253621551852479,
         0.0015162819712786794,
         -0.00033619447886256538,
         -0.00039868197763827899,
         2.2337648191336807e-05,
         -8.7721502825739483e-05,
         1.5051018459591217e-05,
         1.7798783579504045e-05,
         0.00047111347486605181,
         -0.00049936189436144897,
         0.00015105979385532327,
         0.00020799339321905968,
         0.00026559703569953698,
         0.000181463299084862,
         0.00020197203269999362,
         -2.2988225734903206e-05,
         0.00013512099559552767,
         0.00018431738469865035,
         0.00017228143601592198,
         -0.00033420243515210995,
         0.00024191626429939363,
         -0.00049371310160207073,
         0.00038236418492598663,
         0.00019249118582445601,
         4.7829792532553845e-05,
         0.00028991696448608288,
         0.00013944232775863445,
         0.00015416239066671573,
         -0.0007096313533489476,
         -0.00014003659313986482,
         3.7715618307496614e-05,
         9.5513009849898869e-05,
         0.00050493940545747915,
         -0.00026283102116653482,
         -0.0001138931037003912,
         8.3429927248525104e-05,
         3.7410990358842292e-06,
         -6.2804662106305325e-06,
         7.2284648639530758e-07,
         3.8610918561767227e-06,
         -0.00013070896600667805,
         0.0004014329133054564,
         -4.2346036458612182e-05,
         0.00010930858122282538,
         -0.00022861635045721382,
         0.0017783796649744313,
         -0.00012058196077065125,
         -0.00039611862411923529,
         1.0385662200010648e-05,
         -7.4595555459685653e-05,
         0.0072452667835580303,
         0.00014331747728394415,
         -0.00043283061261449872,
         -0.00062938270432510881,
         1.7309587156356128e-05,
         -1.3085143194604546e-05,
         -3.3067344707149186e-06,
         7.5161027337456079e-06,
         0.00064990690274382458,
         5.7560656720790241e-05,
         -0.00040178363954574255,
         -0.00017853346196408125,
         0.0026073643929570953,
         -0.00083862101230484367,
         1.6406712441729863e-05,
         5.6780758500573733e-05,
         0.00068146282004567056,
         -0.00072220327777359821,
         7.9570442138778523e-05,
         -7.0366418440558824e-05,
         0.0018933236659707513,
         0.00065076870121788402,
         2.7436125318594108e-05,
         0.00030115849344610173,
         -0.00018255322721458066,
         0.00016839357990124529,
         -0.00011427497553740377,
         7.8949759228964859e-05,
         -0.00031572909947186656,
         0.00098925902597393279,
         0.00035345474602835759,
         2.4142163989686881e-06,
         0.00012737586110649808,
         0.003777095947476486,
         -0.00047656278574907251,
         0.00062484543191182701,
         0.00200063587652855,
         0.0028991312685571671,
         0.00026363062914847252,
         0.0014723817811252598,
         0.00090678603301310335,
         0.0017896606320011448,
         -0.00043975846402257845,
         0.0010601302970615174,
         -0.00045777267562203624,
         -0.00072935338351615164,
         0.00027131633619623574,
         0.00011450474875272346
      ],
      [
         0.00012798901109833407,
         0.00047959058584128836,
         0.0010998652583832859,
         0.0008224692011651537,
         -9.5469607650867744e-06,
         0.0021427012563128961,
         0.0013173180475648137,
         0.0015681586200738641,
         0.00091256166977222585,
         0.00062912462120959158,
         0.00020442322302265402,
         0.000711025275114808,
         0.0016951607853067179,
         4.0397815076987112e-05,
         0.00011996725858892593,
         -2.1316453421317962e-05,
         1.4627299293301933e-05,
         0.00063352842475687514,
         0.0010364120862059328,
         0.00060424479546955132,
         0.0005879938459336624,
         0.00011127771083262354,
         0.00069651404767060061,
         0.0001419201244080668,
         0.00023815149564139422,
         0.00047191480620596032,
         0.00044851484842259814,
         0.00052352007568628165,
         0.0027921402423102953,
         0.0012590860976153305,
         0.0017290898978458147,
         0.00032224919515380434,
         0.00028400172389109548,
         0.0011915370126150933,
         0.00042107773152048617,
         0.00011537798428855808,
         -5.2392765443037617e-06,
         0.0018174891706099023,
         0.0024087560618245899,
         0.0016683005213331797,
         0.0030043666499242651,
         0.00025298200195513588,
         0.00078116676637984448,
         0.0014386638795391377,
         0.00034159040578419836,
         3.9767979116020028e-06,
         1.2128850072905159e-05,
         2.3783633775814763e-06,
         -6.4375972909256494e-07,
         0.0010530144867095684,
         0.00017362535950400949,
         0.00019838229135070405,
         0.00034144625255000264,
         0.00038815047789695527,
         0.0005381788050336727,
         0.0011143544587053327,
         0.0013408232922620116,
         2.254361522845971e-05,
         0.00014001617285240483,
         0.00041929956276144783,
         0.0015281129612310354,
         0.0012200059617006496,
         0.0012500069771271363,
         -1.3588008337287476e-05,
         9.4721500578858885e-05,
         1.4507389688619842e-05,
         2.8791798182903374e-05,
         0.00065421841630211597,
         0.001302249343733772,
         0.0011536832808886762,
         0.00093121461245875275,
         -0.00083862101230484346,
         0.0022556099279340239,
         0.00021467054637864432,
         0.00016582911213132093,
         0.00024210384448047236,
         0.0011231702166024215,
         0.00031447320314029756,
         0.00037800986249089425,
         0.00040931735938046622,
         0.00021484720035143347,
         0.0002469042456773071,
         -0.0002433685933963309,
         0.0017595023875966319,
         0.00069785913796053232,
         0.00098191384900663307,
         0.00020772883627621664,
         0.0020869265657066484,
         0.0011240707138652709,
         0.00083088210953210573,
         0.00012759486719114067,
         0.0026882995705746209,
         0.0018326350065224664,
         0.0018744181327138953,
         0.00028710683082134409,
         0.0020048079210353599,
         0.0021555856842717424,
         0.0012487009150509065,
         0.00062239699591194676,
         0.00036906325665527726,
         0.0014994876447880622,
         0.00055377400225436026,
         0.00078974624049732976,
         0.0044184238333589212,
         0.0055726839879831824,
         0.0017177747605754657,
         0.0016845608584959224
      ],
      [
         4.6820952612675634e-05,
         0.00014550837574441386,
         0.00011352766018003375,
         0.00022419993209501382,
         4.7800341548028978e-05,
         0.00057910968428732511,
         0.00011473531068860643,
         0.0020188343637934933,
         0.0011953573458483282,
         0.00036326757579047895,
         0.00024784340716786939,
         6.8589400834943826e-05,
         0.00034479473143414664,
         1.4847195272202393e-05,
         2.3616119298347313e-05,
         1.7977583625626662e-05,
         4.6946282148765148e-06,
         0.00031178734250381589,
         0.00034976945004727255,
         0.00062273984290922601,
         0.00033541165469278629,
         0.00023042929123729165,
         0.00017169270999562976,
         0.00023677277970046722,
         0.0001432105449452808,
         0.00022747426055491903,
         0.00040202075038059832,
         0.0007645152881900788,
         0.00043233487731522523,
         0.0014746853110517346,
         0.00033723044026923003,
         0.00029757564140114895,
         0.00047876007500440026,
         0.00057348277523077145,
         0.00013945387041364941,
         0.00017544944241806783,
         6.7749688738781025e-06,
         0.00041354662376169425,
         0.00036407439027742982,
         0.0015295840694983089,
         0.0024306457391744035,
         0.00029635160679312907,
         0.00034875157249597349,
         0.0003837062818645342,
         0.00013538555044942713,
         1.2165921223896611e-06,
         3.2463287110325182e-06,
         3.1365488584094845e-06,
         1.7541670785376117e-06,
         0.0005142986201954583,
         7.5702546778953306e-05,
         0.00019643458708199071,
         4.6113552609801787e-05,
         0.00016120477085601088,
         0.00071930786917655059,
         0.00018414706896480569,
         0.00020048901501016638,
         9.5060304763553787e-06,
         2.0113994202599101e-05,
         0.0079046517579469573,
         0.0005632245372710784,
         0.00028490057175241325,
         0.00019367706723167428,
         1.4316656493788304e-06,
         1.8536205164587451e-05,
         1.1537913798060166e-05,
         3.834881635084879e-05,
         0.001085063279112746,
         0.00049616978333246007,
         0.00046942397166537843,
         0.00020813737543370184,
         1.6406712441729894e-05,
         0.00021467054637864424,
         0.0003776086684535869,
         0.0001121875037623438,
         0.00069556102058751219,
         0.00028663538663126307,
         0.00036922042455094813,
         6.7608998029053397e-05,
         0.00083283432306520151,
         0.00036888118923071789,
         0.0001755144789403572,
         8.0504589096090038e-05,
         0.00038354767877891137,
         0.00068124814412574483,
         0.00020487167058140212,
         0.00023973504381136825,
         0.00045981962411447579,
         0.00024173186209368091,
         0.00020988512508694055,
         7.0441382152763656e-05,
         0.0001536085415621715,
         0.0021647339612942511,
         0.00034147358436811815,
         0.0016322695635438795,
         -5.917391523289301e-05,
         0.0045524624872006533,
         0.00036985487768659883,
         0.001023334213498392,
         0.00049474593286703307,
         0.0023000190942289878,
         0.00018694945645908657,
         0.0018381627839209804,
         0.0009966165776510794,
         0.00039494787600841656,
         0.00064383301882808494,
         0.00038199239579039649
      ],
      [
         7.1787000182359049e-06,
         -4.4827342104691875e-05,
         0.00031515046453104443,
         0.00017474804024171452,
         9.5844218915506598e-05,
         0.00045334653697007374,
         -0.00012385267109231549,
         0.0015904247172035836,
         0.00076365218631743834,
         0.0003592924895307227,
         0.00046631923386093374,
         0.00028971158181444981,
         0.0002736044162136627,
         1.9048418752828695e-05,
         1.1124066269632638e-05,
         1.6865021218096319e-05,
         1.2579613099410526e-05,
         0.00031344198544664673,
         0.00025540660797098493,
         0.00035708546901527268,
         0.0002710225710067517,
         0.00023599009523009941,
         0.00014065585804696212,
         0.00019761948588993734,
         0.00014054595691882039,
         0.00026294703270032067,
         0.00068846005664747448,
         0.00040503998944644182,
         0.00064324842729548395,
         0.00082382482389864648,
         0.00030791991902429441,
         0.00053713786239825809,
         0.00051226015808141954,
         0.00030784988944612272,
         0.00023538541917778239,
         0.00018009165919257355,
         0.00013075200437864907,
         0.00070037224097828572,
         0.00062120114478934896,
         0.00086432125576191754,
         0.0012462302734535368,
         0.00032128594199430497,
         0.00043948523806985933,
         0.00040959525730319802,
         0.00037653329454093111,
         -3.4868347274357088e-06,
         1.2285935169987172e-06,
         9.0976659584427354e-07,
         7.5342956578468354e-07,
         0.00014982123237724485,
         5.1376947989028007e-05,
         0.0001194559457940125,
         6.1828273368722046e-05,
         0.00012452734520502506,
         8.3726965061506976e-05,
         0.00027457421201582371,
         0.00012537660850922832,
         1.599078904061263e-05,
         1.9486032856799414e-05,
         0.0043916215944376016,
         0.00020627795111656787,
         0.0001390409572042591,
         0.00020555266959167422,
         5.729412749940814e-06,
         2.9855277790163327e-05,
         7.9503009121323242e-06,
         2.4698216578295259e-05,
         0.00029520783577384273,
         0.00036350050117570077,
         0.00027736868855032565,
         0.00018467821757187195,
         5.6780758500573719e-05,
         0.00016582911213132095,
         0.00011218750376234377,
         0.00039335766237131784,
         0.00031988969394877503,
         8.6349398935005225e-05,
         0.00030055816311874413,
         0.00018131508236094788,
         0.00041496861982646575,
         0.00015361468585500229,
         0.00032793181933083484,
         0.00021442291902888747,
         0.00040515565763583287,
         0.00023746354771566209,
         0.00030626030753227681,
         9.690562443730256e-05,
         0.00032290423905689396,
         0.00053271936430350942,
         0.00016300786618397958,
         0.00029085173203302465,
         0.00053906467758374076,
         -0.00032108090146455313,
         0.00032652191408192151,
         0.00067103809790882243,
         0.001304535854872501,
         0.0018392752851951102,
         0.0006532551976107491,
         0.0015374826400119889,
         0.0005438528639961557,
         0.00043888857492821052,
         0.00022500749441807036,
         0.001334573663282973,
         0.00064507180371897775,
         0.0013170068380754423,
         0.00030176190794765537,
         0.0012171654240242364
      ],
      [
         3.0543799119296433e-05,
         0.00064027304617966015,
         0.00025799230480076576,
         0.0005540825678337438,
         0.00034405439814941968,
         0.0012111188387690364,
         -0.00041604532816816715,
         0.0073934529920416502,
         0.004187263547548942,
         0.0012130323496581008,
         0.00066089495525441428,
         0.00010643576546511766,
         0.0010155171430316543,
         5.0913919825023547e-05,
         6.3491741297816648e-05,
         4.6342939569787435e-05,
         4.2367187034349809e-05,
         0.00035557251680786513,
         -2.9772611721966388e-05,
         0.0021850545001640773,
         0.00076846052438469322,
         0.00034003881107350954,
         0.0010632065653622493,
         0.00039572652605138046,
         0.00040637194800753,
         0.0003483280518344648,
         0.00040758619726123153,
         0.0027687417670907311,
         0.0016109072577784826,
         0.0053515158579283701,
         0.00071845773090167993,
         0.00093174960166116788,
         0.0015652083038507928,
         0.0020895976858298073,
         0.0008247668257737327,
         0.0006288585301859695,
         0.00011948589051242031,
         0.00079943329399287432,
         0.00083743536862354345,
         0.0048722570159669262,
         0.007407391677930383,
         0.00040252114210754213,
         0.00062160955272357954,
         0.0011528560188437812,
         0.00044957977313426285,
         -8.1146893594931312e-06,
         2.9195131455088181e-06,
         1.1594253266947207e-05,
         7.5545568301136303e-06,
         0.0020767750757525166,
         0.00031621002517337248,
         0.00070335887624217957,
         0.00016335333963247352,
         -2.8903864984179055e-05,
         0.0012560319385268594,
         0.00073061495970618115,
         0.00059989245105502372,
         4.9551565505722091e-05,
         3.1636767690847727e-05,
         0.024823626613484855,
         0.0017035070025112589,
         0.00098624810807067904,
         0.00016459349614030011,
         6.4260514177689725e-06,
         4.0498949277598325e-05,
         3.7406004357312702e-05,
         0.00014115943233892185,
         0.0045383201742527366,
         0.0011314888634589065,
         0.0011428300671265882,
         0.00051783676678032883,
         0.00068146282004567056,
         0.00024210384448047231,
         0.00069556102058751209,
         0.00031988969394877503,
         0.0035558613239043539,
         0.00033691003163036987,
         0.0012249120915116356,
         0.00028531349228889919,
         0.0051558283547356891,
         0.0013852296842153168,
         0.00077129200105285857,
         0.00021552027323968952,
         0.0012857067025204372,
         0.0023558209487265702,
         0.00072945210805664285,
         0.00075755497612887794,
         0.0015627630076341537,
         0.0015393862114059039,
         0.00046684787450848938,
         0.00011150321766943046,
         0.00022869846875231935,
         0.007159038485244836,
         0.0012668370284486721,
         0.0038723727001210187,
         0.00077649148895045307,
         0.023011400136925125,
         0.00082301001833112448,
         0.0040124803983780481,
         0.0025080498427054341,
         0.0085806523829855888,
         0.00013820922236659132,
         0.0057869236301979756,
         0.0039529503950909038,
         0.00082237963373097875,
         0.00088616882193807435,
         0.0014806394388841777
      ],
      [
         0.00012227202083968627,
         0.00040902103046816247,
         0.00022468123006959886,
         0.00063018383685185797,
         -3.995795625105967e-05,
         0.00097668133831715388,
         0.00084238433214169073,
         0.001429906147127624,
         0.0010684178016915542,
         0.0006910276616345464,
         0.00017644917882423178,
         0.0002835428596678288,
         0.0013131592262870585,
         2.5174339599861592e-05,
         6.1975233611864569e-05,
         1.0710399839036023e-05,
         -2.8731616504465916e-06,
         0.00044069880689655896,
         0.00058477673293852439,
         0.00069340943037963414,
         0.00059727609676970303,
         0.0001765532003663792,
         0.00080975148129419671,
         0.00013786431508069837,
         0.00021553592693014987,
         0.00036476678071336243,
         0.00051741009200756351,
         0.00065156039777902535,
         0.0017299190158473893,
         0.0016832655216197276,
         0.0012844920412342932,
         0.00045024671375587684,
         0.00028327422173062629,
         0.00083855688967615161,
         0.00050135156307246943,
         0.00021470570376476021,
         -4.0500877197687367e-05,
         0.00073983456506790824,
         0.00092852231016371631,
         0.0015892343399376511,
         0.0026519522618998152,
         0.00059831341483285606,
         0.00094958440348357907,
         0.0013026267162121233,
         0.00048142207663529426,
         6.319073341428934e-06,
         1.1415261967728336e-05,
         3.1687760582189125e-06,
         6.9917924111985462e-07,
         0.00064901186582097623,
         0.00012185349215170298,
         0.00017744786111248512,
         0.00016412574606237555,
         0.00048095337268963691,
         0.00091232194305358532,
         0.00079956445283973327,
         0.00094461627872786285,
         6.4203375323041352e-06,
         8.1632918935646348e-05,
         0.010405808448608323,
         0.0010373304517002171,
         0.00056866844522317759,
         0.00072893574302651315,
         -1.1397005743260291e-05,
         3.6404268095680393e-05,
         1.1534704954346742e-05,
         2.7654575131235151e-05,
         0.00085279430896932705,
         0.001759022528048853,
         0.00082886684427489169,
         0.00065393909602570386,
         -0.00072220327777359821,
         0.0011231702166024213,
         0.00028663538663126307,
         8.6349398935005252e-05,
         0.00033691003163036976,
         0.0014892256853683162,
         0.00031233736501516489,
         0.00039218545475976541,
         0.00016760551222389102,
         0.0011101454124125036,
         0.00014462361303167875,
         0.00011468042369397652,
         0.0013955901321193586,
         0.00074799451344441121,
         0.00077967396815257551,
         0.00024906385628461168,
         0.0017327467933671153,
         0.00024142202274941876,
         0.00065428253159697625,
         2.8334360287880486e-05,
         0.00064562171110604241,
         0.0026166170430212033,
         0.0016623974173598617,
         0.0016722625659660495,
         -0.00049318381410255263,
         0.0029436456717977723,
         0.00055760753193174681,
         0.0010657718047843347,
         0.00036854943154694257,
         0.0026878239304047803,
         0.00060619819719278463,
         0.0015971614289948767,
         0.0040013348671482877,
         0.0018945196799616626,
         0.0017419141470405815,
         0.0014134731237491465
      ],
      [
         4.0489581713221502e-05,
         0.00013894690272333419,
         0.00026348181810036467,
         0.00028924751274821641,
         6.2576485188112728e-05,
         0.00079642952055414848,
         -8.72624050523254e-05,
         0.0040996376914079497,
         0.0021546166521079577,
         0.00062258779732258791,
         0.00056068695971626481,
         0.00017479584105222244,
         0.00056003317007512264,
         1.8913797239900656e-05,
         4.0505453274695799e-05,
         3.6899498608823358e-05,
         1.4827974689261878e-05,
         0.00041257492114888435,
         0.00013254973939813686,
         0.00090776484316287809,
         0.00039291845038710193,
         0.00019339264538353968,
         0.00016199073675761169,
         0.00013566495532464445,
         0.00019283580392901784,
         0.00042366686574748787,
         0.0010762577526838707,
         0.0014380917292550924,
         0.00085671543289356092,
         0.0022563277806609012,
         0.0003725005579317132,
         0.00069102171719314634,
         0.00097599516198237219,
         0.00097097387058129626,
         0.00027416935839301741,
         0.00030483654579253037,
         2.5840258552367955e-05,
         0.00068432933625144239,
         0.00064386688104171061,
         0.0029077370961863775,
         0.0043969558992451412,
         0.00026781480898729806,
         0.00043937473244612,
         0.00060415473712441172,
         0.00027556792788201216,
         -2.2590288461245872e-06,
         4.6928044063035955e-06,
         4.1594048489967936e-06,
         2.617969664578459e-06,
         0.00075458292083880089,
         0.00012790027928005112,
         0.00036215517529797689,
         7.63507111009912e-05,
         0.00019478755178426992,
         0.00079922020567938933,
         0.00036437197184601946,
         0.00031457223090468691,
         2.1669457701018483e-05,
         3.414503174844329e-05,
         0.012430426144697691,
         0.00025544719681948699,
         0.00041019141476449203,
         0.00022008584141364532,
         8.7466719626011755e-08,
         2.9408406522342157e-05,
         2.3350611707984422e-05,
         7.3766227713258363e-05,
         0.0016635521617946007,
         0.00082260177377728178,
         0.00092256257907312651,
         0.00029921868558249748,
         7.957044213877851e-05,
         0.00031447320314029751,
         0.00036922042455094818,
         0.00030055816311874413,
         0.0012249120915116354,
         0.00031233736501516489,
         0.00092196635740430383,
         0.00019059668735332998,
         0.0014340140689186461,
         0.00043955159693087934,
         0.00069816951383361498,
         0.00027481014429771484,
         0.00068581345291533302,
         0.0011145863431579943,
         0.00022363867211371014,
         0.00031293028765594182,
         0.00067463507804947577,
         0.00065444301659938874,
         0.00019014721406206177,
         0.00026545121496643174,
         0.00029062558830941353,
         0.0030923157266441363,
         0.00063338563833909337,
         0.0024247654020822505,
         0.00043030981144194253,
         0.0078545350659006002,
         0.00040865880990899371,
         0.0034312966242866557,
         0.00086285511221567831,
         0.0036843797512883464,
         5.7985711235430571e-05,
         0.0034869079469419858,
         0.0014147006707035223,
         0.001029736440714115,
         0.00056165545344367875,
         0.0009507945759143527
      ],
      [
         5.9108057020737521e-05,
         0.00036443011721781787,
         0.00014572178038940199,
         0.00035514964280767842,
         9.4737759367635732e-05,
         0.00032593175064883433,
         0.00032906965199020328,
         0.00055554462005149273,
         0.0005218519295235555,
         0.00075757802093019742,
         0.00042674026033474941,
         0.00015013098920719505,
         0.00057195507294602636,
         2.3536176382005436e-05,
         1.8447539941029331e-05,
         5.1793354043067155e-06,
         5.5023336677742704e-06,
         0.00043812086893663414,
         0.00033682094033861583,
         0.00040405721298757765,
         0.0004610105598990892,
         0.0002239042592581191,
         0.00062208831050349794,
         0.00017448844918521966,
         0.00017613650393131554,
         0.00021635656696239707,
         0.00038657106312572594,
         0.00030112694921114922,
         0.00092732772106939715,
         0.0010089267227858915,
         0.00092749376517672173,
         0.00060548499853753563,
         0.00018392675987761556,
         0.00052987294892956819,
         0.00064288111025763623,
         0.00018059044139077585,
         0.00010950696359119961,
         0.00040873696061719775,
         0.00061878786228222586,
         0.00068338247972864565,
         0.00094711165075130239,
         0.00047450894128818293,
         0.00059187849507702462,
         0.0010485809933492142,
         0.00048965303955780391,
         2.4334072939044511e-06,
         4.3378177066578277e-06,
         1.733529489774248e-06,
         3.5343730226886586e-07,
         0.00036159198597447495,
         0.00014589561935424424,
         7.3184174636199486e-05,
         9.5914326722913105e-05,
         0.00021531844930310865,
         0.00085032412646604354,
         0.00041742800708244798,
         0.00044964416725817928,
         4.2212594632643342e-06,
         4.5051360537725576e-05,
         0.004689249260876863,
         0.0012102736079366715,
         0.00029821898718518695,
         0.0003928682706269321,
         -6.0235975294040907e-07,
         1.4131167830172624e-05,
         7.8766046378042839e-06,
         1.3640726845473887e-05,
         0.00047042689845431856,
         0.00081580667601982126,
         0.00035685334999182932,
         0.00027497595343807307,
         -7.0366418440558851e-05,
         0.00037800986249089419,
         6.760899802905341e-05,
         0.00018131508236094785,
         0.00028531349228889924,
         0.00039218545475976541,
         0.00019059668735332998,
         0.0005397561868281999,
         0.00051582173015989172,
         0.00045435961406392589,
         0.0002694622102928646,
         0.00032926865528331922,
         0.00091799633368415368,
         0.00029132195420324266,
         0.00045681753537891241,
         3.0311628642733831e-05,
         0.001101839978712003,
         0.00020794096486057711,
         0.00043156698218308994,
         0.00014998803137859898,
         0.00029016132747395566,
         0.00093024870458748834,
         0.00088651775186505478,
         0.00067617326789160578,
         0.000280964727307001,
         0.0022465015278520695,
         -0.00013698013329597035,
         0.0012691527106659295,
         0.00053043102783814286,
         0.0012920567233930969,
         0.00038822723090385343,
         0.00071991872162537095,
         0.0028003527749950953,
         0.00075142940183070821,
         0.0011365187337283576,
         0.0012954115661959163
      ],
      [
         2.1277360245185838e-05,
         0.0017565305340033071,
         0.0011174445518722818,
         0.00082629947783554398,
         0.00091357493647495087,
         0.0014814274496685218,
         -0.00058457477383635635,
         0.0096755626464473214,
         0.0055712967864795316,
         0.0032033677272727034,
         0.0017461208188405924,
         0.00019188181510389527,
         0.0011753144861242632,
         0.00012787227235804588,
         8.4870377600001606e-05,
         3.6090383083196954e-05,
         9.8813935430648215e-05,
         0.0018255375293318901,
         -0.00023097733257937015,
         0.0032887763349710268,
         0.0014481314592162801,
         0.00045356470544284102,
         0.0020617565675416366,
         0.0008418052711057308,
         0.00057413294097657236,
         0.00044851704539391329,
         0.00086891798832974105,
         0.0034811317680965271,
         0.002293777725492606,
         0.0062405552561688267,
         0.0017725810835192654,
         0.0014847334726041724,
         0.0017668124086934315,
         0.0030949962152847939,
         0.0020275581979925829,
         0.001071695938326243,
         0.00033688292517029117,
         0.00074110819133661331,
         0.0018401033659487076,
         0.0059802938187775807,
         0.009804273375650983,
         0.00047841331180094218,
         0.00073936049001235523,
         0.0017492391243956297,
         0.00069864855649251565,
         -1.2339062967548547e-05,
         1.5802840827942852e-06,
         1.7517022397662841e-05,
         1.0202659172641419e-05,
         0.0035773770196248812,
         0.00090889819776830726,
         0.00094687240362126127,
         0.0003014002412960018,
         -0.00010996675355144277,
         0.0025975484518545046,
         0.0011034519619544953,
         0.00066938430585321198,
         7.4189416592524451e-05,
         6.1502366155310548e-05,
         0.040218092339232396,
         0.0052451359551647829,
         0.0016598715204461383,
         0.00016595493554039808,
         2.5404629008196945e-05,
         5.5356508787853208e-05,
         3.9147918395079444e-05,
         0.00018378959375657742,
         0.0061640747530099073,
         0.0026388981326244581,
         0.0015115393745374019,
         0.00037189420390963993,
         0.0018933236659707513,
         0.00040931735938046617,
         0.00083283432306520151,
         0.0004149686198264658,
         0.0051558283547356882,
         0.00016760551222389124,
         0.0014340140689186459,
         0.00051582173015989193,
         0.010309372799500853,
         0.0036152318062892441,
         0.00084327411464618337,
         0.00038878394045428749,
         0.0025368426454680797,
         0.00253271558096624,
         0.00098878171153453159,
         0.0011265828921681439,
         0.0031009077942387802,
         0.0037286498503469414,
         0.00074486005774320461,
         0.00010354459257332434,
         0.0022217642711796211,
         0.0074145282830447466,
         0.0014616275893917317,
         0.0046268854053611395,
         0.004948857181993345,
         0.035899300778429864,
         0.0014452422334807718,
         0.0050076422008095561,
         0.0051143192186466815,
         0.0094012520614832045,
         -8.3846596036049777e-06,
         0.0072233303977719595,
         0.0079135906307253624,
         0.0030416357282345152,
         0.0010561886745794082,
         0.0024719984725376622
      ],
      [
         0.00014122768150020288,
         0.0011078378046667906,
         0.00067598793200224292,
         0.00048814987641622573,
         0.00047171564797211942,
         0.0011914908153201913,
         0.0001180436824191153,
         0.0033860922290069946,
         0.0022357293967750665,
         0.002417487392243501,
         0.0014212217354474853,
         0.0006695691921056587,
         0.00073237388878927333,
         0.00010072118764641663,
         1.7752544975831392e-05,
         3.001466153635522e-05,
         3.9468536545481793e-05,
         0.0023393691274964036,
         0.00065058356499427417,
         0.0014105848090805787,
         0.00089168621515214267,
         0.00057562554380199515,
         0.001419354396637682,
         0.00044643095382455931,
         0.00030064928386023398,
         0.00091241919956956533,
         0.0017828944603727952,
         0.0010732577071681914,
         0.0012920476860361018,
         0.0022008524986082455,
         0.0017689868966618411,
         0.001108099374935215,
         0.00049524060521551646,
         0.0011445096346896168,
         0.0012410921730299674,
         0.00078391014233447002,
         0.00023308404149853344,
         0.00085799832321566561,
         0.001796051841404137,
         0.002191304466683937,
         0.0041223597752539773,
         0.00057651353301896129,
         0.00081989707003738256,
         0.001090821645172972,
         0.00066260432212904437,
         5.2361376396009999e-06,
         9.825989871202738e-06,
         7.9337918591076989e-06,
         3.3814809317240358e-06,
         0.0013938807165499196,
         0.00059447939026721153,
         0.00035136263911555196,
         0.00011034815755189404,
         0.00069701308279150197,
         0.0016893251694251419,
         0.00070220283478766073,
         0.00046432719516422072,
         2.9932208530570982e-05,
         4.0740485877196156e-05,
         0.036171488300111548,
         0.0034177302807515855,
         0.00047142684485305714,
         0.00026524150483774869,
         2.949336898967272e-05,
         5.2544951053798835e-05,
         1.0649411989428823e-05,
         5.7492158418647528e-05,
         0.0017531296538644419,
         0.003356286653767724,
         0.00079390582576493692,
         0.00042724389884913054,
         0.00065076870121788413,
         0.00021484720035143347,
         0.00036888118923071789,
         0.00015361468585500229,
         0.0013852296842153163,
         0.0011101454124125038,
         0.00043955159693087929,
         0.00045435961406392589,
         0.0036152318062892437,
         0.0042462769826248428,
         0.00010001511856052298,
         0.0008712266586834935,
         0.0013847304761253141,
         0.00069894304256814881,
         0.00068017507241134275,
         0.00048545427550680689,
         0.0016554012597852436,
         0.0022365479033657799,
         0.0005793510636117878,
         -9.1436727591291507e-06,
         0.0010838533768675388,
         0.0013785802998749594,
         0.0009647734513564593,
         0.0034086230148249342,
         0.0033503475607916579,
         0.011557086532566884,
         0.0011852154783038142,
         0.0027841259759263802,
         0.0028096635874118809,
         0.0027650849947252008,
         0.00034119414906332355,
         0.0035134166803745012,
         0.0040850921542679433,
         0.0020889391128224607,
         0.0012688643370906674,
         0.001629154475583957
      ],
      [
         5.0080099642471596e-05,
         0.00015435596079044661,
         0.00023358948196907037,
         0.0002929880846431685,
         0.0001164027965420439,
         0.00057292695061645878,
         -8.0103032521184844e-06,
         0.0028265045264478533,
         0.0014644329908521474,
         0.00056781017024990648,
         0.00048740567805733494,
         0.00012064506435791197,
         0.0004287123647815674,
         1.5758900927351792e-05,
         2.8414286498249369e-05,
         3.0988258464549305e-05,
         1.1514702830715449e-05,
         0.00025339999062622652,
         0.00021681233165411718,
         0.00038176759105203726,
         0.00026885080364387481,
         0.00020306391291614171,
         0.00014786437407626876,
         0.00023120460460346245,
         0.00026016174256922667,
         0.00034609349792116535,
         0.0010322155851729433,
         0.00088518943491553218,
         0.00078066776277781321,
         0.0014313056432046806,
         0.00019126739095709239,
         0.00034080405631257353,
         0.0007142891037624317,
         0.00064591086333791166,
         0.00017677515811817128,
         0.00016226489756561072,
         8.5896243208681539e-05,
         0.00089439598166124272,
         0.00063609835748641708,
         0.0021647066775775273,
         0.0028980833277500503,
         0.00027649916340694361,
         0.00035908579006140885,
         0.00072897362814425943,
         0.00022783069040120492,
         -1.0947972881223439e-06,
         4.4294683094511262e-06,
         2.668822831601017e-06,
         1.5021885668514225e-06,
         0.00047138693820020239,
         0.00010036489512414193,
         0.0002207983876012069,
         8.6723862652205341e-05,
         0.00018047541311197115,
         0.00092685791975486592,
         0.00029771649653140584,
         0.00036003205865421645,
         2.1062335511676827e-05,
         5.0066501445134396e-05,
         0.0068266163372197822,
         0.00023607662880776573,
         0.00033173416808195035,
         0.00027876520300398389,
         2.7981017827963717e-06,
         2.8164075980275775e-05,
         2.0509994996655976e-05,
         5.4710116801440776e-05,
         0.0010989246794799639,
         0.00044510489632774536,
         0.00061152297525602338,
         0.0003126444042801785,
         2.7436125318594104e-05,
         0.00024690424567730705,
         0.0001755144789403572,
         0.00032793181933083484,
         0.00077129200105285857,
         0.00014462361303167875,
         0.00069816951383361498,
         0.0002694622102928646,
         0.00084327411464618358,
         0.00010001511856052302,
         0.0011552081465744752,
         0.00034376517718365116,
         0.00048855356278108277,
         0.00077529965637756918,
         0.00013315021417743686,
         0.00017340838922465988,
         0.00052756597010251267,
         0.00043391231723000729,
         0.00016447956616260343,
         0.00043423432187716102,
         0.00044171832820078861,
         0.0019058813286577869,
         0.00073857087835101651,
         0.0012451217191473349,
         0.00035211864815767419,
         0.0042274867023786153,
         0.00090341333563403927,
         0.0033490624716055973,
         0.00053908224657039407,
         0.0022470505780600976,
         0.00026463259592655333,
         0.0018874190578806172,
         0.00097763519221734244,
         0.00075547791129704689,
         0.00043733758084542025,
         0.0010224407361621233
      ],
      [
         1.18775910959506e-05,
         -9.0443079721192607e-05,
         0.00021726440238963322,
         8.2620562953110741e-05,
         0.00014328511663205931,
         -1.268452496759674e-05,
         -0.00047748747336945135,
         0.0016020892958823567,
         0.0008325469233926542,
         0.00072246875349161088,
         0.00087069850920244653,
         0.00022781834353281642,
         4.8694241149886428e-06,
         1.8269156632650586e-05,
         -1.5348027954306729e-05,
         3.2237589558936552e-05,
         1.5989413915932832e-05,
         0.00082074964234648943,
         0.00015116761054902658,
         0.00027579505049416035,
         0.00043884282572107804,
         0.00036000237376167905,
         0.00024655763950416404,
         0.00035417142560233963,
         0.00016905847051565289,
         0.0006599741222562505,
         0.0012852765524023054,
         0.00018465972929518993,
         0.00030876163052030909,
         0.00044892192320600754,
         0.00017845236042268907,
         0.00058118738477204099,
         0.00041125703446101287,
         0.0001332678620730526,
         0.00023739488813607817,
         0.00030932815771537797,
         0.00018111362909148707,
         0.00036567317216418407,
         0.00025868029904893954,
         0.00060173310197421696,
         0.0011152194288837516,
         0.00043356651123573628,
         0.00049480587167329644,
         0.00021803020837483868,
         0.00046738401790851337,
         -1.9174499637674628e-06,
         3.4975985452040188e-06,
         9.9403289556376875e-07,
         1.1684986887559024e-06,
         -3.5868381240901312e-05,
         8.3499093295989689e-05,
         9.2853033083097744e-05,
         1.1196938948711418e-05,
         0.00024186286546613856,
         -0.00024451179703033435,
         0.00020200597037129092,
         -6.2056008606859613e-05,
         1.7934647537579029e-05,
         -1.4424715134462447e-05,
         0.013328240030017488,
         -0.00023014733934574637,
         -0.00016837908716032369,
         -4.2857785484421335e-05,
         1.3727711457283212e-05,
         1.9860218481649527e-05,
         7.7214618773609167e-06,
         2.1490424090155672e-05,
         0.00014323852805367223,
         0.00097438696323873123,
         8.9076379234657619e-05,
         -2.5833675079637761e-05,
         0.00030115849344610179,
         -0.00024336859339633095,
         8.0504589096090065e-05,
         0.00021442291902888742,
         0.00021552027323968955,
         0.00011468042369397654,
         0.00027481014429771484,
         0.00032926865528331916,
         0.00038878394045428755,
         0.0008712266586834935,
         0.00034376517718365116,
         0.0013542629058536692,
         0.00017131224792713137,
         0.00017498993566086879,
         0.0001698573919718818,
         -0.00017958151699343577,
         1.1662180225861861e-06,
         0.00076931272668102706,
         1.5983039219997163e-05,
         0.00015630937049596248,
         0.0002782028794505346,
         -0.0012586468713248079,
         0.00046335751494395918,
         0.0017697897500579206,
         0.002121595512469644,
         0.0011229499304386762,
         0.00026678371271635667,
         0.0033728346903342155,
         0.00077514471313929454,
         -0.0001107639511093214,
         0.00023099908476993048,
         0.0025183972298582933,
         -9.2248931016992248e-05,
         0.00099352451362127916,
         -5.6139882360872924e-05,
         0.00070528917107026906
      ],
      [
         0.00022214311687610651,
         0.00078131002309667031,
         0.001230424822864528,
         0.0021662681623575678,
         0.00023930411122287517,
         0.0009072017128607734,
         -0.0001524074917484509,
         0.00367853996631602,
         0.0020361515407460564,
         0.0023404354652763982,
         0.00136393968031049,
         0.00045045607393651187,
         0.0039524109897054035,
         6.0135314749086731e-05,
         5.0879388692035655e-05,
         2.0641429613823172e-05,
         3.8832081951729186e-05,
         0.001287772783370889,
         0.00036930437787169714,
         0.00095746283072872221,
         0.0022142679217599234,
         0.00063881653459056653,
         0.0030325987510043226,
         0.00053906256025886088,
         0.00029271060532348779,
         0.00059564632065491833,
         0.00071254284720525043,
         0.0010982368739198124,
         0.0060270069522032881,
         0.0025451113885879961,
         0.0023114548350924779,
         0.00091988471040930521,
         0.00093498294775846698,
         0.00090585838529933546,
         0.0021208778154687591,
         0.00040605384027188877,
         5.0738762796439092e-06,
         0.00093990362495840769,
         0.0018622016611012798,
         0.0020252125254600272,
         0.0034750701062623872,
         0.0005622489787323623,
         0.0021737386345097873,
         0.0041075751482589646,
         0.001339368919731374,
         -7.6356869266283593e-06,
         1.2815660438715703e-05,
         5.5891594688030335e-06,
         2.9631815236639555e-06,
         0.0010219875606200773,
         0.00063816366597650048,
         0.00034903353820477155,
         0.0005613971428026505,
         0.00021973512222780151,
         0.0010974654229067662,
         0.0028201464242646745,
         0.0023297860768592593,
         3.8625252375695914e-05,
         0.00017317446149462673,
         0.013306358507777062,
         0.00064368275445405958,
         0.00059732594694543624,
         0.0003800650470377614,
         -1.4213637681811871e-05,
         7.1575088632911955e-05,
         1.4280159031683901e-05,
         6.782761009076377e-05,
         0.001554890298343363,
         0.0039835620172050208,
         0.00069714500940994345,
         0.0013931686667379751,
         -0.00018255322721458077,
         0.0017595023875966317,
         0.00038354767877891126,
         0.00040515565763583287,
         0.0012857067025204374,
         0.0013955901321193586,
         0.00068581345291533302,
         0.00091799633368415347,
         0.0025368426454680801,
         0.0013847304761253139,
         0.00048855356278108288,
         0.0001713122479271314,
         0.006357908897568842,
         0.00095677178464570836,
         0.0025790934394623773,
         0.00035457453723374357,
         0.0067912010414705121,
         0.0015573454648467842,
         0.0013763602776414592,
         0.0001796475110860444,
         0.0020647040958254822,
         0.0011624851949825702,
         0.0045844618183595491,
         0.0019027625031655259,
         0.0032925800175920743,
         0.0091485422751337447,
         0.0017431085720674832,
         0.0025544433222674124,
         0.00214145992230835,
         0.002448417617278932,
         0.00032076469468712642,
         0.0033889359263302638,
         0.015862421813798436,
         0.0041185126645453055,
         0.0024678796360064438,
         0.0053235304887795853
      ],
      [
         9.8933594333643697e-05,
         0.00084721375259224241,
         -0.00041519775921050432,
         0.00062732197673903277,
         0.00010322480864049667,
         0.0020741070342609374,
         0.0002358253245929614,
         0.0059387767911292374,
         0.0034618335076704852,
         0.00088510595657982757,
         0.00059615641818920042,
         0.00018077148121141437,
         0.0013371677270470276,
         4.8412823442538158e-05,
         5.7231158821045455e-05,
         5.6972808828328298e-05,
         9.7019649481894482e-06,
         0.00029172736404675789,
         0.00067274986314261689,
         0.0017426123049692128,
         0.00078528396131917878,
         0.00029353708749937165,
         0.00060929091579555329,
         0.00033031745691248734,
         0.00039551155180811518,
         0.00038705496449766117,
         0.00079649274670549582,
         0.0024377214119704681,
         0.0016155917889461757,
         0.0045831272143599684,
         0.00053602055106465149,
         0.00092720001285170135,
         0.0013380561645789466,
         0.0018319782210191116,
         0.00042693882635770684,
         0.00043124143486510612,
         -4.3659693313763357e-05,
         0.0012459878083750662,
         0.0014673481129724004,
         0.0049010243204735118,
         0.0071240271272352464,
         0.00061893949685386371,
         0.0006175029467442568,
         0.0012435848556997605,
         0.00039693954243369298,
         2.8450598259062477e-06,
         9.3400281928595243e-06,
         8.8255132656406667e-06,
         6.088249353324031e-06,
         0.0015386836623777821,
         0.00016884311374365413,
         0.00057823925544673519,
         0.00016991720579861871,
         0.00037709181380973284,
         0.002446476389658332,
         0.00089872342595668858,
         0.0008588000216820656,
         4.4329676765391925e-05,
         5.712093434732255e-05,
         0.021984969875315577,
         0.0011600756507678294,
         0.00080939149993577606,
         0.00068254248896928136,
         -7.9645816531518283e-06,
         6.1009863836360026e-05,
         4.0370091247596591e-05,
         0.00011435407022598537,
         0.0036401778487188184,
         0.0013875763301817428,
         0.0013841576542034371,
         0.00081743743099050171,
         0.00016839357990124527,
         0.00069785913796053254,
         0.00068124814412574494,
         0.00023746354771566209,
         0.0023558209487265698,
         0.00074799451344441121,
         0.0011145863431579943,
         0.00029132195420324272,
         0.00253271558096624,
         0.00069894304256814903,
         0.00077529965637756939,
         0.00017498993566086873,
         0.00095677178464570857,
         0.0034515863870451333,
         0.00064206730918999573,
         0.00064463191299207669,
         0.0013988258906760974,
         0.0016267791242058367,
         0.00073650929576861933,
         0.00015249293911000989,
         -0.00073209611332473729,
         0.0093788447206388272,
         0.0018724316735157069,
         0.0041309825346332709,
         0.00085969520548204994,
         0.014881739535285283,
         0.0013052148675939473,
         0.0034965002495516897,
         0.0015774853717383159,
         0.0097273233752811859,
         0.00050870448662471124,
         0.0047223778407364326,
         0.0029993074939710239,
         0.0014468134137960364,
         0.0020506523105717303,
         0.0013341928372323612
      ],
      [
         6.4970573992476999e-05,
         0.00016952533577877315,
         0.0006625406196251848,
         0.0011361626164932788,
         6.1492855826063595e-05,
         0.0017947121503785475,
         7.0295527031448977e-05,
         0.0025237952841888783,
         0.0012398496651235317,
         0.00092290390022769348,
         0.00076128043984291668,
         0.00071436805213304241,
         0.0023070515415621628,
         4.6497986094444495e-05,
         2.1332513665444616e-05,
         2.0812139219154505e-05,
         1.8442571307195942e-05,
         0.00043408258191700245,
         0.00040743432866766885,
         0.00047243973225655699,
         0.00091732160145425491,
         0.00037028366388948874,
         0.0017864708614767054,
         0.00023446608988565026,
         0.00025724894394891465,
         0.00033188539239618989,
         0.00081186194715132144,
         0.00068001328192950051,
         0.0039718227799439513,
         0.0018542925727320974,
         0.0011430075450102922,
         0.00045821296885902946,
         0.000577331349350888,
         0.00058345775235566031,
         0.00087010504162529948,
         0.00024256176590743982,
         0.0001057055945826239,
         0.0020922588513298127,
         0.0023044643417951694,
         0.0014607331354347501,
         0.0020837898690648309,
         0.00046410421139161354,
         0.0012150661962638755,
         0.0022283647977713603,
         0.00078981625071579105,
         -4.3751977515698965e-06,
         8.2109727254522265e-06,
         2.2125311193662032e-06,
         2.0619921953841011e-06,
         0.00054097841000519821,
         0.00021741414983139065,
         0.00018448779772223188,
         0.0003785580125044779,
         0.00017086516218377132,
         0.00026421495664362253,
         0.0016867254597626175,
         0.0015384418161338335,
         2.6010421730659465e-05,
         7.3972584977891108e-05,
         0.0096731063053993142,
         8.1240088226995698e-05,
         0.00035848837289349919,
         0.00039674115185195233,
         -5.5933008704963701e-06,
         0.00010021093493304064,
         1.220071557116776e-05,
         4.2607828534098013e-05,
         0.00095368146472926902,
         0.0019005032661710206,
         0.00030734827988292737,
         0.0013497324510847153,
         -0.00011427497553740372,
         0.00098191384900663307,
         0.00020487167058140214,
         0.00030626030753227681,
         0.00072945210805664285,
         0.00077967396815257551,
         0.00022363867211371014,
         0.00045681753537891252,
         0.00098878171153453159,
         0.00068017507241134275,
         0.00013315021417743686,
         0.0001698573919718818,
         0.0025790934394623773,
         0.00064206730918999594,
         0.0020230138122252781,
         0.00026080097617978647,
         0.0027765314840548492,
         0.0011709923240763114,
         0.0011358987672928865,
         0.00019605785556876663,
         0.0012828673354077825,
         0.00072550352850470274,
         0.002722123807322608,
         0.001216277824398778,
         0.0024501180856383122,
         0.0042611441048216753,
         0.0017275098281732898,
         0.0016866068878990223,
         0.0012640703313736119,
         0.0017095574222820596,
         0.00053734137536964812,
         0.0022624499486735843,
         0.0064122748285729047,
         0.0029803250575853638,
         0.0018330077798729119,
         0.0029314436860572077
      ],
      [
         5.2930185477822618e-05,
         0.00039638479001548354,
         3.6337018226675392e-05,
         0.00017841349430233261,
         0.0001570890173181501,
         0.00066158756777696406,
         0.00029935679332651171,
         0.0018601112878833194,
         0.0011064874773681287,
         0.00056374540881141142,
         0.00026236096801210239,
         0.00015249146689071347,
         0.0003545795294976148,
         2.8810839146750408e-05,
         2.0322054101165706e-05,
         1.4821568791736691e-05,
         3.536675531136342e-06,
         0.00026150291810671613,
         0.00035119445310685573,
         0.0007745591007186839,
         0.00042702149095428127,
         0.00016069537932051719,
         0.00030563900628640506,
         0.00030155193989992422,
         0.00015177978166467336,
         0.00011026204486237565,
         0.00045030616633586775,
         0.00086984123836508851,
         0.0004405312676676615,
         0.0016842590951260347,
         0.0005990080747131617,
         0.00048235419133345954,
         0.00040808294828063678,
         0.0007623754992529333,
         0.00036933889619340733,
         0.00021098140183063171,
         4.6415088480767576e-05,
         0.00060565229718453754,
         0.00073665889892001325,
         0.0016024360878925453,
         0.0022813176455731463,
         0.00042141103815222195,
         0.00026369036398095856,
         0.00045989009036631167,
         0.00021645512505535756,
         3.5016160025793831e-06,
         3.3832521409949811e-06,
         3.4107463886704905e-06,
         1.7494548067988447e-06,
         0.00062494668794063494,
         0.00014484272148644056,
         0.000188379149262489,
         5.7684103908323229e-05,
         0.00020582175055705799,
         0.0013453191836965985,
         0.00023107682092222813,
         0.00030703535781669337,
         7.7213539352254892e-06,
         3.7652215126619363e-05,
         0.0079266205050986926,
         0.0013884186884815053,
         0.00036377748886942717,
         0.0003181119178101291,
         3.1108497259089004e-06,
         1.7928692209692416e-05,
         1.1261755209651271e-05,
         3.8780713105118986e-05,
         0.001152521505256287,
         0.00051157582427851687,
         0.0005425933083340862,
         0.00032071620313257822,
         7.8949759228964832e-05,
         0.00020772883627621658,
         0.00023973504381136831,
         9.690562443730256e-05,
         0.00075755497612887794,
         0.00024906385628461168,
         0.00031293028765594182,
         3.0311628642733831e-05,
         0.0011265828921681439,
         0.00048545427550680689,
         0.00017340838922465988,
         -0.00017958151699343577,
         0.00035457453723374357,
         0.00064463191299207658,
         0.00026080097617978647,
         0.00059874687545462388,
         0.00054097978222297631,
         0.00031989208760630563,
         0.00032990148849615576,
         0.00022782118882114328,
         5.0956097431767987e-05,
         0.0025997705193549696,
         0.00050528537318655399,
         0.001314188991669098,
         -0.00021011675740359608,
         0.0052138723288337428,
         0.00075024650069194145,
         0.0011446636113476827,
         0.00073257170202213975,
         0.0026895334579780808,
         0.00031973708659347139,
         0.0016578503174743734,
         0.0013300889853200041,
         0.00018817897655289974,
         0.00095231308320716575,
         0.00045791981760239984
      ],
      [
         0.00026354463907014055,
         0.0014478074384513425,
         0.00057089084364805127,
         0.0024887103765199522,
         0.00032751687068850336,
         0.0012376141017948383,
         0.00021023473828831558,
         0.003747933366246172,
         0.0021520166520133132,
         0.0030285894014923289,
         0.0012835890453680443,
         0.00027217271482886244,
         0.004472637221411716,
         7.9876239859808521e-05,
         5.5594971500242791e-05,
         3.1186291664724412e-05,
         2.7175756420409863e-05,
         0.0014794124164675517,
         0.00045527458170012164,
         0.0013411664432052273,
         0.0026693092490176363,
         0.00050312046791327054,
         0.003568678019223981,
         0.00069516509425471501,
         0.00038042054316763031,
         0.00036200845834208849,
         0.00087207963978074238,
         0.0014427115321455723,
         0.0066329544522655661,
         0.0029776407026734721,
         0.0029294109646970977,
         0.00095781984373199123,
         0.00091400858208641922,
         0.001358934948977854,
         0.0025387911525858822,
         0.00045577630207491822,
         -0.0001247314804773704,
         0.0010756895497394221,
         0.0023459862621849946,
         0.0028642545989194879,
         0.0043355190212287136,
         0.00053289785325883647,
         0.0022234600001360596,
         0.0047975398089786687,
         0.0013247313024563345,
         -1.047308153134149e-07,
         1.8510162993421349e-05,
         6.9653627032582419e-06,
         3.2396237009722484e-06,
         0.0014042583477473971,
         0.00079331638051145814,
         0.0003855134160063808,
         0.00063362121619987247,
         0.00026145767266807206,
         0.0030154269000413902,
         0.0032119323585031762,
         0.0028326253309682091,
         3.0472376979476758e-05,
         0.00022082092913620316,
         0.015759703036008182,
         0.0021041658941875459,
         0.00077274308972619945,
         0.00064510677213759627,
         -2.6709845975788463e-05,
         6.6367156240052468e-05,
         2.1687527028978053e-05,
         7.3886869931030427e-05,
         0.0021820200974444828,
         0.0046833942022893446,
         0.00095185820063585546,
         0.0016792250777304045,
         -0.00031572909947186667,
         0.0020869265657066484,
         0.00045981962411447579,
         0.00032290423905689391,
         0.0015627630076341539,
         0.0017327467933671153,
         0.00067463507804947577,
         0.001101839978712003,
         0.003100907794238781,
         0.0016554012597852434,
         0.00052756597010251267,
         1.1662180225861861e-06,
         0.0067912010414705112,
         0.0013988258906760971,
         0.0027765314840548492,
         0.0005409797822229762,
         0.0080968936678361865,
         0.0014378358953503554,
         0.0018325448767547551,
         0.00019964848171125275,
         0.00097714128072183591,
         0.0037632411702053651,
         0.005528571877945144,
         0.002354352148706264,
         0.0022198763640238726,
         0.011298696772336487,
         0.0017985940181278522,
         0.0021913376410455086,
         0.0021452287669134359,
         0.0044699031096420193,
         0.00056599764949692754,
         0.0030980304145744398,
         0.019159859392373208,
         0.0032805448585021975,
         0.0038386475129191249,
         0.0056059199168315265
      ],
      [
         8.7688423005379417e-06,
         0.00080718303539128284,
         0.0015199432157345912,
         0.0007997786751000849,
         0.00047463977710929191,
         0.0035990381653541775,
         -0.00060769434846582443,
         0.005068966205420954,
         0.0024925958105412624,
         0.0018137465384208988,
         0.0018086339415419993,
         0.0016820868498718734,
         0.0016173417808842895,
         0.00012552482926187907,
         3.2746948404237456e-05,
         2.5387433501455049e-05,
         7.95764363879901e-05,
         0.0018849977298128295,
         0.00080426237067988179,
         0.00082911242011103506,
         0.00086134935327890154,
         0.00025866144801938936,
         0.00098317231453703339,
         0.00046778312697920221,
         0.00033787469357626055,
         0.0011003580087733033,
         0.0019870851675635299,
         0.0010093375415650275,
         0.0033391001996867847,
         0.0012052081486925298,
         0.00083571032611196212,
         0.00096841865672286042,
         0.00091804264745032164,
         0.00082060355500687535,
         0.00079918673475512265,
         0.00053130404203945636,
         0.00039182511923729256,
         0.0033483685597351445,
         0.0046232265109643032,
         0.0022533952606987396,
         0.004413423707668747,
         0.00057074442879368685,
         0.0006184964685474328,
         0.0010554137523159399,
         0.00084482450609076629,
         -1.188199114717452e-05,
         2.6113420467749726e-06,
         4.2581556926846626e-06,
         3.3262385445910969e-06,
         0.0011598208037216164,
         0.00044890067411450029,
         0.00039540375176181589,
         0.00035163677117827213,
         0.00018776520008770579,
         -9.147306371349662e-06,
         0.001554489124675132,
         0.00084516090954391151,
         9.575780957681059e-05,
         3.7316516083307118e-05,
         0.02525218184184003,
         0.0014287945035098009,
         0.00064199339870982936,
         0.00063403578958932288,
         2.4781726362780814e-05,
         0.00018502327041244055,
         1.2581228664257434e-05,
         7.4062649561241448e-05,
         0.0014004435811560852,
         0.0025480475278784275,
         0.00070184094989701046,
         0.0010558071869469611,
         0.00098925902597393279,
         0.0011240707138652709,
         0.00024173186209368091,
         0.00053271936430350931,
         0.0015393862114059041,
         0.0002414220227494187,
         0.00065444301659938885,
         0.00020794096486057722,
         0.0037286498503469414,
         0.0022365479033657795,
         0.00043391231723000729,
         0.00076931272668102706,
         0.001557345464846784,
         0.0016267791242058362,
         0.0011709923240763114,
         0.00031989208760630568,
         0.0014378358953503554,
         0.0053010851844352532,
         0.0006695615284012372,
         0.00022654003855762691,
         0.0029718303876750886,
         -0.00069146622108095504,
         0.0014592265345048348,
         0.0023151192350695871,
         0.010258795961365356,
         0.009627205850597018,
         0.0036174126552106938,
         0.0036885179314026587,
         0.0030594933448075449,
         0.001725478262229101,
         -0.00017775607028729042,
         0.0040193983222122859,
         0.0025341876371521637,
         0.0086839581629361753,
         0.00072025031312360124,
         0.0027886477480755676
      ],
      [
         5.8211321787747546e-05,
         0.00066738252286272794,
         0.00023527090359876329,
         0.00073861355187880811,
         9.3671274490035117e-05,
         0.0021632615652191472,
         0.0007431809221442277,
         0.0013256191006917187,
         0.00076441261058207742,
         0.00091103643940194587,
         0.00077617172266629018,
         0.00033172405514390977,
         0.0014782633455183369,
         4.7459343748215745e-05,
         1.1120912178385179e-05,
         1.7669376113028319e-05,
         -4.1569103912950894e-06,
         0.00031352996859875968,
         0.00044432869546775404,
         0.00063293462114549879,
         0.00070026276427747052,
         0.00019949952591003813,
         0.0012432423696928211,
         0.00019729018159344089,
         0.00024050914555042222,
         0.00011617598514488664,
         0.0006299272168544584,
         0.00067810974457286949,
         0.0025267791830498858,
         0.0016394849106984421,
         0.0012018712120273685,
         0.00047464103219291358,
         0.00023702793812789666,
         0.00086990925310614909,
         0.00073190137921745634,
         0.00022586645985525448,
         1.8455984682466681e-05,
         0.0016416676662876443,
         0.0022222659845124631,
         0.0016006797492016246,
         0.0020354461543974031,
         0.00076301334629996298,
         0.00060311260430201397,
         0.0016598587619663721,
         0.00046703433707970634,
         9.3671471202726907e-06,
         8.4920160203869563e-06,
         2.2335213657555502e-06,
         1.9070409596273373e-06,
         0.00058594467606236486,
         0.00030196454160851368,
         8.5728062533481028e-05,
         0.00034061225815204191,
         0.0003093537290717104,
         0.0022838410573042135,
         0.0011015776977037312,
         0.0012681463681517881,
         3.9710952942189496e-06,
         6.8578814962738074e-05,
         0.0074463606263426244,
         0.0013375738991662179,
         0.00042721572822351241,
         0.00057900644759609177,
         -9.6542575217527942e-06,
         6.6584367197239057e-05,
         1.435381299663987e-05,
         2.7206921199492247e-05,
         0.0010818261643476595,
         0.0014082331578915636,
         0.00049898915807161854,
         0.0011070596567343909,
         0.0003534547460283578,
         0.00083088210953210563,
         0.00020988512508694055,
         0.00016300786618397958,
         0.00046684787450848933,
         0.00065428253159697614,
         0.0001901472140620618,
         0.00043156698218308994,
         0.00074486005774320461,
         0.00057935106361178769,
         0.00016447956616260343,
         1.5983039219997163e-05,
         0.0013763602776414592,
         0.00073650929576861944,
         0.0011358987672928868,
         0.00032990148849615581,
         0.0018325448767547551,
         0.0006695615284012372,
         0.0013711741940917023,
         0.000190116067015071,
         0.00062111178476185937,
         0.0045615432143992314,
         0.0017245682624662103,
         0.0011854461114550203,
         0.00059603382337370888,
         0.0028362954088635064,
         0.00099167178794421417,
         0.0011986458922794054,
         0.00073068066540553519,
         0.0034733743413798411,
         0.00062967742445091683,
         0.0012841592068186859,
         0.0044118126926943058,
         0.0014742084170779801,
         0.002900509942437185,
         0.0015899186330444143
      ],
      [
         3.2616542466239132e-05,
         0.00013599261886473253,
         0.00017717447893111975,
         0.0001556128387639894,
         0.00010345241540404631,
         0.00039639866807311566,
         0.00011101378731614615,
         0.0014448834262082684,
         0.00054671003699470586,
         0.00050853994091731099,
         0.00051106693939475807,
         0.0001973747722311634,
         0.0001904468882630312,
         1.5499195235104381e-05,
         7.8178868342501869e-06,
         2.0597901672163237e-05,
         2.4953554806098783e-06,
         0.00028715933806424386,
         0.00036584254328652114,
         0.00019186960953674183,
         0.0003770216010063989,
         0.00015962661643476771,
         2.8758205442277419e-05,
         0.00028367431794095414,
         0.00013790086300668293,
         0.00022440377457414674,
         0.0010923353224423528,
         0.00041575896032864583,
         0.00037483206514097429,
         0.0004949347897651407,
         0.00028996932147270496,
         0.00044325559755507967,
         0.00043522763967458126,
         0.00032382792114322414,
         0.00016655678819525293,
         0.00011054314693612039,
         7.7708712335889204e-05,
         0.00088349230531827505,
         0.00077588466257266482,
         0.0012111931668888237,
         0.0014487143018366388,
         0.00033441963402054312,
         0.00027379037159552783,
         0.00042948380196082195,
         0.00022887402731084285,
         1.7096986158835003e-06,
         3.253979530245979e-06,
         6.9883669741500317e-07,
         4.1476098925359868e-07,
         0.00011967444496770223,
         9.9064542052024792e-05,
         8.7745253892741244e-05,
         4.5854892363947098e-05,
         0.00023588243786217114,
         0.0010313873815825918,
         0.00012899635103899289,
         0.000186550687131449,
         7.9800534636297922e-06,
         4.7537683588068362e-05,
         0.0031237337113166124,
         0.00056389215931586158,
         0.00012812133881032146,
         0.00025426501552730968,
         4.5393729012489777e-06,
         2.1867756027371796e-05,
         1.1413175919912576e-05,
         2.7686625428391123e-05,
         0.00018769405749819462,
         0.00036104870839809072,
         0.00037704898230472503,
         0.00021149679388699218,
         2.4142163989686848e-06,
         0.00012759486719114067,
         7.0441382152763656e-05,
         0.00029085173203302465,
         0.00011150321766943045,
         2.8334360287880503e-05,
         0.00026545121496643174,
         0.00014998803137859898,
         0.00010354459257332434,
         -9.1436727591291507e-06,
         0.00043423432187716102,
         0.00015630937049596248,
         0.00017964751108604437,
         0.00015249293911000989,
         0.00019605785556876663,
         0.00022782118882114325,
         0.0001996484817112527,
         0.00022654003855762694,
         0.000190116067015071,
         0.00053497076265358304,
         0.00029499243131822994,
         0.00036406561057069113,
         0.00043319418008421607,
         0.00066691336090449898,
         0.00031879911162337995,
         0.00033111562851561064,
         0.00070743799167208884,
         0.0016982799651151176,
         0.00022665648153808609,
         0.00048174679736378575,
         0.00031882905168810417,
         0.0010326552848405456,
         0.00030195981105804318,
         0.00054253192967988826,
         0.00053108498012195465,
         0.00081751102670183165
      ],
      [
         0.00020031091368765357,
         7.7699643336745681e-05,
         0.0061421593173721697,
         0.00054744267255082187,
         0.00018227154264745563,
         0.0034541029445151528,
         0.0013955397200169958,
         0.003121492592341504,
         0.0010343133616162554,
         0.00081161311730373962,
         0.001217961740721075,
         0.0010970801220317131,
         0.00084215920325668946,
         4.1323537412975866e-05,
         0.0002358132587325876,
         -6.93813507985823e-05,
         8.0565974566896976e-05,
         0.001816383366956447,
         0.0010879322880610908,
         0.00059893724754954652,
         0.00014186224419654439,
         0.00079954086555924305,
         0.00081240863561167585,
         0.00033578359435211302,
         0.00046651304473187808,
         0.0011466491282586875,
         0.0011252568864769936,
         -0.00014195332075748598,
         0.0029133136939319621,
         0.001273002440107951,
         0.003487670225244158,
         0.000566911103014426,
         0.00093119283839973718,
         0.002229393734304782,
         0.00031600542123557296,
         0.00041128436174985386,
         0.00046355008858228351,
         0.0019835758973245198,
         0.0021756808522456479,
         0.0010514308127666798,
         0.0025471975221378141,
         0.00033595659877091761,
         0.0011123905026440735,
         0.00064449665037817584,
         0.00052593179558995653,
         -1.0919018032806104e-05,
         9.5586057738710242e-06,
         2.7092706739076105e-06,
         -7.1120379759612757e-07,
         0.0013130132027063598,
         0.00055765387133776124,
         0.00022589748457380721,
         0.00057086568999684584,
         0.00068168739039851456,
         -0.0011835389374558873,
         0.0007935274086975396,
         0.00073556850361829608,
         8.5725769541849281e-05,
         0.00015660167532831335,
         -0.0032303287634070426,
         0.0015017890326159775,
         0.001952676576521835,
         0.0015105411828272002,
         4.9840691550937728e-05,
         0.00017120773879627122,
         8.1369139891596994e-06,
         4.134210785802336e-05,
         -0.00030833706662640719,
         0.001113394473580586,
         0.0011707522947819219,
         0.00052969360398835317,
         0.00012737586110649803,
         0.0026882995705746204,
         0.0001536085415621715,
         0.00053906467758374076,
         0.00022869846875231935,
         0.0006456217111060423,
         0.00029062558830941353,
         0.0002901613274739556,
         0.0022217642711796206,
         0.0010838533768675388,
         0.00044171832820078861,
         0.00027820287945053471,
         0.0020647040958254822,
         -0.00073209611332473762,
         0.0012828673354077825,
         5.095609743176796e-05,
         0.00097714128072183591,
         0.0029718303876750886,
         0.00062111178476185948,
         0.00029499243131822994,
         0.014856596346503815,
         -0.0052000318054809007,
         0.00070911156396251461,
         -0.0017016303801015936,
         0.0086825839104220266,
         0.0032000838379912765,
         0.0023023561051641068,
         0.0033140874786178917,
         0.0020489920251147531,
         -0.0042723900708679279,
         0.0005670394984917729,
         0.0016873062941034187,
         0.0014618139785529047,
         0.013204587256709876,
         -0.00036109464361697846,
         0.0022044679458971166
      ],
      [
         0.00035475924727208574,
         0.0047166821599082826,
         -0.0025999301221310699,
         0.0013572706466032695,
         0.00010115447741614732,
         0.0083244821448650672,
         0.0040022781431899891,
         0.015010451691013392,
         0.0091399322026187984,
         0.0020577270199622537,
         0.0026377708568335006,
         -0.0020408039024928941,
         0.0032243351261060341,
         8.4292597157921526e-05,
         9.8959995295314765e-05,
         0.00015066074680768882,
         -0.00010738306381875247,
         -0.0015097986190379883,
         0.00053122969456385557,
         0.0062107499285141135,
         0.0022623819247761514,
         -0.00017275476811206563,
         0.0018194080710314828,
         0.00072036396108965438,
         0.00093951437730249482,
         -0.00046746744180230422,
         0.00062796147179554904,
         0.0086299944243268031,
         0.0024421965664972139,
         0.015802198243685867,
         0.0014559004838945668,
         0.0019424695446398433,
         0.0029822130861053048,
         0.00718830715996846,
         0.0011815102141912843,
         0.00095497189337456572,
         -0.0009066459968914963,
         0.0013806734727411802,
         0.0032480752763137219,
         0.017419785217718014,
         0.023115224992533163,
         0.0036640957687124188,
         -0.00027077157577902494,
         0.0038455575874477765,
         -0.00049917155226349911,
         7.9467140322654677e-05,
         3.423637336080667e-05,
         3.179777391385199e-05,
         2.4127662712634069e-05,
         0.0051381062208369138,
         0.0013517016196248858,
         0.0014351021335979419,
         0.00088283251852557692,
         0.0012380416943331698,
         0.018746781192498389,
         0.0014883201158195534,
         0.0032501782013093718,
         -2.6093397988285081e-05,
         0.00021609515995428113,
         0.047348233572247066,
         0.0062822248411682022,
         0.0028027700937236109,
         0.0016888654872349684,
         -7.1144818599850782e-05,
         1.4646855683684921e-05,
         0.0001412125898489996,
         0.00030156826509946153,
         0.013795239959837849,
         0.002140055009693464,
         0.0049418333175313134,
         0.0027582229036919037,
         0.0037770959474764851,
         0.0018326350065224664,
         0.0021647339612942506,
         -0.00032108090146455302,
         0.0071590384852448369,
         0.0026166170430212028,
         0.0030923157266441355,
         0.00093024870458748834,
         0.0074145282830447449,
         0.0013785802998749596,
         0.0019058813286577871,
         -0.0012586468713248079,
         0.0011624851949825707,
         0.0093788447206388272,
         0.00072550352850470285,
         0.0025997705193549696,
         0.0037632411702053651,
         -0.00069146622108095677,
         0.0045615432143992305,
         0.00036406561057069113,
         -0.0052000318054809007,
         0.057573668713715789,
         0.005028932248627359,
         0.012306453957760592,
         -0.014845084299120601,
         0.044864036173229191,
         -0.00092129215593816341,
         0.0075002531164720648,
         0.0022453650280521657,
         0.041986758973317106,
         0.0016802187395500718,
         0.0097580846315428755,
         0.0093296487803094016,
         -0.007193423658567029,
         0.012439595772867882,
         -0.0001005348985869852
      ],
      [
         0.0001732749229872284,
         0.00083917322267758028,
         0.00018643977858142854,
         0.0020747567662580315,
         0.00013633052281608634,
         0.0027492496225642702,
         0.0003117858232542737,
         0.0042594069755698492,
         0.0022677129338583815,
         0.0018057147157606109,
         0.0010698750845655025,
         0.00066632780531061049,
         0.0041087848854781256,
         7.1636314079713263e-05,
         4.1275670987745469e-05,
         5.6786738292886097e-05,
         8.1510979323837401e-06,
         0.00074662114859582471,
         0.00069773603063401661,
         0.0012246406540398021,
         0.0018876115022193828,
         0.0004957265888310739,
         0.0027778268268191728,
         0.00060558953652423793,
         0.00058455126696031366,
         0.00048385634842756844,
         0.0014386324620387003,
         0.0015157950554052838,
         0.0062079851914877415,
         0.0032840262741556836,
         0.0018714780920006768,
         0.00077547196139592773,
         0.0011075873547422509,
         0.0013561189055248299,
         0.0014986011015581115,
         0.00043408287737317397,
         -8.0253812692630578e-05,
         0.0027538354426448457,
         0.003269703614312538,
         0.0034821771886770951,
         0.0047281460447540814,
         0.0010174084463486239,
         0.0019458904703665424,
         0.0038638839421884881,
         0.0011598713173490162,
         2.8277765161657019e-06,
         1.918751730753776e-05,
         4.721934825788171e-06,
         3.7809395611604792e-06,
         0.0009750743141347727,
         0.0004007752537557964,
         0.00034144385791690264,
         0.00060818037114626557,
         0.000369136832468988,
         0.0025638825408925868,
         0.0028574754783408369,
         0.0028020343292464635,
         2.8075454509026354e-05,
         0.00017201595887372334,
         0.016915809104450275,
         0.00051099274714143785,
         0.00061138484547985624,
         0.00082542410306398926,
         -2.7227577588781069e-05,
         0.0001292337547264132,
         3.2173001532501961e-05,
         8.465232065912744e-05,
         0.0021473967681966966,
         0.0034178644265449973,
         0.00080910225137268842,
         0.0020942458997449125,
         -0.00047656278574907261,
         0.0018744181327138953,
         0.00034147358436811809,
         0.00032652191408192151,
         0.0012668370284486725,
         0.0016623974173598619,
         0.00063338563833909326,
         0.00088651775186505489,
         0.0014616275893917312,
         0.00096477345135645909,
         0.00073857087835101651,
         0.00046335751494395918,
         0.0045844618183595491,
         0.0018724316735157073,
         0.0027221238073226084,
         0.00050528537318655399,
         0.0055285718779451449,
         0.0014592265345048346,
         0.0017245682624662103,
         0.00043319418008421601,
         0.00070911156396251483,
         0.0050289322486273599,
         0.0067403218314969716,
         0.0030477003252589343,
         0.0022434364653669712,
         0.0078110935229793749,
         0.0029020805367493841,
         0.0038117677448647538,
         0.0016986088883331511,
         0.0055765095230727686,
         0.0010171196028556703,
         0.0032806174573475721,
         0.012568769732498668,
         0.0037137890511590344,
         0.0039009332668802224,
         0.0051616290391523437
      ],
      [
         0.00015857920267931336,
         0.00088434044659533564,
         -0.00041639455553989756,
         0.0011439198986853923,
         0.00028545615031088143,
         0.0032009661727401381,
         -0.00029495440377730374,
         0.013772146934708164,
         0.0077009599609850366,
         0.003075105268903461,
         0.0024873174511665101,
         0.00068085750041375144,
         0.0021090471375497999,
         0.0001048883678968509,
         4.7704863732422224e-05,
         0.00017852866128742625,
         1.9447994807988338e-05,
         0.0023453321761029125,
         0.001195922987067736,
         0.0034497593939349118,
         0.0018663884916896233,
         0.00092877918520104376,
         0.0011662367130261457,
         0.00083657787523145125,
         0.0007379702351106715,
         0.001795133533505714,
         0.0049007918086338264,
         0.004896891162279501,
         0.0024574714124514321,
         0.0076772470568117653,
         0.001624680701395593,
         0.0023132492893447945,
         0.0026637856376923344,
         0.0030122246288752279,
         0.0011723482416377872,
         0.0012773978270174805,
         9.5371191770731421e-05,
         0.0026366753574207247,
         0.0028675509482501082,
         0.010088585294472773,
         0.015848965567978185,
         0.0017975977482835451,
         0.0019899368049300483,
         0.002377871392707499,
         0.0011837527114799508,
         1.1404873153149823e-05,
         2.4370817486604501e-05,
         1.5896761137522975e-05,
         1.1552176151154265e-05,
         0.002384854546064775,
         0.00058911663980772556,
         0.001180722330428806,
         0.00018562319047150711,
         0.0011321540752149408,
         0.0049062102380007678,
         0.0013279385686093016,
         0.0010667284416016824,
         4.4957560888357274e-05,
         5.9528618323201983e-05,
         0.069197570332086192,
         0.0019209339065217334,
         0.00060622068423995688,
         0.00036848338468604188,
         1.813675892271266e-06,
         9.9686571847268181e-05,
         7.4122521161816549e-05,
         0.00024392695603586378,
         0.0059698955663733035,
         0.0048001396975872529,
         0.0028538907587988588,
         0.0010905154895142122,
         0.00062484543191182701,
         0.00028710683082134366,
         0.0016322695635438793,
         0.00067103809790882243,
         0.0038723727001210182,
         0.0016722625659660495,
         0.0024247654020822505,
         0.00067617326789160578,
         0.0046268854053611403,
         0.0034086230148249351,
         0.0012451217191473349,
         0.0017697897500579206,
         0.0019027625031655259,
         0.0041309825346332709,
         0.0012162778243987775,
         0.001314188991669098,
         0.002354352148706264,
         0.0023151192350695871,
         0.0011854461114550203,
         0.00066691336090449888,
         -0.0017016303801015936,
         0.012306453957760592,
         0.0030477003252589339,
         0.013170346747963652,
         0.0011547203686308968,
         0.025628639642775706,
         0.0019445123476910372,
         0.010548620573158772,
         0.0033841135884871308,
         0.014111837734864881,
         0.001043517253190674,
         0.012947534202550121,
         0.0050979484241989439,
         0.0010850629765107008,
         0.0037687427530241685,
         0.0034672218671949768
      ],
      [
         -0.00011620543647759189,
         0.00015165251002465413,
         0.0042234044802306071,
         0.001342724201675316,
         0.00084821777533870412,
         0.0050639340374775523,
         -0.0019691952746261491,
         0.0055766421972713353,
         0.00229587831364161,
         0.0029168364220924451,
         0.0038687798395803516,
         0.0034641689265141658,
         0.0021129658318422557,
         0.00022416219909218995,
         1.7722726383946906e-05,
         7.2693079805337787e-06,
         0.00018110983519662474,
         0.0044492440905435646,
         0.0012844388672663886,
         1.1593011952707984e-06,
         0.0011428610194705055,
         0.0011056689355314854,
         0.0020555440293713789,
         0.00076878838972045801,
         0.00071983675771766212,
         0.0023268153685346714,
         0.0037553996780720742,
         -0.00068984559217255537,
         0.0062293186927639471,
         -0.001453945676265399,
         0.001405351308339186,
         0.0016449016496546032,
         0.0011421717949878984,
         -9.7041745071480717e-06,
         0.0015433327684384165,
         0.0009455863453655106,
         0.0011646198054168378,
         0.0054090975275180317,
         0.0075404800227567509,
         -0.00063753440413516905,
         0.0018922608561593324,
         0.00075675005881293883,
         0.0017537987375995548,
         0.0015452335036359155,
         0.0020296508822516307,
         -4.0063320514918946e-05,
         -2.0340487553352068e-06,
         -2.3844850052059869e-06,
         9.4547932585603961e-07,
         0.00060794297906329245,
         0.00072368921402682341,
         0.00026600725115312723,
         0.00062213711154375994,
         0.00016921345164103274,
         -0.0043325376339791348,
         0.0026836871514315901,
         0.00086320036055004951,
         0.00017182408756000477,
         3.6558668542436628e-06,
         0.035152186263268929,
         0.00069243178461048723,
         0.00046649708594948827,
         0.00066749841212331972,
         7.3577739700594197e-05,
         0.00037266972647684792,
         -1.4151109438539757e-05,
         5.8043185172978066e-05,
         -0.0012873477047010331,
         0.0044139925992475902,
         -4.4668724344339012e-05,
         0.0011587218651424374,
         0.00200063587652855,
         0.0020048079210353599,
         -5.9173915232892983e-05,
         0.0013045358548725008,
         0.00077649148895045307,
         -0.00049318381410255263,
         0.00043030981144194253,
         0.000280964727307001,
         0.0049488571819933458,
         0.0033503475607916579,
         0.00035211864815767424,
         0.0021215955124696444,
         0.0032925800175920734,
         0.00085969520548204951,
         0.0024501180856383127,
         -0.00021011675740359597,
         0.0022198763640238731,
         0.010258795961365356,
         0.00059603382337370975,
         0.0003187991116233799,
         0.0086825839104220284,
         -0.014845084299120601,
         0.0022434364653669703,
         0.0011547203686308972,
         0.0284992838606835,
         0.0041424776955327064,
         0.00823968419774887,
         0.00697521821845596,
         0.0061962630103952962,
         -0.0077628153115007386,
         -0.0002203579413209613,
         0.0060441210988440392,
         0.003159970057430803,
         0.020261161597616487,
         -0.0013639659757515629,
         0.0065319650038703058
      ],
      [
         0.00023979434755493618,
         0.0051010668322632102,
         0.0012591903604708969,
         0.0033457758461837338,
         0.0023294940971671494,
         0.0058862749654604559,
         -0.0015063937895139733,
         0.047800198559615571,
         0.027465251678022252,
         0.009738676992503404,
         0.0038819478735149125,
         0.00028920967040971463,
         0.0056474312155124079,
         0.00036225507586005963,
         0.00053293604749332147,
         0.00023892012172653269,
         0.00028360647517932627,
         0.003798272286071539,
         0.00034917579770967703,
         0.016025999117034763,
         0.0046039134562424512,
         0.0025532844613988049,
         0.007280675407477781,
         0.0023789635598052165,
         0.0029015723495412751,
         0.0016189053521502585,
         0.0029011199962611501,
         0.018488269257108298,
         0.0088667050889356877,
         0.035917169669403073,
         0.007057010755127842,
         0.0067505654305238007,
         0.0093976651026375438,
         0.015359910226664917,
         0.0066694246966093971,
         0.0046718285056841884,
         0.00075759421604046188,
         0.0032039682010579556,
         0.0045062080498415955,
         0.032757043662076761,
         0.050491667228659678,
         0.0016682114723248589,
         0.0042781633623671881,
         0.0071383749790431697,
         0.0028344871525396017,
         -5.0424880033330033e-05,
         2.9133827070781786e-05,
         8.0393061311163558e-05,
         4.6018589458579257e-05,
         0.01535748838606628,
         0.0023478252907710513,
         0.0047975728710219984,
         0.00083021642413931183,
         0.00033021042418392957,
         0.0090229538760257365,
         0.0041550754758222829,
         0.0035623475788166903,
         0.00026989049522097171,
         0.00027201471085108356,
         0.17326200314479681,
         0.017484752036811088,
         0.0076488770472986564,
         0.0018313658324780888,
         4.0817961773818178e-05,
         0.00020931075317086152,
         0.00024695395212601687,
         0.00093090192273354011,
         0.029768715356188705,
         0.0084600095264615628,
         0.0087720995184079852,
         0.0023468782752530523,
         0.0028991312685571666,
         0.0021555856842717424,
         0.0045524624872006533,
         0.0018392752851951102,
         0.023011400136925125,
         0.0029436456717977736,
         0.0078545350659006002,
         0.0022465015278520691,
         0.03589930077842985,
         0.011557086532566886,
         0.0042274867023786153,
         0.0011229499304386764,
         0.0091485422751337482,
         0.014881739535285283,
         0.0042611441048216753,
         0.0052138723288337437,
         0.011298696772336487,
         0.0096272058505970214,
         0.0028362954088635064,
         0.00033111562851561064,
         0.0032000838379912765,
         0.044864036173229191,
         0.0078110935229793749,
         0.025628639642775713,
         0.0041424776955327038,
         0.16191335060512912,
         0.0033168909462844842,
         0.024640394485742609,
         0.018402796518357922,
         0.055339453886199957,
         0.001793168991126925,
         0.037453491006115017,
         0.029166583200382509,
         0.0058358068758605219,
         0.0059897231250075414,
         0.0092683577875186055
      ],
      [
         5.2375520487634532e-05,
         0.00027577075250169317,
         0.00092937517174749272,
         0.0010386402708902833,
         0.00041876917625413936,
         0.0033978575980149386,
         -0.00018996041451874331,
         0.0035862819169307286,
         0.0021591378819849827,
         0.001207487891035486,
         0.0010480374242069805,
         0.0015402682188277038,
         0.0018672702241105512,
         0.0001130632398260514,
         1.3561752909401577e-05,
         5.2124100335840294e-05,
         4.1274078619336544e-05,
         0.0013646703972296484,
         0.0018874980585755902,
         0.00031572908130460958,
         0.0010533328047090311,
         0.00043368243137076508,
         0.0015522706863995072,
         0.0009044107581381855,
         0.00096999978588954098,
         0.0010648111871794394,
         0.0020021011279153095,
         0.00059001898552873489,
         0.0038420232455522495,
         0.0013865742947803427,
         0.00056706778056567512,
         0.00045124562848567878,
         0.0010349954678416855,
         0.00059548328666128494,
         0.00047827362181438176,
         0.00041861604298008544,
         0.00035953688769403946,
         0.0042705114634352479,
         0.0046417699940504813,
         0.0016505233747025111,
         0.0031246993877567094,
         0.0014415681476533443,
         0.0012450405933682439,
         0.0017203404372647538,
         0.00081614143013428371,
         -5.6938492211606705e-06,
         9.843253809855288e-06,
         3.7813842529482237e-06,
         3.6213665818953312e-06,
         0.00055023812488985354,
         0.00021214157994054245,
         0.00024791337286016066,
         0.00039736160657678017,
         0.00039161327081005187,
         0.00042635292493131401,
         0.0016994470339022486,
         0.0013556199985848153,
         7.9570239907893599e-05,
         7.8766838386122825e-05,
         0.018617925720703459,
         0.000496366500435175,
         0.00038654883418883586,
         0.00065564143621214279,
         2.0272644296250834e-05,
         0.00022565940129326643,
         1.314402853518249e-05,
         5.4920470502506858e-05,
         0.0009065326376999299,
         0.0020682790876810297,
         0.0003350891955968265,
         0.0015009587709565537,
         0.00026363062914847246,
         0.0012487009150509069,
         0.00036985487768659883,
         0.0006532551976107491,
         0.00082301001833112448,
         0.00055760753193174681,
         0.00040865880990899371,
         -0.00013698013329597038,
         0.0014452422334807718,
         0.0011852154783038142,
         0.00090341333563403927,
         0.00026678371271635694,
         0.0017431085720674832,
         0.0013052148675939471,
         0.0017275098281732898,
         0.00075024650069194145,
         0.0017985940181278522,
         0.0036174126552106943,
         0.00099167178794421417,
         0.00070743799167208884,
         0.0023023561051641068,
         -0.00092129215593816341,
         0.0029020805367493841,
         0.0019445123476910372,
         0.00823968419774887,
         0.0033168909462844842,
         0.0087285000472674557,
         0.0030964725098189361,
         0.0024124768314898542,
         0.0009879746276133675,
         0.0011850592998322073,
         0.0036313938923827056,
         0.0028097427923605657,
         0.0073694990178154686,
         0.0015348616073905435,
         0.003478215925171964
      ],
      [
         7.9411577568306538e-05,
         0.00035488860553187099,
         0.0017351704218107195,
         0.0010630994691344206,
         0.00057044496873069411,
         0.0026680733969303414,
         -0.001268359110226869,
         0.016485077897856987,
         0.0080592786361954553,
         0.0036576744182428463,
         0.0043237678629648446,
         0.00095273575763835225,
         0.0018915791693826511,
         0.00010368346989028086,
         8.1105465603780347e-05,
         0.00018666671411218528,
         7.8871813527302812e-05,
         0.0027409269652227007,
         0.00045855684067217959,
         0.0032274169024353499,
         0.0021576549656340668,
         0.0015082153887167257,
         0.0014979595395647658,
         0.0012588232459043213,
         0.0011112699172636006,
         0.002401722801245604,
         0.0070087739474014154,
         0.0047760210648772625,
         0.0040234948215495019,
         0.0080610632663071814,
         0.0020610936642311527,
         0.0038077197018700085,
         0.0042297163542432837,
         0.0037103019661893465,
         0.001631461290342986,
         0.0016450024273228035,
         0.00065121348363851811,
         0.0034657224042414637,
         0.002898349296161876,
         0.010506552042753378,
         0.015278439381969728,
         0.0017703511749721981,
         0.0025008779995749162,
         0.0029561414173575754,
         0.0022237665447156969,
         -9.6440288301486052e-06,
         2.4820333600972756e-05,
         1.0734602893759489e-05,
         1.0061474832753026e-05,
         0.0020016426383871696,
         0.00075004359668776337,
         0.0011978015437807965,
         0.00041619965357827778,
         0.0011469662122223171,
         0.0030015166021764772,
         0.0018174377877504698,
         0.0012264773524218568,
         0.00010251433859427866,
         0.00011905610036503259,
         0.062345453327342704,
         0.00046193929150807893,
         0.00086740928373893564,
         0.00076583384032874024,
         3.1134751852454363e-05,
         0.00016187893318670221,
         9.2764350203189156e-05,
         0.00028514136157205066,
         0.0050904242867348725,
         0.0044109532414453633,
         0.0030029961655839445,
         0.0010818009279928821,
         0.0014723817811252598,
         0.00062239699591194676,
         0.001023334213498392,
         0.0015374826400119889,
         0.004012480398378049,
         0.0010657718047843347,
         0.0034312966242866557,
         0.0012691527106659297,
         0.0050076422008095535,
         0.0027841259759263806,
         0.0033490624716055978,
         0.0033728346903342159,
         0.002554443322267412,
         0.0034965002495516897,
         0.0016866068878990219,
         0.0011446636113476823,
         0.0021913376410455081,
         0.0036885179314026587,
         0.0011986458922794057,
         0.0016982799651151176,
         0.0033140874786178913,
         0.0075002531164720648,
         0.0038117677448647534,
         0.010548620573158772,
         0.0069752182184559582,
         0.024640394485742602,
         0.0030964725098189352,
         0.021911814921670894,
         0.0048848886912556773,
         0.010941286865177339,
         0.0010216081771655167,
         0.016490319057644524,
         0.0045956962148413355,
         0.0062155300724479456,
         0.0022850993302787853,
         0.0054502902271142736
      ],
      [
         0.0001072048909203578,
         0.00092533194278045174,
         0.0011044888357719111,
         0.00071597738215415513,
         0.00057557592633792492,
         0.001880917584094787,
         -0.0004255949974479419,
         0.0056353244679981903,
         0.0032519912073084023,
         0.0021893243886456104,
         0.0014583289845755795,
         0.00093809907985862283,
         0.00097774234086070899,
         0.00012087142058216473,
         3.4022813295454427e-05,
         3.579467205228601e-05,
         6.4152820440942484e-05,
         0.0017728375679533187,
         0.00075010509349204249,
         0.0021022794018471201,
         0.00093993220578504632,
         0.00087360017285569372,
         0.0018584427253240158,
         0.0005940494429196398,
         0.00062883940775804582,
         0.00061012936155327522,
         0.0013366308087939044,
         0.0018661416143187454,
         0.0022290507786803877,
         0.0046773543325983073,
         0.0017716400529613498,
         0.0017235370643934652,
         0.0013002982419748851,
         0.0018631206614813053,
         0.0015285773063129903,
         0.00092462606684710056,
         0.00040629106526587097,
         0.0017862055177286502,
         0.0024811904607874901,
         0.0033012045469831652,
         0.0051262500357019689,
         0.00099701313168218094,
         0.0010886706655579995,
         0.0015595747778205944,
         0.0010269241381544408,
         -9.4082512678523232e-06,
         3.6179567710283412e-06,
         9.8655251585430555e-06,
         5.4415817661604787e-06,
         0.0017766878556918914,
         0.00054563897776602123,
         0.00054335839464499905,
         0.00020864757965079555,
         0.00047320813816335909,
         0.0013929530985166741,
         0.0010917350236114712,
         0.00064806275848237232,
         6.0907356405411793e-05,
         4.3310910424661187e-05,
         0.031068820920429195,
         0.0034213763134385042,
         0.00080511705451696077,
         0.00033436987126900469,
         4.1264794173718091e-05,
         0.0001249048209263243,
         2.5247667244443746e-05,
         0.00010630321078241403,
         0.0029637078022116321,
         0.0022270470925838709,
         0.00087118882342898012,
         0.00064892140011488751,
         0.00090678603301310335,
         0.00036906325665527726,
         0.00049474593286703307,
         0.0005438528639961557,
         0.0025080498427054341,
         0.00036854943154694257,
         0.00086285511221567842,
         0.00053043102783814286,
         0.0051143192186466815,
         0.00280966358741188,
         0.00053908224657039417,
         0.00077514471313929443,
         0.0021414599223083496,
         0.0015774853717383159,
         0.0012640703313736119,
         0.00073257170202213964,
         0.0021452287669134359,
         0.0030594933448075449,
         0.00073068066540553497,
         0.00022665648153808604,
         0.0020489920251147531,
         0.0022453650280521648,
         0.0016986088883331511,
         0.0033841135884871299,
         0.0061962630103952953,
         0.018402796518357922,
         0.0024124768314898542,
         0.0048848886912556781,
         0.0053906121470630791,
         0.0049097305499557027,
         0.00065993893894537305,
         0.0053194241817506021,
         0.0044148751968794437,
         0.0039155198958462532,
         0.001264001639729514,
         0.0028778574918261962
      ],
      [
         0.0003603367831212078,
         0.0033726348075928786,
         -0.0019771362754592149,
         0.0016844419652321913,
         0.00028552244147169023,
         0.007001065556164433,
         0.0022152773133002684,
         0.01807852320385487,
         0.011027945442904051,
         0.0026610393826237439,
         0.0015245299649123902,
         -0.0005297034316248425,
         0.0037106918667369881,
         0.00014672748523921354,
         0.00014411229191191926,
         0.0001827008179237906,
         -2.726132374371701e-05,
         -0.00041738588819524786,
         0.0015290761640627609,
         0.0068692346228891735,
         0.002781005912131344,
         0.00063207168090711639,
         0.0025338635611735945,
         0.0010379458594264417,
         0.001301445639507903,
         0.00037621113200397095,
         0.0012487984917390086,
         0.0090271691867631586,
         0.0037501259102877024,
         0.017847436687075287,
         0.0025337733591133983,
         0.0036644377185309353,
         0.0042174485704666457,
         0.0073303144981473542,
         0.0020375633578720185,
         0.0016301886766958741,
         -0.00036201375679148587,
         0.0027460241319479284,
         0.0037074534243765572,
         0.017149466604709628,
         0.023537835627062909,
         0.0033114341520748963,
         0.0014215714348281788,
         0.0043922450215986685,
         0.00099636981102544601,
         3.8141674882691032e-05,
         3.0434505773676619e-05,
         3.4614452467474848e-05,
         2.3168222704268369e-05,
         0.0055009444509898104,
         0.00088431864516005237,
         0.0018073847726606694,
         0.00061213307781812722,
         0.0012361512719194915,
         0.012740722417947629,
         0.0021413296475418569,
         0.0029483538873970503,
         4.8920912860235569e-05,
         0.00015733805016293878,
         0.068568368584001407,
         0.0063265531166440117,
         0.0027544908513715527,
         0.0018351527566065609,
         -4.0432895450057218e-05,
         8.91562859170012e-05,
         0.0001416334727237608,
         0.00036909095630121636,
         0.013834109546313715,
         0.0032896045560294827,
         0.0047647897643350009,
         0.0027522024967074604,
         0.0017896606320011448,
         0.0014994876447880627,
         0.0023000190942289878,
         0.00043888857492821085,
         0.0085806523829855871,
         0.0026878239304047803,
         0.0036843797512883464,
         0.0012920567233930971,
         0.0094012520614832062,
         0.0027650849947252008,
         0.0022470505780600981,
         -0.0001107639511093214,
         0.002448417617278932,
         0.0097273233752811876,
         0.0017095574222820592,
         0.0026895334579780808,
         0.0044699031096420202,
         0.0017254782622291014,
         0.0034733743413798411,
         0.0004817467973637858,
         -0.0042723900708679279,
         0.041986758973317113,
         0.0055765095230727686,
         0.014111837734864883,
         -0.0077628153115007403,
         0.05533945388619995,
         0.00098797462761336728,
         0.010941286865177337,
         0.0049097305499557027,
         0.039810695582913058,
         0.0020548799901792311,
         0.014747010429750235,
         0.010987268410807941,
         -0.0037465356196479415,
         0.01004763322802967,
         0.0028718436817862097
      ],
      [
         7.8009033389780447e-05,
         0.00041116071803895884,
         -6.2920499950814526e-06,
         0.00021571752987843186,
         8.9161975741271508e-05,
         0.00055508007683838212,
         0.00086889698097067857,
         0.00019658604150873374,
         0.00043242739347513722,
         0.00058416887237853446,
         0.00012549247792572224,
         0.00014874801972806066,
         0.00021448377510500534,
         3.1626544600381039e-05,
         4.0400064122787801e-05,
         5.8436780353355272e-06,
         -7.0661410503736004e-06,
         0.00049605813315415563,
         0.00097889499772428352,
         0.00073710747442436728,
         0.00048307340862757762,
         0.00045939882865197838,
         0.00064309835937563509,
         0.00043508280496946711,
         0.00044669746639914123,
         0.00015402851703729862,
         0.00051917047554499586,
         0.00031057977882156302,
         0.00035503572810567679,
         0.001765973513750253,
         0.0011451407655318387,
         0.00082246820074336445,
         0.00028626345886210476,
         0.001018134746001651,
         0.00048216053144176134,
         0.00028152252038863201,
         0.00010604007840868067,
         0.00087531510440916652,
         0.00075590135267989658,
         0.00097468073551938272,
         0.0012231119267841085,
         0.0008946318371552014,
         0.00073357933466125557,
         0.00084687877106498955,
         0.0004707337091941114,
         7.7868004428468884e-06,
         7.7971606422660198e-06,
         1.7967286281187525e-06,
         2.7492606661448366e-07,
         0.00053579284370380061,
         3.8489589521418393e-05,
         5.296605438866315e-05,
         5.8454562772607405e-05,
         0.00048507575079452503,
         0.0014982885327152692,
         0.00016166409095303311,
         0.00046643121678985495,
         -1.6173739790604491e-06,
         6.5122099345812885e-05,
         0.0039650568541260379,
         0.00220157608080963,
         0.0005679086867940498,
         0.00080361436413364036,
         3.8366266259294003e-06,
         3.5340051480547863e-05,
         1.4853443263433391e-05,
         2.0956316295060192e-05,
         0.00057238665678686755,
         0.00041028118175902588,
         0.00056339221405376182,
         0.00027777933727077589,
         -0.00043975846402257845,
         0.00055377400225436026,
         0.00018694945645908657,
         0.00022500749441807034,
         0.00013820922236659132,
         0.00060619819719278463,
         5.798571123543053e-05,
         0.00038822723090385343,
         -8.3846596036050319e-06,
         0.0003411941490633236,
         0.00026463259592655333,
         0.00023099908476993054,
         0.00032076469468712637,
         0.00050870448662471135,
         0.00053734137536964812,
         0.00031973708659347139,
         0.00056599764949692754,
         -0.00017775607028729031,
         0.00062967742445091694,
         0.00031882905168810412,
         0.00056703949849177301,
         0.0016802187395500718,
         0.0010171196028556703,
         0.001043517253190674,
         -0.00022035794132096119,
         0.001793168991126925,
         0.0011850592998322073,
         0.0010216081771655162,
         0.00065993893894537316,
         0.0020548799901792302,
         0.0020663512170058075,
         0.0010240990288729501,
         0.0013399638704083383,
         0.00089590015504879069,
         0.0013739677333346979,
         0.00093409133321600184
      ],
      [
         3.4266386101441821e-05,
         -1.598451464078379e-05,
         0.0012488830565517664,
         0.0014107042701441903,
         0.00046929915340064977,
         0.0031369310898653377,
         -0.0015481596653937079,
         0.019772045458797263,
         0.01034491188413502,
         0.0032290591530100047,
         0.0034738781561233344,
         0.00099780527118826763,
         0.002520858291626198,
         0.00011111025986942924,
         0.00012450844322972702,
         0.00020504910590380567,
         9.1075517254549839e-05,
         0.0021664319776815246,
         0.00104470617663562,
         0.0043036858613008586,
         0.0024562007531465919,
         0.0016527021224284528,
         0.0016228504133183673,
         0.0010595235891827127,
         0.0009514532213125089,
         0.0021314053532877908,
         0.0049108299455794518,
         0.0062603239453573193,
         0.0046310173919753726,
         0.011203569199627042,
         0.0021445372229736753,
         0.0035044527864517977,
         0.0043813550782754243,
         0.0040158066869170096,
         0.0016108995231688026,
         0.0017871453965534285,
         0.00052706002511735046,
         0.002990512558758038,
         0.0027286932573039311,
         0.011915012547723617,
         0.01908675514877942,
         0.0015764204764788551,
         0.0031330851963196132,
         0.002761065840749706,
         0.0021687793621643072,
         -1.9939826076902527e-05,
         1.9880653083122452e-05,
         1.8107706484939992e-05,
         1.5183955447231667e-05,
         0.0030764803598953075,
         0.00060566843245182442,
         0.0016397810567589431,
         0.00036376046734827041,
         0.00082339019973645601,
         0.001353435577978678,
         0.0020406142620696703,
         0.0012133866438365285,
         0.00011508727214412245,
         5.1373019106234062e-05,
         0.075985591905402411,
         0.00047743042172418166,
         0.0012631736833302225,
         0.00060860957116940244,
         1.6915695106096532e-05,
         0.00015951974682155097,
         8.494796852640129e-05,
         0.00034046641326302568,
         0.0074725040549799681,
         0.0048790292475993481,
         0.0032844371705513563,
         0.0014804697399713855,
         0.0010601302970615176,
         0.00078974624049733041,
         0.0018381627839209804,
         0.001334573663282973,
         0.0057869236301979748,
         0.0015971614289948762,
         0.0034869079469419858,
         0.00071991872162537106,
         0.0072233303977719586,
         0.0035134166803745008,
         0.0018874190578806172,
         0.0025183972298582933,
         0.0033889359263302647,
         0.0047223778407364334,
         0.0022624499486735843,
         0.0016578503174743734,
         0.0030980304145744398,
         0.0040193983222122859,
         0.0012841592068186859,
         0.0010326552848405456,
         0.0016873062941034187,
         0.0097580846315428772,
         0.0032806174573475721,
         0.012947534202550119,
         0.0060441210988440384,
         0.037453491006115024,
         0.0036313938923827056,
         0.016490319057644524,
         0.005319424181750603,
         0.014747010429750232,
         0.0010240990288729501,
         0.022183850884903638,
         0.0068606790680101736,
         0.0060820062245951776,
         0.0023250585766176508,
         0.0040448139269916444
      ],
      [
         0.00054121393893316442,
         0.0037092627255626213,
         0.00080034168091007267,
         0.0056923426728361422,
         0.00086569869741961157,
         0.0016443553430649156,
         0.00051647074607165128,
         0.0075078879478187666,
         0.004680440017990329,
         0.0075468276565871691,
         0.0030168503905468758,
         8.6895441391173232e-05,
         0.010090663802959672,
         0.00017712146348269843,
         0.00011540804909766553,
         6.0964782820497425e-05,
         5.863668492368662e-05,
         0.0035633199985296042,
         0.00050627543608509017,
         0.0034935270995452472,
         0.0063721281575623706,
         0.0012101608440226047,
         0.0087541589380391843,
         0.001625848056975375,
         0.00082110541577200724,
         0.00057371699606458947,
         0.0013112060093071877,
         0.0032735744504433385,
         0.014871532322596802,
         0.0070964851328072943,
         0.0074103816741470374,
         0.0024495808592405036,
         0.0017988106783873551,
         0.0033647669382927616,
         0.0065654551477283968,
         0.0011487557707179511,
         -0.00023898333561668799,
         0.0012464347225484887,
         0.0044027103020888416,
         0.0058834131748441987,
         0.0089243421705597521,
         0.0012400343879727773,
         0.0052402515894096518,
         0.011459408774816547,
         0.0032981757465818458,
         1.2559017746336082e-06,
         4.1931482742272977e-05,
         1.6459743826482185e-05,
         7.4977753870010133e-06,
         0.0033956638708212317,
         0.0019251045222814513,
         0.00082055717994561133,
         0.0014128951894334951,
         0.000344364177177287,
         0.0072065729314190223,
         0.0072552176939640525,
         0.0064645663443289175,
         4.8753144917495978e-05,
         0.00049914023932687865,
         0.035636264948826352,
         0.006322148750494222,
         0.0017386058278041577,
         0.0014284835764496674,
         -7.2783068044059805e-05,
         8.4389427796472124e-05,
         4.3887276429552427e-05,
         0.00015807250391508269,
         0.0053164503218107069,
         0.010927668438424755,
         0.0019766532080089686,
         0.0035503302445146663,
         -0.00045777267562203613,
         0.0044184238333589204,
         0.00099661657765107961,
         0.00064507180371897775,
         0.0039529503950909029,
         0.0040013348671482877,
         0.0014147006707035223,
         0.0028003527749950945,
         0.0079135906307253642,
         0.0040850921542679433,
         0.00097763519221734287,
         -9.2248931016992248e-05,
         0.015862421813798436,
         0.0029993074939710235,
         0.0064122748285729038,
         0.0013300889853200045,
         0.019159859392373215,
         0.0025341876371521637,
         0.0044118126926943066,
         0.00030195981105804313,
         0.0014618139785529051,
         0.0093296487803094016,
         0.01256876973249867,
         0.0050979484241989448,
         0.0031599700574308047,
         0.029166583200382505,
         0.0028097427923605648,
         0.0045956962148413346,
         0.0044148751968794437,
         0.010987268410807939,
         0.0013399638704083387,
         0.0068606790680101745,
         0.046956197067421879,
         0.0053440134289419478,
         0.0094209675459056511,
         0.013007092199107095
      ],
      [
         0.00014838414980835574,
         0.00055425314472010135,
         0.0056866915707115048,
         0.0018952596911352545,
         0.00042724647448184492,
         0.0075538540554046145,
         0.0012840141408712235,
         0.0068546152395191446,
         0.0034098564973363363,
         0.0020972446373236533,
         0.0027485758892997689,
         0.0038984995579170534,
         0.0039195409169613914,
         0.00017417226972780097,
         0.00031112318969172756,
         -6.299501368586695e-05,
         0.00015064385319854846,
         0.0033848591086365416,
         0.0027940784228982327,
         0.0011175831484629697,
         0.001072304781475942,
         0.00087224108623416927,
         0.0014528727487757068,
         0.00066944325065691648,
         0.0010235826835986279,
         0.0025402666092216785,
         0.0030096207538423767,
         0.00045799336131192121,
         0.0082869224280346324,
         0.0016583260750591793,
         0.0037537605222120419,
         0.0015957935206621131,
         0.0012831255721460575,
         0.0024379268353572044,
         0.0010826958531432282,
         0.00076588871220816478,
         0.00097010939222182829,
         0.0074833337233161145,
         0.0093727222673552543,
         0.0025527584986732659,
         0.0073373106747423424,
         0.0013489229592305845,
         0.0026752355686137266,
         0.0026134623076031036,
         0.0020980229299576159,
         -2.7057420037974629e-05,
         1.6546334405538946e-05,
         1.972694665446852e-06,
         -1.9163390359646121e-06,
         0.0022735291094673339,
         0.00043600230311113407,
         0.00059802486315365712,
         0.00094597007152260747,
         0.0009375566869235844,
         -0.0039201391441796053,
         0.0031741542851028313,
         0.0025470226249632412,
         0.00019536864777626843,
         0.00026575911711402162,
         0.015143576606296758,
         0.0025852791592258792,
         0.0030821291431499024,
         0.0034149686244668779,
         3.0694160363212341e-05,
         0.00044802168577707922,
         1.076462666153975e-05,
         9.8250891295761225e-05,
         0.00023060159166834917,
         0.0037984539195710376,
         0.0025233056239382318,
         0.0022607328806474756,
         -0.00072935338351615153,
         0.0055726839879831824,
         0.00039494787600841662,
         0.0013170068380754423,
         0.00082237963373097919,
         0.0018945196799616624,
         0.0010297364407141152,
         0.00075142940183070821,
         0.0030416357282345152,
         0.0020889391128224607,
         0.00075547791129704689,
         0.00099352451362127937,
         0.0041185126645453063,
         0.0014468134137960355,
         0.0029803250575853638,
         0.00018817897655289974,
         0.0032805448585021975,
         0.0086839581629361753,
         0.0014742084170779796,
         0.00054253192967988826,
         0.013204587256709879,
         -0.0071934236585670238,
         0.0037137890511590344,
         0.0010850629765107008,
         0.020261161597616487,
         0.0058358068758605219,
         0.0073694990178154686,
         0.0062155300724479464,
         0.0039155198958462532,
         -0.0037465356196479415,
         0.00089590015504879058,
         0.0060820062245951758,
         0.0053440134289419461,
         0.026845279634149091,
         0.0012557030721115682,
         0.0069576116228785602
      ],
      [
         0.00020113132945294695,
         0.0019033830145738916,
         -0.0002165045959127264,
         0.0015227184148229791,
         0.00021676602008142515,
         0.0050028645623188235,
         0.0023210504643313267,
         0.0018263999024218636,
         0.0017080748904143748,
         0.0021524975512910065,
         0.0011409687352893004,
         0.00076012430178736836,
         0.0029928530128835347,
         0.0001233657201606492,
         2.5223210733061219e-05,
         4.931933076256925e-05,
         -3.7733212326914812e-05,
         0.00090285211005926367,
         0.0016957568974028006,
         0.0018327103649590764,
         0.0016486431583653865,
         0.00061441433162948101,
         0.0022958730392641465,
         0.00066207470071462068,
         0.00063631923290262632,
         0.00018415361487469822,
         0.0011466456199023865,
         0.0018026307960874205,
         0.0041953177727650391,
         0.0041120343773569379,
         0.0031603479004320306,
         0.0014816307449975032,
         0.00025545707560107808,
         0.0022049335558903126,
         0.0017832160449308665,
         0.00057360318357082879,
         -1.6387706481491883e-05,
         0.0035386598806046066,
         0.0049384601259006801,
         0.0038437184707200058,
         0.0048443771619955554,
         0.0023851665968470902,
         0.0014186051051024425,
         0.0037732231932667633,
         0.0010893406032116677,
         3.2906423381837659e-05,
         1.9579570691657641e-05,
         6.6379783691367124e-06,
         3.617098742793926e-06,
         0.0013546729719507078,
         0.00060920712697248879,
         0.0001892695997217531,
         0.00059436908135331436,
         0.0010181234692089823,
         0.0071937201957235795,
         0.0019972611894390345,
         0.0025111632236035054,
         -1.2964775675207809e-05,
         0.00017294630243193916,
         0.018685460804885489,
         0.0049943900885157967,
         0.00090301730315793267,
         0.0016045171143339583,
         -2.6431332641387178e-05,
         0.00011104271847550015,
         3.2744360635043777e-05,
         5.1679850328056189e-05,
         0.0026285477982755253,
         0.0029481124191975453,
         0.0014484878455791831,
         0.0023744363983018218,
         0.00027131633619623553,
         0.0017177747605754657,
         0.00064383301882808494,
         0.00030176190794765532,
         0.00088616882193807435,
         0.0017419141470405818,
         0.00056165545344367875,
         0.0011365187337283576,
         0.0010561886745794086,
         0.001268864337090667,
         0.00043733758084542025,
         -5.6139882360872815e-05,
         0.0024678796360064429,
         0.0020506523105717307,
         0.0018330077798729119,
         0.00095231308320716575,
         0.0038386475129191249,
         0.00072025031312360102,
         0.0029005099424371855,
         0.00053108498012195465,
         -0.00036109464361697803,
         0.01243959577286788,
         0.0039009332668802224,
         0.0037687427530241685,
         -0.0013639659757515626,
         0.0059897231250075431,
         0.0015348616073905435,
         0.0022850993302787853,
         0.0012640016397295136,
         0.01004763322802967,
         0.0013739677333346979,
         0.0023250585766176504,
         0.0094209675459056529,
         0.0012557030721115688,
         0.0081488501978078821,
         0.0033157911957944347
      ],
      [
         0.00013234696170064946,
         0.00051633046076353818,
         0.0013838517690807402,
         0.0021887956748488512,
         0.0002661868313987115,
         0.0022739169893404472,
         -0.00046282171872511824,
         0.0050763857240293695,
         0.0029195886147368663,
         0.0023556539771130902,
         0.002354068060116626,
         0.0014481309288509685,
         0.0040625305125798232,
         0.00010422733656221109,
         3.0725126760204216e-05,
         3.827955510508913e-05,
         5.729052527348011e-05,
         0.0018445913031027003,
         0.0010386821772893177,
         0.0012950182669797111,
         0.0019242624189695378,
         0.0010021246510484025,
         0.0027350304921134475,
         0.00067364560027366471,
         0.0007476895349890825,
         0.0011509042253908209,
         0.0021247097038785108,
         0.0012134860148117592,
         0.0062869857315793563,
         0.0033753235106033738,
         0.0025138286807249491,
         0.0020838396189406055,
         0.0012396320104070091,
         0.0013009660887184807,
         0.0023377896666463721,
         0.00075596390051649266,
         0.00049219677877428451,
         0.002794027020771272,
         0.0034003912133802263,
         0.0026599140135337585,
         0.0044596775100931565,
         0.0017322538103701909,
         0.003028785941594613,
         0.0045429577255268264,
         0.0023012861164439903,
         -1.1724261384319413e-05,
         1.1796872862286846e-05,
         3.3281640843098839e-06,
         2.9322683855182832e-06,
         0.00082096638975031125,
         0.00050081056867334439,
         0.00036168360802633903,
         0.00056957464246011266,
         0.00049130919591645981,
         0.00091747897303609029,
         0.0028268296540733245,
         0.0022333777005817267,
         6.863587969952237e-05,
         0.00015819702446783152,
         0.022187542952706751,
         0.00098111664855735688,
         0.0005765715394250025,
         0.00090301109072122893,
         -2.2839956049918411e-06,
         0.00014041994937873765,
         1.8883138201881575e-05,
         0.00010250292085040946,
         0.0015053354530613614,
         0.0038365807220688518,
         0.00093214604264728503,
         0.0015816023097278439,
         0.00011450474875272341,
         0.0016845608584959224,
         0.00038199239579039649,
         0.0012171654240242364,
         0.0014806394388841774,
         0.0014134731237491465,
         0.0009507945759143527,
         0.0012954115661959163,
         0.0024719984725376622,
         0.001629154475583957,
         0.0010224407361621233,
         0.00070528917107026896,
         0.0053235304887795862,
         0.0013341928372323617,
         0.0029314436860572077,
         0.00045791981760239984,
         0.0056059199168315265,
         0.0027886477480755676,
         0.0015899186330444143,
         0.00081751102670183165,
         0.0022044679458971166,
         -0.00010053489858698433,
         0.005161629039152342,
         0.0034672218671949768,
         0.0065319650038703067,
         0.0092683577875186073,
         0.0034782159251719631,
         0.0054502902271142736,
         0.0028778574918261962,
         0.0028718436817862097,
         0.00093409133321600173,
         0.0040448139269916453,
         0.013007092199107095,
         0.0069576116228785602,
         0.0033157911957944356,
         0.0088085945753820175
      ]
   ],
   "nAmps" : 17
}


==> Supplemental/IsoErr.txt <==
0.0110919  0.00138816  0.0112143  0.00144126
0.328983  0.154276  0.395185  0.178027
0.795245  0.326074  0.290975  0.81264
0.123442  0.111334  0.123049  0.0818056
0.00165366  0.158709  0.00138933  0.157794
0.571327  0.296004  0.41994  0.27267
0.241824  0.434245  0.0972755  1.16408
0.410321  0.0587431  0.412166  0.0634188
0.469834  0.072122  0.662036  0.0828669
0.464886  0.370627  0.15922  1.20904
0.655094  0.367241  0.332335  2.16149
0.302314  0.768649  0.416096  0.387713
4.94187e-05  0.0647842  5.05808e-05  0.0622236
0.0110521  0.0907251  0.00997889  0.103526
0.0570684  0.072443  0.0611408  0.0644401
0.000641391  0.156072  0.000662081  0.147085
0.00887815  0.135714  0.0053145  0.251662
0.000729547  0.0737394  0.000768463  0.0779716
0.00270211  0.0863156  0.00220124  0.0916053
0.000506343  0.118868  0.000350762  0.136636
0.00154329  0.314982  0.000416675  0.881406
0.0019308  0.146249  0.00201655  0.186961
0.000949645  0.418342  0.0017162  0.265449


==> Supplemental/KMErr.txt <==
0.0104193  0.00138975  0.0105651  0.00143955
0.180869  0.162436  0.164041  0.155451
0.795799  0.270127  0.261036  0.619226
0.109684  0.100744  0.115928  0.0707399
0.00157449  0.136232  0.00150052  0.139475
0.0871905  0.155043  0.120461  0.138137
0.0476992  0.168665  0.034334  0.447593
0.452442  0.0576257  0.411684  0.0635046
0.492708  0.0672241  0.558086  0.0881358
0.621662  0.279112  0.141737  0.944942
0.643102  0.281149  0.249142  1.57496
0.165206  0.23972  0.203301  0.141602
4.64824e-05  0.0637268  4.70195e-05  0.0620796
0.00678873  0.125134  0.0069447  0.13871
0.0601583  0.12336  0.0800566  0.0945656
0.00058857  0.142549  0.000571431  0.13856
0.0386099  0.14287  0.0325389  0.122018
0.0150681  0.167536  0.021321  0.100261
0.0184729  0.198971  0.0168273  0.440165
0.280947  0.123304  0.115022  0.160984
0.0397397  0.217213  0.0615931  0.422752
0.252049  0.183074  0.0493032  0.162487
0.0338709  0.970373  0.0100092  3.76254
1.08777  0.152633  1.24252  0.243082
0.108907  0.13605  0.0907937  0.23277
0.132229  0.149998  0.183838  0.231863

